On Time-Bandwidth Product of Multi-Soliton Pulses

Multi-soliton pulses are potential candidates for fiber optical transmission where the information is modulated and recovered in the so-called nonlinear Fourier domain. While this is an elegant technique to account for the channel nonlinearity, the obtained spectral efficiency, so far, is not competitive with the classic Nyquist-based schemes. In this paper, we study the evolution of the time-bandwidth product of multi-solitons as they propagate along the optical fiber. For second and third order soliton pulses, we numerically optimize the pulse shapes to achieve the smallest time-bandwidth product when the phase of the spectral amplitudes is used for modulation. Moreover, we analytically estimate the pulse-duration and bandwidth of multi-solitons in some practically important cases. Those estimations enable us to approximate the time-bandwidth product for higher order solitons.

==> my_figures/Data/B-1.dat <==
   1.0000000e-05   4.7132661e+00
   1.1220185e-05   4.7127107e+00
   1.2589254e-05   4.7121553e+00
   1.4125375e-05   4.7113222e+00
   1.5848932e-05   4.7104890e+00
   1.7782794e-05   4.7099336e+00
   1.9952623e-05   4.7088228e+00
   2.2387211e-05   4.7079897e+00
   2.5118864e-05   4.7071565e+00
   2.8183829e-05   4.7060457e+00
   3.1622777e-05   4.7049349e+00
   3.5481339e-05   4.7038240e+00
   3.9810717e-05   4.7027132e+00
   4.4668359e-05   4.7013247e+00
   5.0118723e-05   4.6999361e+00
   5.6234133e-05   4.6985476e+00
   6.3095734e-05   4.6971590e+00
   7.0794578e-05   4.6954928e+00
   7.9432823e-05   4.6938265e+00
   8.9125094e-05   4.6921603e+00
   1.0000000e-04   4.6902163e+00
   1.1220185e-04   4.6882724e+00
   1.2589254e-04   4.6860507e+00
   1.4125375e-04   4.6838290e+00
   1.5848932e-04   4.6813297e+00
   1.7782794e-04   4.6788303e+00
   1.9952623e-04   4.6763309e+00
   2.2387211e-04   4.6732761e+00
   2.5118864e-04   4.6704990e+00
   2.8183829e-04   4.6671665e+00
   3.1622777e-04   4.6638340e+00
   3.5481339e-04   4.6605015e+00
   3.9810717e-04   4.6566136e+00
   4.4668359e-04   4.6527257e+00
   5.0118723e-04   4.6485601e+00
   5.6234133e-04   4.6441167e+00
   6.3095734e-04   4.6393957e+00
   7.0794578e-04   4.6343970e+00
   7.9432823e-04   4.6291205e+00
   8.9125094e-04   4.6235663e+00
   1.0000000e-03   4.6177345e+00
   1.1220185e-03   4.6113472e+00
   1.2589254e-03   4.6049599e+00
   1.4125375e-03   4.5980172e+00
   1.5848932e-03   4.5905190e+00
   1.7782794e-03   4.5827432e+00
   1.9952623e-03   4.5746897e+00
   2.2387211e-03   4.5660807e+00
   2.5118864e-03   4.5569163e+00
   2.8183829e-03   4.5471965e+00
   3.1622777e-03   4.5369213e+00
   3.5481339e-03   4.5260907e+00
   3.9810717e-03   4.5147047e+00
   4.4668359e-03   4.5027632e+00
   5.0118723e-03   4.4899886e+00
   5.6234133e-03   4.4766586e+00
   6.3095734e-03   4.4624955e+00
   7.0794578e-03   4.4474992e+00
   7.9432823e-03   4.4319476e+00
   8.9125094e-03   4.4152851e+00
   1.0000000e-02   4.3977894e+00
   1.1220185e-02   4.3794607e+00
   1.2589254e-02   4.3600211e+00
   1.4125375e-02   4.3397484e+00
   1.5848932e-02   4.3183649e+00
   1.7782794e-02   4.2958705e+00
   1.9952623e-02   4.2719876e+00
   2.2387211e-02   4.2472715e+00
   2.5118864e-02   4.2211669e+00
   2.8183829e-02   4.1936738e+00
   3.1622777e-02   4.1650698e+00
   3.5481339e-02   4.1347996e+00
   3.9810717e-02   4.1034186e+00
   4.4668359e-02   4.0703713e+00
   5.0118723e-02   4.0359355e+00
   5.6234133e-02   3.9998334e+00
   6.3095734e-02   3.9623427e+00
   7.0794578e-02   3.9234636e+00
   7.9432823e-02   3.8826405e+00
   8.9125094e-02   3.8404288e+00
   1.0000000e-01   3.7965509e+00
   1.0200000e-01   3.7887750e+00
   1.1200000e-01   3.7515621e+00
   1.2200000e-01   3.7165709e+00
   1.3200000e-01   3.6838013e+00
   1.4200000e-01   3.6526979e+00
   1.5200000e-01   3.6235386e+00
   1.6200000e-01   3.5957677e+00
   1.7200000e-01   3.5693854e+00
   1.8200000e-01   3.5438363e+00
   1.9200000e-01   3.5193979e+00
   2.0200000e-01   3.4957927e+00
   2.1200000e-01   3.4730206e+00
   2.2200000e-01   3.4508040e+00
   2.3200000e-01   3.4294204e+00
   2.4200000e-01   3.4085923e+00
   2.5200000e-01   3.3885973e+00
   2.6200000e-01   3.3691577e+00
   2.7200000e-01   3.3505513e+00
   2.8200000e-01   3.3327779e+00
   2.9200000e-01   3.3155600e+00
   3.0200000e-01   3.2994529e+00
   3.1200000e-01   3.2836235e+00
   3.2200000e-01   3.2686273e+00
   3.3200000e-01   3.2544642e+00
   3.4200000e-01   3.2405787e+00
   3.5200000e-01   3.2275265e+00
   3.6200000e-01   3.2133633e+00
   3.7200000e-01   3.1955900e+00
   3.8200000e-01   3.1767058e+00
   3.9200000e-01   3.1572662e+00
   4.0200000e-01   3.1383821e+00
   4.1200000e-01   3.1194979e+00
   4.2200000e-01   3.1006137e+00
   4.3200000e-01   3.0825627e+00
   4.4200000e-01   3.0650671e+00
   4.5200000e-01   3.0484046e+00
   4.6200000e-01   3.0317421e+00
   4.7200000e-01   3.0150796e+00
   4.8200000e-01   2.9978616e+00
   4.9200000e-01   2.9767558e+00
   5.0200000e-01   2.9473187e+00
   5.1200000e-01   2.9109389e+00
   5.2200000e-01   2.8728929e+00
   5.3200000e-01   2.8359577e+00
   5.4200000e-01   2.8023550e+00
   5.5200000e-01   2.7731956e+00
   5.6200000e-01   2.7479241e+00
   5.7200000e-01   2.7259852e+00
   5.8200000e-01   2.7068233e+00
   5.9200000e-01   2.6882168e+00
   6.0200000e-01   2.6690550e+00
   6.1200000e-01   2.6532256e+00
   6.2200000e-01   2.6396179e+00
   6.3200000e-01   2.6276764e+00
   6.4200000e-01   2.6174012e+00
   6.5200000e-01   2.6085145e+00
   6.6200000e-01   2.6001833e+00
   6.7200000e-01   2.5849093e+00
   6.8200000e-01   2.5665806e+00
   6.9200000e-01   2.5496404e+00
   7.0200000e-01   2.5340887e+00
   7.1200000e-01   2.5193702e+00
   7.2200000e-01   2.5052070e+00
   7.3200000e-01   2.4915993e+00
   7.4200000e-01   2.4785470e+00
   7.5200000e-01   2.4654947e+00
   7.6200000e-01   2.4527202e+00
   7.7200000e-01   2.4405010e+00
   7.8200000e-01   2.4288372e+00
   7.9200000e-01   2.4177289e+00
   8.0200000e-01   2.4074537e+00
   8.1200000e-01   2.3980116e+00
   8.2200000e-01   2.3894026e+00
   8.3200000e-01   2.3816268e+00
   8.4200000e-01   2.3746841e+00
   8.5200000e-01   2.3691299e+00
   8.6200000e-01   2.3646866e+00
   8.7200000e-01   2.3616318e+00
   8.8200000e-01   2.3607987e+00
   8.9200000e-01   2.3627426e+00
   9.0200000e-01   2.3685745e+00
   9.1200000e-01   2.3794051e+00
   9.2200000e-01   2.3971785e+00
   9.3200000e-01   2.4221722e+00
   9.4200000e-01   2.4477214e+00
   9.5200000e-01   2.4646616e+00
   9.6200000e-01   2.4746591e+00
   9.7200000e-01   2.4810464e+00
   9.8200000e-01   2.4852120e+00
   9.9200000e-01   2.4871560e+00


==> my_figures/Data/B-2.dat <==
   1.0000000e-05   4.7349274e+00
   1.1220185e-05   4.7357605e+00
   1.2589254e-05   4.7363159e+00
   1.4125375e-05   4.7371490e+00
   1.5848932e-05   4.7377045e+00
   1.7782794e-05   4.7385376e+00
   1.9952623e-05   4.7393707e+00
   2.2387211e-05   4.7404815e+00
   2.5118864e-05   4.7413147e+00
   2.8183829e-05   4.7424255e+00
   3.1622777e-05   4.7435363e+00
   3.5481339e-05   4.7446472e+00
   3.9810717e-05   4.7457580e+00
   4.4668359e-05   4.7471465e+00
   5.0118723e-05   4.7485351e+00
   5.6234133e-05   4.7499236e+00
   6.3095734e-05   4.7513122e+00
   7.0794578e-05   4.7529784e+00
   7.9432823e-05   4.7546447e+00
   8.9125094e-05   4.7565886e+00
   1.0000000e-04   4.7585326e+00
   1.1220185e-04   4.7604765e+00
   1.2589254e-04   4.7626982e+00
   1.4125375e-04   4.7649199e+00
   1.5848932e-04   4.7674193e+00
   1.7782794e-04   4.7699186e+00
   1.9952623e-04   4.7726957e+00
   2.2387211e-04   4.7754728e+00
   2.5118864e-04   4.7785276e+00
   2.8183829e-04   4.7818601e+00
   3.1622777e-04   4.7854703e+00
   3.5481339e-04   4.7890805e+00
   3.9810717e-04   4.7929684e+00
   4.4668359e-04   4.7971340e+00
   5.0118723e-04   4.8012997e+00
   5.6234133e-04   4.8060207e+00
   6.3095734e-04   4.8107418e+00
   7.0794578e-04   4.8160182e+00
   7.9432823e-04   4.8215724e+00
   8.9125094e-04   4.8274043e+00
   1.0000000e-03   4.8335138e+00
   1.1220185e-03   4.8401788e+00
   1.2589254e-03   4.8471216e+00
   1.4125375e-03   4.8546197e+00
   1.5848932e-03   4.8623955e+00
   1.7782794e-03   4.8707268e+00
   1.9952623e-03   4.8796134e+00
   2.2387211e-03   4.8890555e+00
   2.5118864e-03   4.8990530e+00
   2.8183829e-03   4.9096059e+00
   3.1622777e-03   4.9207143e+00
   3.5481339e-03   4.9326557e+00
   3.9810717e-03   4.9454303e+00
   4.4668359e-03   4.9590380e+00
   5.0118723e-03   4.9732011e+00
   5.6234133e-03   4.9884751e+00
   6.3095734e-03   5.0045822e+00
   7.0794578e-03   5.0218001e+00
   7.9432823e-03   5.0401289e+00
   8.9125094e-03   5.0592907e+00
   1.0000000e-02   5.0801189e+00
   1.1220185e-02   5.1020578e+00
   1.2589254e-02   5.1253853e+00
   1.4125375e-02   5.1501014e+00
   1.5848932e-02   5.1767614e+00
   1.7782794e-02   5.2048099e+00
   1.9952623e-02   5.2348024e+00
   2.2387211e-02   5.2667389e+00
   2.5118864e-02   5.3006193e+00
   2.8183829e-02   5.3367214e+00
   3.1622777e-02   5.3753228e+00
   3.5481339e-02   5.4161460e+00
   3.9810717e-02   5.4600239e+00
   4.4668359e-02   5.5064012e+00
   5.0118723e-02   5.5561110e+00
   5.6234133e-02   5.6085979e+00
   6.3095734e-02   5.6649726e+00
   7.0794578e-02   5.7246799e+00
   7.9432823e-02   5.7879974e+00
   8.9125094e-02   5.8557583e+00
   1.0000000e-01   5.9274070e+00
   1.0200000e-01   5.9399039e+00
   1.1200000e-01   6.0021106e+00
   1.2200000e-01   6.0612625e+00
   1.3200000e-01   6.1181927e+00
   1.4200000e-01   6.1726235e+00
   1.5200000e-01   6.2251104e+00
   1.6200000e-01   6.2756533e+00
   1.7200000e-01   6.3245300e+00
   1.8200000e-01   6.3714627e+00
   1.9200000e-01   6.4170069e+00
   2.0200000e-01   6.4611625e+00
   2.1200000e-01   6.5039296e+00
   2.2200000e-01   6.5450304e+00
   2.3200000e-01   6.5850204e+00
   2.4200000e-01   6.6238996e+00
   2.5200000e-01   6.6613902e+00
   2.6200000e-01   6.6980477e+00
   2.7200000e-01   6.7333167e+00
   2.8200000e-01   6.7674748e+00
   2.9200000e-01   6.8007998e+00
   3.0200000e-01   6.8330140e+00
   3.1200000e-01   6.8643950e+00
   3.2200000e-01   6.8946652e+00
   3.3200000e-01   6.9241023e+00
   3.4200000e-01   6.9527063e+00
   3.5200000e-01   6.9801994e+00
   3.6200000e-01   7.0071371e+00
   3.7200000e-01   7.0332417e+00
   3.8200000e-01   7.0582354e+00
   3.9200000e-01   7.0826738e+00
   4.0200000e-01   7.1062790e+00
   4.1200000e-01   7.1293288e+00
   4.2200000e-01   7.1515454e+00
   4.3200000e-01   7.1729290e+00
   4.4200000e-01   7.1937571e+00
   4.5200000e-01   7.2140298e+00
   4.6200000e-01   7.2334694e+00
   4.7200000e-01   7.2520759e+00
   4.8200000e-01   7.2704046e+00
   4.9200000e-01   7.2879002e+00
   5.0200000e-01   7.3048405e+00
   5.1200000e-01   7.3212252e+00
   5.2200000e-01   7.3370546e+00
   5.3200000e-01   7.3523286e+00
   5.4200000e-01   7.3670471e+00
   5.5200000e-01   7.3812103e+00
   5.6200000e-01   7.3948180e+00
   5.7200000e-01   7.4078703e+00
   5.8200000e-01   7.4206448e+00
   5.9200000e-01   7.4325863e+00
   6.0200000e-01   7.4442500e+00
   6.1200000e-01   7.4556361e+00
   6.2200000e-01   7.4664667e+00
   6.3200000e-01   7.4767419e+00
   6.4200000e-01   7.4864617e+00
   6.5200000e-01   7.4961815e+00
   6.6200000e-01   7.5050682e+00
   6.7200000e-01   7.5136771e+00
   6.8200000e-01   7.5220084e+00
   6.9200000e-01   7.5300619e+00
   7.0200000e-01   7.5375601e+00
   7.1200000e-01   7.5447805e+00
   7.2200000e-01   7.5514455e+00
   7.3200000e-01   7.5581105e+00
   7.4200000e-01   7.5642201e+00
   7.5200000e-01   7.5700519e+00
   7.6200000e-01   7.5756061e+00
   7.7200000e-01   7.5806048e+00
   7.8200000e-01   7.5856036e+00
   7.9200000e-01   7.5903246e+00
   8.0200000e-01   7.5944903e+00
   8.1200000e-01   7.5986559e+00
   8.2200000e-01   7.6025438e+00
   8.3200000e-01   7.6058763e+00
   8.4200000e-01   7.6092088e+00
   8.5200000e-01   7.6122636e+00
   8.6200000e-01   7.6150407e+00
   8.7200000e-01   7.6175401e+00
   8.8200000e-01   7.6200394e+00
   8.9200000e-01   7.6219834e+00
   9.0200000e-01   7.6239274e+00
   9.1200000e-01   7.6255936e+00
   9.2200000e-01   7.6269821e+00
   9.3200000e-01   7.6283707e+00
   9.4200000e-01   7.6294815e+00
   9.5200000e-01   7.6303146e+00
   9.6200000e-01   7.6311478e+00
   9.7200000e-01   7.6317032e+00
   9.8200000e-01   7.6319809e+00
   9.9200000e-01   7.6322586e+00


==> my_figures/Data/B-3.dat <==
   1.0000000e-05   2.8509539e+00
   1.1220185e-05   2.8506762e+00
   1.2589254e-05   2.8501208e+00
   1.4125375e-05   2.8498431e+00
   1.5848932e-05   2.8492877e+00
   1.7782794e-05   2.8487323e+00
   1.9952623e-05   2.8481768e+00
   2.2387211e-05   2.8478991e+00
   2.5118864e-05   2.8473437e+00
   2.8183829e-05   2.8465106e+00
   3.1622777e-05   2.8459552e+00
   3.5481339e-05   2.8451221e+00
   3.9810717e-05   2.8442889e+00
   4.4668359e-05   2.8434558e+00
   5.0118723e-05   2.8426227e+00
   5.6234133e-05   2.8417896e+00
   6.3095734e-05   2.8409564e+00
   7.0794578e-05   2.8398456e+00
   7.9432823e-05   2.8390125e+00
   8.9125094e-05   2.8379016e+00
   1.0000000e-04   2.8367908e+00
   1.1220185e-04   2.8354023e+00
   1.2589254e-04   2.8342914e+00
   1.4125375e-04   2.8326252e+00
   1.5848932e-04   2.8312366e+00
   1.7782794e-04   2.8295704e+00
   1.9952623e-04   2.8279041e+00
   2.2387211e-04   2.8262379e+00
   2.5118864e-04   2.8242939e+00
   2.8183829e-04   2.8223500e+00
   3.1622777e-04   2.8204060e+00
   3.5481339e-04   2.8181843e+00
   3.9810717e-04   2.8159627e+00
   4.4668359e-04   2.8134633e+00
   5.0118723e-04   2.8109639e+00
   5.6234133e-04   2.8079091e+00
   6.3095734e-04   2.8051321e+00
   7.0794578e-04   2.8017996e+00
   7.9432823e-04   2.7987448e+00
   8.9125094e-04   2.7951345e+00
   1.0000000e-03   2.7915243e+00
   1.1220185e-03   2.7879141e+00
   1.2589254e-03   2.7837485e+00
   1.4125375e-03   2.7795829e+00
   1.5848932e-03   2.7748618e+00
   1.7782794e-03   2.7701408e+00
   1.9952623e-03   2.7648643e+00
   2.2387211e-03   2.7595879e+00
   2.5118864e-03   2.7537560e+00
   2.8183829e-03   2.7476464e+00
   3.1622777e-03   2.7412591e+00
   3.5481339e-03   2.7345941e+00
   3.9810717e-03   2.7276514e+00
   4.4668359e-03   2.7204310e+00
   5.0118723e-03   2.7126552e+00
   5.6234133e-03   2.7043239e+00
   6.3095734e-03   2.6954373e+00
   7.0794578e-03   2.6859952e+00
   7.9432823e-03   2.6762754e+00
   8.9125094e-03   2.6657225e+00
   1.0000000e-02   2.6548918e+00
   1.1220185e-02   2.6435058e+00
   1.2589254e-02   2.6318420e+00
   1.4125375e-02   2.6193452e+00
   1.5848932e-02   2.6062929e+00
   1.7782794e-02   2.5924075e+00
   1.9952623e-02   2.5776889e+00
   2.2387211e-02   2.5621372e+00
   2.5118864e-02   2.5454747e+00
   2.8183829e-02   2.5282568e+00
   3.1622777e-02   2.5102058e+00
   3.5481339e-02   2.4915993e+00
   3.9810717e-02   2.4724374e+00
   4.4668359e-02   2.4527202e+00
   5.0118723e-02   2.4318920e+00
   5.6234133e-02   2.4099531e+00
   6.3095734e-02   2.3869033e+00
   7.0794578e-02   2.3621872e+00
   7.9432823e-02   2.3360826e+00
   8.9125094e-02   2.3085895e+00
   1.0000000e-01   2.2802633e+00
   1.0200000e-01   2.2755422e+00
   1.1200000e-01   2.2524924e+00
   1.2200000e-01   2.2313866e+00
   1.3200000e-01   2.2122247e+00
   1.4200000e-01   2.1944514e+00
   1.5200000e-01   2.1777889e+00
   1.6200000e-01   2.1622372e+00
   1.7200000e-01   2.1472410e+00
   1.8200000e-01   2.1328001e+00
   1.9200000e-01   2.1186370e+00
   2.0200000e-01   2.1050293e+00
   2.1200000e-01   2.0911439e+00
   2.2200000e-01   2.0775362e+00
   2.3200000e-01   2.0642062e+00
   2.4200000e-01   2.0505985e+00
   2.5200000e-01   2.0369908e+00
   2.6200000e-01   2.0233830e+00
   2.7200000e-01   2.0097753e+00
   2.8200000e-01   1.9961676e+00
   2.9200000e-01   1.9825599e+00
   3.0200000e-01   1.9695076e+00
   3.1200000e-01   1.9567330e+00
   3.2200000e-01   1.9442362e+00
   3.3200000e-01   1.9320170e+00
   3.4200000e-01   1.9200755e+00
   3.5200000e-01   1.9089672e+00
   3.6200000e-01   1.8984143e+00
   3.7200000e-01   1.8884168e+00
   3.8200000e-01   1.8792524e+00
   3.9200000e-01   1.8703657e+00
   4.0200000e-01   1.8623122e+00
   4.1200000e-01   1.8548141e+00
   4.2200000e-01   1.8478714e+00
   4.3200000e-01   1.8414841e+00
   4.4200000e-01   1.8353745e+00
   4.5200000e-01   1.8078814e+00
   4.6200000e-01   1.7823322e+00
   4.7200000e-01   1.7540059e+00
   4.8200000e-01   1.7298453e+00
   4.9200000e-01   1.7104057e+00
   5.0200000e-01   1.6942986e+00
   5.1200000e-01   1.6809686e+00
   5.2200000e-01   1.6695826e+00
   5.3200000e-01   1.6598628e+00
   5.4200000e-01   1.6512539e+00
   5.5200000e-01   1.6440334e+00
   5.6200000e-01   1.6362576e+00
   5.7200000e-01   1.6293149e+00
   5.8200000e-01   1.6234830e+00
   5.9200000e-01   1.6182066e+00
   6.0200000e-01   1.6137632e+00
   6.1200000e-01   1.6101530e+00
   6.2200000e-01   1.6068205e+00
   6.3200000e-01   1.6040434e+00
   6.4200000e-01   1.6018218e+00
   6.5200000e-01   1.5998778e+00
   6.6200000e-01   1.5973784e+00
   6.7200000e-01   1.5948791e+00
   6.8200000e-01   1.5923797e+00
   6.9200000e-01   1.5901580e+00
   7.0200000e-01   1.5879363e+00
   7.1200000e-01   1.5854370e+00
   7.2200000e-01   1.5809936e+00
   7.3200000e-01   1.5751618e+00
   7.4200000e-01   1.5593324e+00
   7.5200000e-01   1.5351718e+00
   7.6200000e-01   1.5185093e+00
   7.7200000e-01   1.5065678e+00
   7.8200000e-01   1.4976811e+00
   7.9200000e-01   1.4904607e+00
   8.0200000e-01   1.4849066e+00
   8.1200000e-01   1.4801855e+00
   8.2200000e-01   1.4762976e+00
   8.3200000e-01   1.4726874e+00
   8.4200000e-01   1.4696326e+00
   8.5200000e-01   1.4668555e+00
   8.6200000e-01   1.4643561e+00
   8.7200000e-01   1.4621345e+00
   8.8200000e-01   1.4599128e+00
   8.9200000e-01   1.4582465e+00
   9.0200000e-01   1.4563026e+00
   9.1200000e-01   1.4549140e+00
   9.2200000e-01   1.4535255e+00
   9.3200000e-01   1.4524147e+00
   9.4200000e-01   1.4513038e+00
   9.5200000e-01   1.4504707e+00
   9.6200000e-01   1.4496376e+00
   9.7200000e-01   1.4493599e+00
   9.8200000e-01   1.4488045e+00
   9.9200000e-01   1.4488045e+00


==> my_figures/Data/B-4.dat <==
   1.0000000e-05   2.8645616e+00
   1.1220185e-05   2.8648393e+00
   1.2589254e-05   2.8653948e+00
   1.4125375e-05   2.8659502e+00
   1.5848932e-05   2.8662279e+00
   1.7782794e-05   2.8667833e+00
   1.9952623e-05   2.8673387e+00
   2.2387211e-05   2.8678941e+00
   2.5118864e-05   2.8684496e+00
   2.8183829e-05   2.8690050e+00
   3.1622777e-05   2.8695604e+00
   3.5481339e-05   2.8703935e+00
   3.9810717e-05   2.8712266e+00
   4.4668359e-05   2.8720598e+00
   5.0118723e-05   2.8728929e+00
   5.6234133e-05   2.8737260e+00
   6.3095734e-05   2.8748368e+00
   7.0794578e-05   2.8756700e+00
   7.9432823e-05   2.8767808e+00
   8.9125094e-05   2.8778916e+00
   1.0000000e-04   2.8790025e+00
   1.1220185e-04   2.8803910e+00
   1.2589254e-04   2.8815018e+00
   1.4125375e-04   2.8831681e+00
   1.5848932e-04   2.8845566e+00
   1.7782794e-04   2.8862229e+00
   1.9952623e-04   2.8878891e+00
   2.2387211e-04   2.8898331e+00
   2.5118864e-04   2.8917771e+00
   2.8183829e-04   2.8937210e+00
   3.1622777e-04   2.8959427e+00
   3.5481339e-04   2.8981643e+00
   3.9810717e-04   2.9003860e+00
   4.4668359e-04   2.9028854e+00
   5.0118723e-04   2.9056625e+00
   5.6234133e-04   2.9084396e+00
   6.3095734e-04   2.9114943e+00
   7.0794578e-04   2.9148268e+00
   7.9432823e-04   2.9181593e+00
   8.9125094e-04   2.9220473e+00
   1.0000000e-03   2.9259352e+00
   1.1220185e-03   2.9298231e+00
   1.2589254e-03   2.9342664e+00
   1.4125375e-03   2.9389875e+00
   1.5848932e-03   2.9437085e+00
   1.7782794e-03   2.9489850e+00
   1.9952623e-03   2.9542614e+00
   2.2387211e-03   2.9600933e+00
   2.5118864e-03   2.9664806e+00
   2.8183829e-03   2.9728679e+00
   3.1622777e-03   2.9798106e+00
   3.5481339e-03   2.9873087e+00
   3.9810717e-03   2.9953623e+00
   4.4668359e-03   3.0036935e+00
   5.0118723e-03   3.0125802e+00
   5.6234133e-03   3.0220223e+00
   6.3095734e-03   3.0320198e+00
   7.0794578e-03   3.0428504e+00
   7.9432823e-03   3.0542364e+00
   8.9125094e-03   3.0661779e+00
   1.0000000e-02   3.0789525e+00
   1.1220185e-02   3.0925602e+00
   1.2589254e-02   3.1072787e+00
   1.4125375e-02   3.1225527e+00
   1.5848932e-02   3.1392152e+00
   1.7782794e-02   3.1567108e+00
   1.9952623e-02   3.1753173e+00
   2.2387211e-02   3.1953123e+00
   2.5118864e-02   3.2164181e+00
   2.8183829e-02   3.2389125e+00
   3.1622777e-02   3.2627954e+00
   3.5481339e-02   3.2883446e+00
   3.9810717e-02   3.3155600e+00
   4.4668359e-02   3.3447194e+00
   5.0118723e-02   3.3755450e+00
   5.6234133e-02   3.4083146e+00
   6.3095734e-02   3.4433058e+00
   7.0794578e-02   3.4807965e+00
   7.9432823e-02   3.5202311e+00
   8.9125094e-02   3.5624427e+00
   1.0000000e-01   3.6071538e+00
   1.0200000e-01   3.6152073e+00
   1.1200000e-01   3.6538088e+00
   1.2200000e-01   3.6910217e+00
   1.3200000e-01   3.7262906e+00
   1.4200000e-01   3.7604488e+00
   1.5200000e-01   3.7932184e+00
   1.6200000e-01   3.8248771e+00
   1.7200000e-01   3.8554250e+00
   1.8200000e-01   3.8848621e+00
   1.9200000e-01   3.9134661e+00
   2.0200000e-01   3.9409592e+00
   2.1200000e-01   3.9676192e+00
   2.2200000e-01   3.9934461e+00
   2.3200000e-01   4.0187175e+00
   2.4200000e-01   4.0428782e+00
   2.5200000e-01   4.0664834e+00
   2.6200000e-01   4.0892555e+00
   2.7200000e-01   4.1114721e+00
   2.8200000e-01   4.1328557e+00
   2.9200000e-01   4.1536838e+00
   3.0200000e-01   4.1739565e+00
   3.1200000e-01   4.1933961e+00
   3.2200000e-01   4.2125580e+00
   3.3200000e-01   4.2308867e+00
   3.4200000e-01   4.2489378e+00
   3.5200000e-01   4.2661557e+00
   3.6200000e-01   4.2830959e+00
   3.7200000e-01   4.2992030e+00
   3.8200000e-01   4.3150324e+00
   3.9200000e-01   4.3303063e+00
   4.0200000e-01   4.3453026e+00
   4.1200000e-01   4.3597434e+00
   4.2200000e-01   4.3736288e+00
   4.3200000e-01   4.3869588e+00
   4.4200000e-01   4.4000111e+00
   4.5200000e-01   4.4127857e+00
   4.6200000e-01   4.4250049e+00
   4.7200000e-01   4.4366686e+00
   4.8200000e-01   4.4480547e+00
   4.9200000e-01   4.4591630e+00
   5.0200000e-01   4.4697159e+00
   5.1200000e-01   4.4799911e+00
   5.2200000e-01   4.4899886e+00
   5.3200000e-01   4.4994307e+00
   5.4200000e-01   4.5088728e+00
   5.5200000e-01   4.5177594e+00
   5.6200000e-01   4.5260907e+00
   5.7200000e-01   4.5344220e+00
   5.8200000e-01   4.5424755e+00
   5.9200000e-01   4.5499736e+00
   6.0200000e-01   4.5571940e+00
   6.1200000e-01   4.5644145e+00
   6.2200000e-01   4.5710795e+00
   6.3200000e-01   4.5777445e+00
   6.4200000e-01   4.5838540e+00
   6.5200000e-01   4.5896859e+00
   6.6200000e-01   4.5955178e+00
   6.7200000e-01   4.6007942e+00
   6.8200000e-01   4.6060707e+00
   6.9200000e-01   4.6110695e+00
   7.0200000e-01   4.6157905e+00
   7.1200000e-01   4.6202338e+00
   7.2200000e-01   4.6246772e+00
   7.3200000e-01   4.6285651e+00
   7.4200000e-01   4.6324530e+00
   7.5200000e-01   4.6363409e+00
   7.6200000e-01   4.6396734e+00
   7.7200000e-01   4.6430059e+00
   7.8200000e-01   4.6460607e+00
   7.9200000e-01   4.6488378e+00
   8.0200000e-01   4.6516149e+00
   8.1200000e-01   4.6541142e+00
   8.2200000e-01   4.6566136e+00
   8.3200000e-01   4.6588353e+00
   8.4200000e-01   4.6607792e+00
   8.5200000e-01   4.6627232e+00
   8.6200000e-01   4.6643895e+00
   8.7200000e-01   4.6660557e+00
   8.8200000e-01   4.6674443e+00
   8.9200000e-01   4.6688328e+00
   9.0200000e-01   4.6699436e+00
   9.1200000e-01   4.6710545e+00
   9.2200000e-01   4.6721653e+00
   9.3200000e-01   4.6729984e+00
   9.4200000e-01   4.6735538e+00
   9.5200000e-01   4.6741093e+00
   9.6200000e-01   4.6746647e+00
   9.7200000e-01   4.6749424e+00
   9.8200000e-01   4.6752201e+00
   9.9200000e-01   4.6752201e+00


==> my_figures/Data/B-5.dat <==
   1.0000000e-05   1.4538032e+00
   1.2589254e-05   1.4496376e+00
   1.5848932e-05   1.4496376e+00
   1.9952623e-05   1.4538032e+00
   2.5118864e-05   1.4538032e+00
   3.1622777e-05   1.4538032e+00
   3.9810717e-05   1.4538032e+00
   5.0118723e-05   1.4538032e+00
   6.3095734e-05   1.4496376e+00
   7.9432823e-05   1.4496376e+00
   1.0000000e-04   1.4454720e+00
   1.2589254e-04   1.4413063e+00
   1.5848932e-04   1.4413063e+00
   1.9952623e-04   1.4371407e+00
   2.5118864e-04   1.4371407e+00
   3.1622777e-04   1.4371407e+00
   3.9810717e-04   1.4371407e+00
   5.0118723e-04   1.4371407e+00
   6.3095734e-04   1.4329751e+00
   7.9432823e-04   1.4288095e+00
   1.0000000e-03   1.4246438e+00
   1.2589254e-03   1.4163126e+00
   1.5848932e-03   1.4121470e+00
   1.9952623e-03   1.4038157e+00
   2.5118864e-03   1.3996501e+00
   3.1622777e-03   1.3913188e+00
   3.9810717e-03   1.3871532e+00
   5.0118723e-03   1.3829876e+00
   6.3095734e-03   1.3746563e+00
   7.9432823e-03   1.3663251e+00
   1.0000000e-02   1.3538282e+00
   1.2589254e-02   1.3371657e+00
   1.5848932e-02   1.3163376e+00
   1.9952623e-02   1.2996751e+00
   2.5118864e-02   1.2788470e+00
   3.1622777e-02   1.2663501e+00
   3.9810717e-02   1.2496876e+00
   5.0118723e-02   1.2330251e+00
   6.3095734e-02   1.2163626e+00
   7.9432823e-02   1.1913688e+00
   1.0000000e-01   1.1622094e+00
   1.1000000e-01   1.1455469e+00
   1.2000000e-01   1.1288844e+00
   1.3000000e-01   1.1122219e+00
   1.4000000e-01   1.0955594e+00
   1.5000000e-01   1.0788969e+00
   1.6000000e-01   1.0622344e+00
   1.7000000e-01   1.0455719e+00
   1.8000000e-01   1.0330751e+00
   1.9000000e-01   1.0205782e+00
   2.0000000e-01   1.0122469e+00
   2.1000000e-01   1.0039157e+00
   2.2000000e-01   9.9558444e-01
   2.3000000e-01   9.8725319e-01
   2.4000000e-01   9.8308756e-01
   2.5000000e-01   9.7892194e-01
   2.6000000e-01   9.7475631e-01
   2.7000000e-01   9.7059069e-01
   2.8000000e-01   9.6642506e-01
   2.9000000e-01   9.6225944e-01
   3.0000000e-01   9.5809381e-01
   3.1000000e-01   9.5809381e-01
   3.2000000e-01   9.5392818e-01
   3.3000000e-01   9.4976256e-01
   3.4000000e-01   9.4976256e-01
   3.5000000e-01   9.4559693e-01
   3.6000000e-01   9.4559693e-01
   3.7000000e-01   9.4143131e-01
   3.8000000e-01   9.4143131e-01
   3.9000000e-01   9.4143131e-01
   4.0000000e-01   9.3726568e-01
   4.1000000e-01   9.3726568e-01
   4.2000000e-01   9.3726568e-01
   4.3000000e-01   9.3310006e-01
   4.4000000e-01   9.3310006e-01
   4.5000000e-01   9.3310006e-01
   4.6000000e-01   9.3310006e-01
   4.7000000e-01   9.2893443e-01
   4.8000000e-01   9.2893443e-01
   4.9000000e-01   9.2893443e-01
   5.0000000e-01   9.2893443e-01
   5.1000000e-01   9.2893443e-01
   5.2000000e-01   9.2476881e-01
   5.3000000e-01   9.2476881e-01
   5.4000000e-01   9.2476881e-01
   5.5000000e-01   9.2476881e-01
   5.6000000e-01   9.2476881e-01
   5.7000000e-01   9.2476881e-01
   5.8000000e-01   9.2060318e-01
   5.9000000e-01   9.2060318e-01
   6.0000000e-01   9.2060318e-01
   6.1000000e-01   9.2060318e-01
   6.2000000e-01   9.2060318e-01
   6.3000000e-01   9.2060318e-01
   6.4000000e-01   9.2060318e-01
   6.5000000e-01   9.2060318e-01
   6.6000000e-01   9.1643756e-01
   6.7000000e-01   9.1643756e-01
   6.8000000e-01   9.1643756e-01
   6.9000000e-01   9.1643756e-01
   7.0000000e-01   9.1643756e-01
   7.1000000e-01   9.1643756e-01
   7.2000000e-01   9.1643756e-01
   7.3000000e-01   9.1643756e-01
   7.4000000e-01   9.1643756e-01
   7.5000000e-01   9.1643756e-01
   7.6000000e-01   9.1643756e-01
   7.7000000e-01   9.1643756e-01
   7.8000000e-01   9.1643756e-01
   7.9000000e-01   9.1643756e-01
   8.0000000e-01   9.1643756e-01
   8.1000000e-01   9.1643756e-01
   8.2000000e-01   9.1227193e-01
   8.3000000e-01   9.1227193e-01
   8.4000000e-01   9.1227193e-01
   8.5000000e-01   9.1227193e-01
   8.6000000e-01   9.1227193e-01
   8.7000000e-01   9.1227193e-01
   8.8000000e-01   9.1227193e-01
   8.9000000e-01   9.1227193e-01
   9.0000000e-01   9.0810631e-01
   9.1000000e-01   9.0810631e-01
   9.2000000e-01   9.0810631e-01
   9.3000000e-01   9.0810631e-01
   9.4000000e-01   9.0810631e-01
   9.5000000e-01   9.0810631e-01
   9.6000000e-01   9.0810631e-01
   9.7000000e-01   9.0810631e-01
   9.8000000e-01   9.0810631e-01
   9.9000000e-01   9.0810631e-01
   1.0000000e+00   9.0810631e-01


==> my_figures/Data/B-6.dat <==
   1.0000000e-05   1.4621345e+00
   1.2589254e-05   1.4663001e+00
   1.5848932e-05   1.4663001e+00
   1.9952623e-05   1.4663001e+00
   2.5118864e-05   1.4663001e+00
   3.1622777e-05   1.4621345e+00
   3.9810717e-05   1.4621345e+00
   5.0118723e-05   1.4621345e+00
   6.3095734e-05   1.4663001e+00
   7.9432823e-05   1.4663001e+00
   1.0000000e-04   1.4704657e+00
   1.2589254e-04   1.4704657e+00
   1.5848932e-04   1.4746313e+00
   1.9952623e-04   1.4787970e+00
   2.5118864e-04   1.4787970e+00
   3.1622777e-04   1.4787970e+00
   3.9810717e-04   1.4829626e+00
   5.0118723e-04   1.4829626e+00
   6.3095734e-04   1.4871282e+00
   7.9432823e-04   1.4871282e+00
   1.0000000e-03   1.4912938e+00
   1.2589254e-03   1.4954595e+00
   1.5848932e-03   1.5037907e+00
   1.9952623e-03   1.5121220e+00
   2.5118864e-03   1.5162876e+00
   3.1622777e-03   1.5246188e+00
   3.9810717e-03   1.5371157e+00
   5.0118723e-03   1.5454470e+00
   6.3095734e-03   1.5537782e+00
   7.9432823e-03   1.5662751e+00
   1.0000000e-02   1.5787720e+00
   1.2589254e-02   1.5912688e+00
   1.5848932e-02   1.6079314e+00
   1.9952623e-02   1.6287595e+00
   2.5118864e-02   1.6495876e+00
   3.1622777e-02   1.6787470e+00
   3.9810717e-02   1.7079064e+00
   5.0118723e-02   1.7412314e+00
   6.3095734e-02   1.7787220e+00
   7.9432823e-02   1.8203782e+00
   1.0000000e-01   1.8662001e+00
   1.1000000e-01   1.8911939e+00
   1.2000000e-01   1.9078564e+00
   1.3000000e-01   1.9286845e+00
   1.4000000e-01   1.9495126e+00
   1.5000000e-01   1.9661751e+00
   1.6000000e-01   1.9828376e+00
   1.7000000e-01   1.9995001e+00
   1.8000000e-01   2.0161626e+00
   1.9000000e-01   2.0328251e+00
   2.0000000e-01   2.0494876e+00
   2.1000000e-01   2.0619845e+00
   2.2000000e-01   2.0786470e+00
   2.3000000e-01   2.0911439e+00
   2.4000000e-01   2.1036408e+00
   2.5000000e-01   2.1161376e+00
   2.6000000e-01   2.1286345e+00
   2.7000000e-01   2.1411314e+00
   2.8000000e-01   2.1536283e+00
   2.9000000e-01   2.1661251e+00
   3.0000000e-01   2.1786220e+00
   3.1000000e-01   2.1869533e+00
   3.2000000e-01   2.1994501e+00
   3.3000000e-01   2.2077814e+00
   3.4000000e-01   2.2202783e+00
   3.5000000e-01   2.2286095e+00
   3.6000000e-01   2.2369408e+00
   3.7000000e-01   2.2452720e+00
   3.8000000e-01   2.2577689e+00
   3.9000000e-01   2.2661001e+00
   4.0000000e-01   2.2744314e+00
   4.1000000e-01   2.2827626e+00
   4.2000000e-01   2.2869283e+00
   4.3000000e-01   2.2952595e+00
   4.4000000e-01   2.3035908e+00
   4.5000000e-01   2.3119220e+00
   4.6000000e-01   2.3160876e+00
   4.7000000e-01   2.3244189e+00
   4.8000000e-01   2.3285845e+00
   4.9000000e-01   2.3369158e+00
   5.0000000e-01   2.3410814e+00
   5.1000000e-01   2.3494126e+00
   5.2000000e-01   2.3535783e+00
   5.3000000e-01   2.3577439e+00
   5.4000000e-01   2.3660751e+00
   5.5000000e-01   2.3702408e+00
   5.6000000e-01   2.3744064e+00
   5.7000000e-01   2.3785720e+00
   5.8000000e-01   2.3827376e+00
   5.9000000e-01   2.3869033e+00
   6.0000000e-01   2.3910689e+00
   6.1000000e-01   2.3952345e+00
   6.2000000e-01   2.3994001e+00
   6.3000000e-01   2.4035658e+00
   6.4000000e-01   2.4077314e+00
   6.5000000e-01   2.4077314e+00
   6.6000000e-01   2.4118970e+00
   6.7000000e-01   2.4160627e+00
   6.8000000e-01   2.4202283e+00
   6.9000000e-01   2.4202283e+00
   7.0000000e-01   2.4243939e+00
   7.1000000e-01   2.4285595e+00
   7.2000000e-01   2.4285595e+00
   7.3000000e-01   2.4327252e+00
   7.4000000e-01   2.4327252e+00
   7.5000000e-01   2.4368908e+00
   7.6000000e-01   2.4368908e+00
   7.7000000e-01   2.4410564e+00
   7.8000000e-01   2.4410564e+00
   7.9000000e-01   2.4410564e+00
   8.0000000e-01   2.4452220e+00
   8.1000000e-01   2.4452220e+00
   8.2000000e-01   2.4452220e+00
   8.3000000e-01   2.4493877e+00
   8.4000000e-01   2.4493877e+00
   8.5000000e-01   2.4493877e+00
   8.6000000e-01   2.4535533e+00
   8.7000000e-01   2.4535533e+00
   8.8000000e-01   2.4535533e+00
   8.9000000e-01   2.4535533e+00
   9.0000000e-01   2.4535533e+00
   9.1000000e-01   2.4535533e+00
   9.2000000e-01   2.4577189e+00
   9.3000000e-01   2.4577189e+00
   9.4000000e-01   2.4577189e+00
   9.5000000e-01   2.4577189e+00
   9.6000000e-01   2.4577189e+00
   9.7000000e-01   2.4577189e+00
   9.8000000e-01   2.4577189e+00
   9.9000000e-01   2.4577189e+00
   1.0000000e+00   2.4577189e+00


==> my_figures/Data/B-7.dat <==
   1.0000000e-05   1.9203532e+00
   1.2589254e-05   1.9203532e+00
   1.5848932e-05   1.9203532e+00
   1.9952623e-05   1.9203532e+00
   2.5118864e-05   1.9161876e+00
   3.1622777e-05   1.9161876e+00
   3.9810717e-05   1.9161876e+00
   5.0118723e-05   1.9120220e+00
   6.3095734e-05   1.9120220e+00
   7.9432823e-05   1.9120220e+00
   1.0000000e-04   1.9120220e+00
   1.2589254e-04   1.9078564e+00
   1.5848932e-04   1.9078564e+00
   1.9952623e-04   1.9036907e+00
   2.5118864e-04   1.8995251e+00
   3.1622777e-04   1.8995251e+00
   3.9810717e-04   1.8953595e+00
   5.0118723e-04   1.8911939e+00
   6.3095734e-04   1.8870282e+00
   7.9432823e-04   1.8828626e+00
   1.0000000e-03   1.8786970e+00
   1.2589254e-03   1.8745314e+00
   1.5848932e-03   1.8662001e+00
   1.9952623e-03   1.8578689e+00
   2.5118864e-03   1.8495376e+00
   3.1622777e-03   1.8412064e+00
   3.9810717e-03   1.8328751e+00
   5.0118723e-03   1.8245439e+00
   6.3095734e-03   1.8120470e+00
   7.9432823e-03   1.7995501e+00
   1.0000000e-02   1.7828876e+00
   1.2589254e-02   1.7662251e+00
   1.5848932e-02   1.7453970e+00
   1.9952623e-02   1.7287345e+00
   2.5118864e-02   1.7079064e+00
   3.1622777e-02   1.6870782e+00
   3.9810717e-02   1.6620845e+00
   5.0118723e-02   1.6329251e+00
   6.3095734e-02   1.5954345e+00
   7.9432823e-02   1.5537782e+00
   1.0000000e-01   1.5162876e+00
   1.1000000e-01   1.5037907e+00
   1.2000000e-01   1.4912938e+00
   1.3000000e-01   1.4787970e+00
   1.4000000e-01   1.4704657e+00
   1.5000000e-01   1.4621345e+00
   1.6000000e-01   1.4538032e+00
   1.7000000e-01   1.4454720e+00
   1.8000000e-01   1.4371407e+00
   1.9000000e-01   1.4288095e+00
   2.0000000e-01   1.4204782e+00
   2.1000000e-01   1.4121470e+00
   2.2000000e-01   1.4038157e+00
   2.3000000e-01   1.3954845e+00
   2.4000000e-01   1.3913188e+00
   2.5000000e-01   1.3829876e+00
   2.6000000e-01   1.3746563e+00
   2.7000000e-01   1.3663251e+00
   2.8000000e-01   1.3579938e+00
   2.9000000e-01   1.3496626e+00
   3.0000000e-01   1.3413313e+00
   3.1000000e-01   1.3330001e+00
   3.2000000e-01   1.3246688e+00
   3.3000000e-01   1.3163376e+00
   3.4000000e-01   1.3080063e+00
   3.5000000e-01   1.2955095e+00
   3.6000000e-01   1.2871782e+00
   3.7000000e-01   1.2746813e+00
   3.8000000e-01   1.2663501e+00
   3.9000000e-01   1.2538532e+00
   4.0000000e-01   1.2413563e+00
   4.1000000e-01   1.2288595e+00
   4.2000000e-01   1.2163626e+00
   4.3000000e-01   1.2080313e+00
   4.4000000e-01   1.1955344e+00
   4.5000000e-01   1.1830376e+00
   4.6000000e-01   1.1747063e+00
   4.7000000e-01   1.1622094e+00
   4.8000000e-01   1.1538782e+00
   4.9000000e-01   1.1455469e+00
   5.0000000e-01   1.1413813e+00
   5.1000000e-01   1.1330501e+00
   5.2000000e-01   1.1288844e+00
   5.3000000e-01   1.1247188e+00
   5.4000000e-01   1.1205532e+00
   5.5000000e-01   1.1163876e+00
   5.6000000e-01   1.1122219e+00
   5.7000000e-01   1.1080563e+00
   5.8000000e-01   1.1038907e+00
   5.9000000e-01   1.0997251e+00
   6.0000000e-01   1.0997251e+00
   6.1000000e-01   1.0955594e+00
   6.2000000e-01   1.0955594e+00
   6.3000000e-01   1.0913938e+00
   6.4000000e-01   1.0913938e+00
   6.5000000e-01   1.0872282e+00
   6.6000000e-01   1.0872282e+00
   6.7000000e-01   1.0830626e+00
   6.8000000e-01   1.0830626e+00
   6.9000000e-01   1.0830626e+00
   7.0000000e-01   1.0788969e+00
   7.1000000e-01   1.0788969e+00
   7.2000000e-01   1.0788969e+00
   7.3000000e-01   1.0788969e+00
   7.4000000e-01   1.0747313e+00
   7.5000000e-01   1.0747313e+00
   7.6000000e-01   1.0747313e+00
   7.7000000e-01   1.0747313e+00
   7.8000000e-01   1.0747313e+00
   7.9000000e-01   1.0747313e+00
   8.0000000e-01   1.0705657e+00
   8.1000000e-01   1.0705657e+00
   8.2000000e-01   1.0705657e+00
   8.3000000e-01   1.0705657e+00
   8.4000000e-01   1.0705657e+00
   8.5000000e-01   1.0705657e+00
   8.6000000e-01   1.0705657e+00
   8.7000000e-01   1.0705657e+00
   8.8000000e-01   1.0705657e+00
   8.9000000e-01   1.0705657e+00
   9.0000000e-01   1.0664001e+00
   9.1000000e-01   1.0664001e+00
   9.2000000e-01   1.0664001e+00
   9.3000000e-01   1.0664001e+00
   9.4000000e-01   1.0664001e+00
   9.5000000e-01   1.0664001e+00
   9.6000000e-01   1.0664001e+00
   9.7000000e-01   1.0664001e+00
   9.8000000e-01   1.0664001e+00
   9.9000000e-01   1.0664001e+00
   1.0000000e+00   1.0664001e+00


==> my_figures/Data/B-8.dat <==
   1.0000000e-05   1.9286845e+00
   1.2589254e-05   1.9286845e+00
   1.5848932e-05   1.9286845e+00
   1.9952623e-05   1.9286845e+00
   2.5118864e-05   1.9328501e+00
   3.1622777e-05   1.9328501e+00
   3.9810717e-05   1.9328501e+00
   5.0118723e-05   1.9370157e+00
   6.3095734e-05   1.9370157e+00
   7.9432823e-05   1.9370157e+00
   1.0000000e-04   1.9411814e+00
   1.2589254e-04   1.9411814e+00
   1.5848932e-04   1.9411814e+00
   1.9952623e-04   1.9453470e+00
   2.5118864e-04   1.9495126e+00
   3.1622777e-04   1.9495126e+00
   3.9810717e-04   1.9536782e+00
   5.0118723e-04   1.9578439e+00
   6.3095734e-04   1.9620095e+00
   7.9432823e-04   1.9661751e+00
   1.0000000e-03   1.9703407e+00
   1.2589254e-03   1.9786720e+00
   1.5848932e-03   1.9828376e+00
   1.9952623e-03   1.9911689e+00
   2.5118864e-03   1.9995001e+00
   3.1622777e-03   2.0119970e+00
   3.9810717e-03   2.0203283e+00
   5.0118723e-03   2.0328251e+00
   6.3095734e-03   2.0453220e+00
   7.9432823e-03   2.0619845e+00
   1.0000000e-02   2.0786470e+00
   1.2589254e-02   2.0994751e+00
   1.5848932e-02   2.1203033e+00
   1.9952623e-02   2.1452970e+00
   2.5118864e-02   2.1744564e+00
   3.1622777e-02   2.2077814e+00
   3.9810717e-02   2.2452720e+00
   5.0118723e-02   2.2869283e+00
   6.3095734e-02   2.3327501e+00
   7.9432823e-02   2.3869033e+00
   1.0000000e-01   2.4493877e+00
   1.1000000e-01   2.4743814e+00
   1.2000000e-01   2.4993752e+00
   1.3000000e-01   2.5243689e+00
   1.4000000e-01   2.5493627e+00
   1.5000000e-01   2.5743564e+00
   1.6000000e-01   2.5951845e+00
   1.7000000e-01   2.6160127e+00
   1.8000000e-01   2.6368408e+00
   1.9000000e-01   2.6576689e+00
   2.0000000e-01   2.6784970e+00
   2.1000000e-01   2.6951595e+00
   2.2000000e-01   2.7159877e+00
   2.3000000e-01   2.7326502e+00
   2.4000000e-01   2.7493127e+00
   2.5000000e-01   2.7659752e+00
   2.6000000e-01   2.7826377e+00
   2.7000000e-01   2.7993002e+00
   2.8000000e-01   2.8117971e+00
   2.9000000e-01   2.8284596e+00
   3.0000000e-01   2.8409564e+00
   3.1000000e-01   2.8534533e+00
   3.2000000e-01   2.8701158e+00
   3.3000000e-01   2.8826127e+00
   3.4000000e-01   2.8951096e+00
   3.5000000e-01   2.9076064e+00
   3.6000000e-01   2.9201033e+00
   3.7000000e-01   2.9284346e+00
   3.8000000e-01   2.9409314e+00
   3.9000000e-01   2.9534283e+00
   4.0000000e-01   2.9617596e+00
   4.1000000e-01   2.9742564e+00
   4.2000000e-01   2.9825877e+00
   4.3000000e-01   2.9909189e+00
   4.4000000e-01   3.0034158e+00
   4.5000000e-01   3.0117471e+00
   4.6000000e-01   3.0200783e+00
   4.7000000e-01   3.0284096e+00
   4.8000000e-01   3.0367408e+00
   4.9000000e-01   3.0450721e+00
   5.0000000e-01   3.0492377e+00
   5.1000000e-01   3.0575689e+00
   5.2000000e-01   3.0659002e+00
   5.3000000e-01   3.0700658e+00
   5.4000000e-01   3.0783971e+00
   5.5000000e-01   3.0867283e+00
   5.6000000e-01   3.0908939e+00
   5.7000000e-01   3.0950596e+00
   5.8000000e-01   3.1033908e+00
   5.9000000e-01   3.1075564e+00
   6.0000000e-01   3.1117221e+00
   6.1000000e-01   3.1158877e+00
   6.2000000e-01   3.1242189e+00
   6.3000000e-01   3.1283846e+00
   6.4000000e-01   3.1325502e+00
   6.5000000e-01   3.1367158e+00
   6.6000000e-01   3.1408814e+00
   6.7000000e-01   3.1450471e+00
   6.8000000e-01   3.1492127e+00
   6.9000000e-01   3.1492127e+00
   7.0000000e-01   3.1533783e+00
   7.1000000e-01   3.1575439e+00
   7.2000000e-01   3.1617096e+00
   7.3000000e-01   3.1617096e+00
   7.4000000e-01   3.1658752e+00
   7.5000000e-01   3.1700408e+00
   7.6000000e-01   3.1700408e+00
   7.7000000e-01   3.1742064e+00
   7.8000000e-01   3.1742064e+00
   7.9000000e-01   3.1783721e+00
   8.0000000e-01   3.1783721e+00
   8.1000000e-01   3.1825377e+00
   8.2000000e-01   3.1825377e+00
   8.3000000e-01   3.1867033e+00
   8.4000000e-01   3.1867033e+00
   8.5000000e-01   3.1867033e+00
   8.6000000e-01   3.1908689e+00
   8.7000000e-01   3.1908689e+00
   8.8000000e-01   3.1908689e+00
   8.9000000e-01   3.1908689e+00
   9.0000000e-01   3.1950346e+00
   9.1000000e-01   3.1950346e+00
   9.2000000e-01   3.1950346e+00
   9.3000000e-01   3.1950346e+00
   9.4000000e-01   3.1950346e+00
   9.5000000e-01   3.1950346e+00
   9.6000000e-01   3.1950346e+00
   9.7000000e-01   3.1950346e+00
   9.8000000e-01   3.1950346e+00
   9.9000000e-01   3.1950346e+00
   1.0000000e+00   3.1950346e+00


==> my_figures/Data/SE_gain-1.dat <==
   1.0100000e+00   9.4519059e-01
   1.0267797e+00   1.0458248e+00
   1.0435593e+00   1.0958208e+00
   1.0603390e+00   1.1270050e+00
   1.0771186e+00   1.1479823e+00
   1.0938983e+00   1.1624863e+00
   1.1106780e+00   1.1725132e+00
   1.1274576e+00   1.1792691e+00
   1.1442373e+00   1.1835433e+00
   1.1610169e+00   1.1858834e+00
   1.1777966e+00   1.1866855e+00
   1.1945763e+00   1.1862456e+00
   1.2113559e+00   1.1847909e+00
   1.2281356e+00   1.1824996e+00
   1.2449153e+00   1.1795136e+00
   1.2616949e+00   1.1759479e+00
   1.2784746e+00   1.1718963e+00
   1.2952542e+00   1.1674369e+00
   1.3120339e+00   1.1626346e+00
   1.3288136e+00   1.1575440e+00
   1.3455932e+00   1.1522114e+00
   1.3623729e+00   1.1466763e+00
   1.3791525e+00   1.1409724e+00
   1.3959322e+00   1.1351287e+00
   1.4127119e+00   1.1291703e+00
   1.4294915e+00   1.1231189e+00
   1.4462712e+00   1.1169933e+00
   1.4630508e+00   1.1108100e+00
   1.4798305e+00   1.1045834e+00
   1.4966102e+00   1.0983258e+00
   1.5133898e+00   1.0920484e+00
   1.5301695e+00   1.0857607e+00
   1.5469492e+00   1.0794712e+00
   1.5637288e+00   1.0731873e+00
   1.5805085e+00   1.0669154e+00
   1.5972881e+00   1.0606614e+00
   1.6140678e+00   1.0544303e+00
   1.6308475e+00   1.0482263e+00
   1.6476271e+00   1.0420535e+00
   1.6644068e+00   1.0359151e+00
   1.6811864e+00   1.0298141e+00
   1.6979661e+00   1.0237531e+00
   1.7147458e+00   1.0177342e+00
   1.7315254e+00   1.0117595e+00
   1.7483051e+00   1.0058305e+00
   1.7650847e+00   9.9994870e-01
   1.7818644e+00   9.9411526e-01
   1.7986441e+00   9.8833118e-01
   1.8154237e+00   9.8259731e-01
   1.8322034e+00   9.7691431e-01
   1.8489831e+00   9.7128273e-01
   1.8657627e+00   9.6570300e-01
   1.8825424e+00   9.6017540e-01
   1.8993220e+00   9.5470016e-01
   1.9161017e+00   9.4927740e-01
   1.9328814e+00   9.4390715e-01
   1.9496610e+00   9.3858939e-01
   1.9664407e+00   9.3332402e-01
   1.9832203e+00   9.2811090e-01
   2.0000000e+00   9.2294983e-01


==> my_figures/Data/SE_gain-11.dat <==
   1.0100000e+00   9.3136878e-01
   1.0267797e+00   1.0269669e+00
   1.0435593e+00   1.0508077e+00
   1.0603390e+00   1.1152629e+00
   1.0771186e+00   1.1279719e+00
   1.0938983e+00   1.1360940e+00
   1.1106780e+00   1.1382360e+00
   1.1274576e+00   1.1357691e+00
   1.1442373e+00   1.1345275e+00
   1.1610169e+00   1.1296737e+00
   1.1777966e+00   1.1281652e+00
   1.1945763e+00   1.1226065e+00
   1.2113559e+00   1.1145270e+00
   1.2281356e+00   1.1074053e+00
   1.2449153e+00   1.1010871e+00
   1.2616949e+00   1.0984947e+00
   1.2784746e+00   1.0934520e+00
   1.2952542e+00   1.0891251e+00
   1.3120339e+00   1.0845476e+00
   1.3288136e+00   1.0774604e+00
   1.3455932e+00   1.0728708e+00
   1.3623729e+00   1.0659286e+00
   1.3791525e+00   1.0591355e+00
   1.3959322e+00   1.0529402e+00
   1.4127119e+00   1.0471698e+00
   1.4294915e+00   1.0401376e+00
   1.4462712e+00   1.0336828e+00
   1.4630508e+00   1.0265252e+00
   1.4798305e+00   1.0212413e+00
   1.4966102e+00   1.0143273e+00
   1.5133898e+00   1.0079538e+00
   1.5301695e+00   1.0010082e+00
   1.5469492e+00   9.9531599e-01
   1.5637288e+00   9.8855324e-01
   1.5805085e+00   9.8193851e-01
   1.5972881e+00   9.7657272e-01
   1.6140678e+00   9.7027829e-01
   1.6308475e+00   9.6345989e-01
   1.6476271e+00   9.5787759e-01
   1.6644068e+00   9.5241345e-01
   1.6811864e+00   9.4674836e-01
   1.6979661e+00   9.4059899e-01
   1.7147458e+00   9.3520161e-01
   1.7315254e+00   9.2970710e-01
   1.7483051e+00   9.2411480e-01
   1.7650847e+00   9.1693361e-01
   1.7818644e+00   9.1196178e-01
   1.7986441e+00   9.0728450e-01
   1.8154237e+00   9.0253447e-01
   1.8322034e+00   8.9764500e-01
   1.8489831e+00   8.9099676e-01
   1.8657627e+00   8.8686968e-01
   1.8825424e+00   8.8282142e-01
   1.8993220e+00   8.7617502e-01
   1.9161017e+00   8.7244752e-01
   1.9328814e+00   8.6599506e-01
   1.9496610e+00   8.6250015e-01
   1.9664407e+00   8.5890085e-01
   1.9832203e+00   8.5308738e-01
   2.0000000e+00   8.4991291e-01


==> my_figures/Data/SE_gain-12.dat <==
   1.0100000e+00   7.9351886e-01
   1.0267797e+00   8.7300234e-01
   1.0435593e+00   9.6224836e-01
   1.0603390e+00   1.0020401e+00
   1.0771186e+00   1.0178799e+00
   1.0938983e+00   1.0191449e+00
   1.1106780e+00   1.0210430e+00
   1.1274576e+00   1.0195460e+00
   1.1442373e+00   1.0200718e+00
   1.1610169e+00   1.0181507e+00
   1.1777966e+00   1.0166234e+00
   1.1945763e+00   1.0157741e+00
   1.2113559e+00   1.0122969e+00
   1.2281356e+00   1.0113554e+00
   1.2449153e+00   1.0078614e+00
   1.2616949e+00   1.0042817e+00
   1.2784746e+00   1.0003248e+00
   1.2952542e+00   9.9868681e-01
   1.3120339e+00   9.9499642e-01
   1.3288136e+00   9.9333204e-01
   1.3455932e+00   9.8723475e-01
   1.3623729e+00   9.8357301e-01
   1.3791525e+00   9.7952768e-01
   1.3959322e+00   9.7312406e-01
   1.4127119e+00   9.6830977e-01
   1.4294915e+00   9.6177419e-01
   1.4462712e+00   9.5814487e-01
   1.4630508e+00   9.5185595e-01
   1.4798305e+00   9.4622060e-01
   1.4966102e+00   9.4074151e-01
   1.5133898e+00   9.3560350e-01
   1.5301695e+00   9.2896967e-01
   1.5469492e+00   9.2322847e-01
   1.5637288e+00   9.1903907e-01
   1.5805085e+00   9.1318382e-01
   1.5972881e+00   9.0639204e-01
   1.6140678e+00   9.0160894e-01
   1.6308475e+00   8.9670093e-01
   1.6476271e+00   8.9069695e-01
   1.6644068e+00   8.8605552e-01
   1.6811864e+00   8.8082770e-01
   1.6979661e+00   8.7544846e-01
   1.7147458e+00   8.7029489e-01
   1.7315254e+00   8.6536020e-01
   1.7483051e+00   8.5954387e-01
   1.7650847e+00   8.5515258e-01
   1.7818644e+00   8.5062485e-01
   1.7986441e+00   8.4543924e-01
   1.8154237e+00   8.4060239e-01
   1.8322034e+00   8.3687783e-01
   1.8489831e+00   8.3216715e-01
   1.8657627e+00   8.2727712e-01
   1.8825424e+00   8.2333125e-01
   1.8993220e+00   8.1815191e-01
   1.9161017e+00   8.1489872e-01
   1.9328814e+00   8.0974284e-01
   1.9496610e+00   8.0546981e-01
   1.9664407e+00   8.0175840e-01
   1.9832203e+00   7.9647865e-01
   2.0000000e+00   7.9413663e-01


==> my_figures/Data/SE_gain-2.dat <==
   1.0100000e+00   1.0637702e+00
   1.0267797e+00   1.1603600e+00
   1.0435593e+00   1.2058898e+00
   1.0603390e+00   1.2327920e+00
   1.0771186e+00   1.2497262e+00
   1.0938983e+00   1.2604178e+00
   1.1106780e+00   1.2668440e+00
   1.1274576e+00   1.2701917e+00
   1.1442373e+00   1.2712331e+00
   1.1610169e+00   1.2705002e+00
   1.1777966e+00   1.2683760e+00
   1.1945763e+00   1.2651447e+00
   1.2113559e+00   1.2610235e+00
   1.2281356e+00   1.2561814e+00
   1.2449153e+00   1.2507522e+00
   1.2616949e+00   1.2448436e+00
   1.2784746e+00   1.2385432e+00
   1.2952542e+00   1.2319230e+00
   1.3120339e+00   1.2250426e+00
   1.3288136e+00   1.2179519e+00
   1.3455932e+00   1.2106926e+00
   1.3623729e+00   1.2033001e+00
   1.3791525e+00   1.1958045e+00
   1.3959322e+00   1.1882312e+00
   1.4127119e+00   1.1806022e+00
   1.4294915e+00   1.1729362e+00
   1.4462712e+00   1.1652493e+00
   1.4630508e+00   1.1575554e+00
   1.4798305e+00   1.1498663e+00
   1.4966102e+00   1.1421924e+00
   1.5133898e+00   1.1345426e+00
   1.5301695e+00   1.1269244e+00
   1.5469492e+00   1.1193446e+00
   1.5637288e+00   1.1118088e+00
   1.5805085e+00   1.1043218e+00
   1.5972881e+00   1.0968879e+00
   1.6140678e+00   1.0895106e+00
   1.6308475e+00   1.0821930e+00
   1.6476271e+00   1.0749375e+00
   1.6644068e+00   1.0677464e+00
   1.6811864e+00   1.0606214e+00
   1.6979661e+00   1.0535641e+00
   1.7147458e+00   1.0465754e+00
   1.7315254e+00   1.0396565e+00
   1.7483051e+00   1.0328080e+00
   1.7650847e+00   1.0260305e+00
   1.7818644e+00   1.0193242e+00
   1.7986441e+00   1.0126893e+00
   1.8154237e+00   1.0061260e+00
   1.8322034e+00   9.9963410e-01
   1.8489831e+00   9.9321351e-01
   1.8657627e+00   9.8686396e-01
   1.8825424e+00   9.8058511e-01
   1.8993220e+00   9.7437656e-01
   1.9161017e+00   9.6823784e-01
   1.9328814e+00   9.6216843e-01
   1.9496610e+00   9.5616775e-01
   1.9664407e+00   9.5023520e-01
   1.9832203e+00   9.4437014e-01
   2.0000000e+00   9.3857190e-01


==> my_figures/Data/SE_gain-4.dat <==
   1.0100000e+00   1.2352234e+00
   1.0267797e+00   1.3204087e+00
   1.0435593e+00   1.3567163e+00
   1.0603390e+00   1.3756916e+00
   1.0771186e+00   1.3855960e+00
   1.0938983e+00   1.3899367e+00
   1.1106780e+00   1.3905544e+00
   1.1274576e+00   1.3885428e+00
   1.1442373e+00   1.3846064e+00
   1.1610169e+00   1.3792262e+00
   1.1777966e+00   1.3727447e+00
   1.1945763e+00   1.3654141e+00
   1.2113559e+00   1.3574247e+00
   1.2281356e+00   1.3489232e+00
   1.2449153e+00   1.3400247e+00
   1.2616949e+00   1.3308206e+00
   1.2784746e+00   1.3213843e+00
   1.2952542e+00   1.3117754e+00
   1.3120339e+00   1.3020426e+00
   1.3288136e+00   1.2922259e+00
   1.3455932e+00   1.2823587e+00
   1.3623729e+00   1.2724683e+00
   1.3791525e+00   1.2625778e+00
   1.3959322e+00   1.2527063e+00
   1.4127119e+00   1.2428698e+00
   1.4294915e+00   1.2330817e+00
   1.4462712e+00   1.2233534e+00
   1.4630508e+00   1.2136940e+00
   1.4798305e+00   1.2041115e+00
   1.4966102e+00   1.1946122e+00
   1.5133898e+00   1.1852016e+00
   1.5301695e+00   1.1758840e+00
   1.5469492e+00   1.1666630e+00
   1.5637288e+00   1.1575413e+00
   1.5805085e+00   1.1485212e+00
   1.5972881e+00   1.1396045e+00
   1.6140678e+00   1.1307922e+00
   1.6308475e+00   1.1220854e+00
   1.6476271e+00   1.1134845e+00
   1.6644068e+00   1.1049897e+00
   1.6811864e+00   1.0966010e+00
   1.6979661e+00   1.0883182e+00
   1.7147458e+00   1.0801408e+00
   1.7315254e+00   1.0720682e+00
   1.7483051e+00   1.0640998e+00
   1.7650847e+00   1.0562347e+00
   1.7818644e+00   1.0484719e+00
   1.7986441e+00   1.0408105e+00
   1.8154237e+00   1.0332492e+00
   1.8322034e+00   1.0257871e+00
   1.8489831e+00   1.0184228e+00
   1.8657627e+00   1.0111551e+00
   1.8825424e+00   1.0039828e+00
   1.8993220e+00   9.9690446e-01
   1.9161017e+00   9.8991891e-01
   1.9328814e+00   9.8302474e-01
   1.9496610e+00   9.7622062e-01
   1.9664407e+00   9.6950521e-01
   1.9832203e+00   9.6287714e-01
   2.0000000e+00   9.5633509e-01


==> my_figures/Data/SE_gain-6.dat <==
   1.0100000e+00   1.4384600e+00
   1.0267797e+00   1.5020816e+00
   1.0435593e+00   1.5238434e+00
   1.0603390e+00   1.5313217e+00
   1.0771186e+00   1.5315620e+00
   1.0938983e+00   1.5275047e+00
   1.1106780e+00   1.5206708e+00
   1.1274576e+00   1.5119513e+00
   1.1442373e+00   1.5019127e+00
   1.1610169e+00   1.4909363e+00
   1.1777966e+00   1.4792897e+00
   1.1945763e+00   1.4671670e+00
   1.2113559e+00   1.4547123e+00
   1.2281356e+00   1.4420348e+00
   1.2449153e+00   1.4292183e+00
   1.2616949e+00   1.4163283e+00
   1.2784746e+00   1.4034160e+00
   1.2952542e+00   1.3905219e+00
   1.3120339e+00   1.3776783e+00
   1.3288136e+00   1.3649110e+00
   1.3455932e+00   1.3522403e+00
   1.3623729e+00   1.3396826e+00
   1.3791525e+00   1.3272509e+00
   1.3959322e+00   1.3149553e+00
   1.4127119e+00   1.3028039e+00
   1.4294915e+00   1.2908029e+00
   1.4462712e+00   1.2789567e+00
   1.4630508e+00   1.2672689e+00
   1.4798305e+00   1.2557418e+00
   1.4966102e+00   1.2443768e+00
   1.5133898e+00   1.2331746e+00
   1.5301695e+00   1.2221355e+00
   1.5469492e+00   1.2112590e+00
   1.5637288e+00   1.2005445e+00
   1.5805085e+00   1.1899908e+00
   1.5972881e+00   1.1795964e+00
   1.6140678e+00   1.1693599e+00
   1.6308475e+00   1.1592793e+00
   1.6476271e+00   1.1493526e+00
   1.6644068e+00   1.1395779e+00
   1.6811864e+00   1.1299528e+00
   1.6979661e+00   1.1204751e+00
   1.7147458e+00   1.1111424e+00
   1.7315254e+00   1.1019524e+00
   1.7483051e+00   1.0929026e+00
   1.7650847e+00   1.0839906e+00
   1.7818644e+00   1.0752141e+00
   1.7986441e+00   1.0665704e+00
   1.8154237e+00   1.0580573e+00
   1.8322034e+00   1.0496722e+00
   1.8489831e+00   1.0414129e+00
   1.8657627e+00   1.0332769e+00
   1.8825424e+00   1.0252619e+00
   1.8993220e+00   1.0173655e+00
   1.9161017e+00   1.0095856e+00
   1.9328814e+00   1.0019198e+00
   1.9496610e+00   9.9436592e-01
   1.9664407e+00   9.8692184e-01
   1.9832203e+00   9.7958540e-01
   2.0000000e+00   9.7235449e-01


==> my_figures/Data/SE_gain-8.dat <==
   1.0100000e+00   1.1105539e+00
   1.0267797e+00   1.2186257e+00
   1.0435593e+00   1.2389737e+00
   1.0603390e+00   1.2728468e+00
   1.0771186e+00   1.2805535e+00
   1.0938983e+00   1.2839898e+00
   1.1106780e+00   1.2822333e+00
   1.1274576e+00   1.2793483e+00
   1.1442373e+00   1.2752378e+00
   1.1610169e+00   1.2670052e+00
   1.1777966e+00   1.2625321e+00
   1.1945763e+00   1.2540415e+00
   1.2113559e+00   1.2460136e+00
   1.2281356e+00   1.2398774e+00
   1.2449153e+00   1.2312794e+00
   1.2616949e+00   1.2231708e+00
   1.2784746e+00   1.2157738e+00
   1.2952542e+00   1.2087122e+00
   1.3120339e+00   1.2007795e+00
   1.3288136e+00   1.1921116e+00
   1.3455932e+00   1.1837453e+00
   1.3623729e+00   1.1757016e+00
   1.3791525e+00   1.1672751e+00
   1.3959322e+00   1.1592709e+00
   1.4127119e+00   1.1516442e+00
   1.4294915e+00   1.1430919e+00
   1.4462712e+00   1.1345621e+00
   1.4630508e+00   1.1268613e+00
   1.4798305e+00   1.1193629e+00
   1.4966102e+00   1.1117803e+00
   1.5133898e+00   1.1039342e+00
   1.5301695e+00   1.0950978e+00
   1.5469492e+00   1.0880679e+00
   1.5637288e+00   1.0813882e+00
   1.5805085e+00   1.0728192e+00
   1.5972881e+00   1.0665749e+00
   1.6140678e+00   1.0582727e+00
   1.6308475e+00   1.0523908e+00
   1.6476271e+00   1.0446321e+00
   1.6644068e+00   1.0369081e+00
   1.6811864e+00   1.0317212e+00
   1.6979661e+00   1.0243771e+00
   1.7147458e+00   1.0172358e+00
   1.7315254e+00   1.0121022e+00
   1.7483051e+00   1.0054728e+00
   1.7650847e+00   9.9905027e-01
   1.7818644e+00   9.9259121e-01
   1.7986441e+00   9.8599862e-01
   1.8154237e+00   9.7973481e-01
   1.8322034e+00   9.7358652e-01
   1.8489831e+00   9.6735281e-01
   1.8657627e+00   9.6142995e-01
   1.8825424e+00   9.5542190e-01
   1.8993220e+00   9.4885249e-01
   1.9161017e+00   9.4293594e-01
   1.9328814e+00   9.3723970e-01
   1.9496610e+00   9.3184056e-01
   1.9664407e+00   9.2572954e-01
   1.9832203e+00   9.2036095e-01
   2.0000000e+00   9.1455609e-01


==> my_figures/Data/SE_gain-9.dat <==
   1.0100000e+00   1.3594763e+00
   1.0267797e+00   1.4243396e+00
   1.0435593e+00   1.4403310e+00
   1.0603390e+00   1.4482612e+00
   1.0771186e+00   1.4522137e+00
   1.0938983e+00   1.4477602e+00
   1.1106780e+00   1.4420143e+00
   1.1274576e+00   1.4339658e+00
   1.1442373e+00   1.4264243e+00
   1.1610169e+00   1.4161939e+00
   1.1777966e+00   1.4067674e+00
   1.1945763e+00   1.3963263e+00
   1.2113559e+00   1.3861837e+00
   1.2281356e+00   1.3761047e+00
   1.2449153e+00   1.3652853e+00
   1.2616949e+00   1.3543875e+00
   1.2784746e+00   1.3433702e+00
   1.2952542e+00   1.3324803e+00
   1.3120339e+00   1.3224632e+00
   1.3288136e+00   1.3120969e+00
   1.3455932e+00   1.3019879e+00
   1.3623729e+00   1.2915220e+00
   1.3791525e+00   1.2821370e+00
   1.3959322e+00   1.2715922e+00
   1.4127119e+00   1.2615734e+00
   1.4294915e+00   1.2501441e+00
   1.4462712e+00   1.2405564e+00
   1.4630508e+00   1.2312633e+00
   1.4798305e+00   1.2206381e+00
   1.4966102e+00   1.2115874e+00
   1.5133898e+00   1.2014399e+00
   1.5301695e+00   1.1917175e+00
   1.5469492e+00   1.1825485e+00
   1.5637288e+00   1.1730645e+00
   1.5805085e+00   1.1630522e+00
   1.5972881e+00   1.1539925e+00
   1.6140678e+00   1.1443799e+00
   1.6308475e+00   1.1349307e+00
   1.6476271e+00   1.1263234e+00
   1.6644068e+00   1.1171113e+00
   1.6811864e+00   1.1082345e+00
   1.6979661e+00   1.0999982e+00
   1.7147458e+00   1.0911615e+00
   1.7315254e+00   1.0824940e+00
   1.7483051e+00   1.0739910e+00
   1.7650847e+00   1.0663005e+00
   1.7818644e+00   1.0579788e+00
   1.7986441e+00   1.0499499e+00
   1.8154237e+00   1.0423488e+00
   1.8322034e+00   1.0342710e+00
   1.8489831e+00   1.0269916e+00
   1.8657627e+00   1.0192007e+00
   1.8825424e+00   1.0110519e+00
   1.8993220e+00   1.0042716e+00
   1.9161017e+00   9.9727924e-01
   1.9328814e+00   9.8978520e-01
   1.9496610e+00   9.8314554e-01
   1.9664407e+00   9.7569059e-01
   1.9832203e+00   9.6878325e-01
   2.0000000e+00   9.6202037e-01


==> my_figures/Data/SE_gain_inverse_3.dat <==
   1.0689655e+00   1.0344828e+00   9.1437053e-01
   1.0689655e+00   1.0689655e+00   0.0000000e+00
   1.0689655e+00   1.1034483e+00   0.0000000e+00
   1.0689655e+00   1.1379310e+00   0.0000000e+00
   1.0689655e+00   1.1724138e+00   0.0000000e+00
   1.0689655e+00   1.2068966e+00   0.0000000e+00
   1.0689655e+00   1.2413793e+00   0.0000000e+00
   1.0689655e+00   1.2758621e+00   0.0000000e+00
   1.0689655e+00   1.3103448e+00   0.0000000e+00
   1.0689655e+00   1.3448276e+00   0.0000000e+00
   1.0689655e+00   1.3793103e+00   0.0000000e+00
   1.0689655e+00   1.4137931e+00   0.0000000e+00
   1.0689655e+00   1.4482759e+00   0.0000000e+00
   1.0689655e+00   1.4827586e+00   0.0000000e+00
   1.0689655e+00   1.5172414e+00   0.0000000e+00
   1.0689655e+00   1.5517241e+00   0.0000000e+00
   1.0689655e+00   1.5862069e+00   0.0000000e+00
   1.0689655e+00   1.6206897e+00   0.0000000e+00
   1.0689655e+00   1.6551724e+00   0.0000000e+00
   1.0689655e+00   1.6896552e+00   0.0000000e+00
   1.0689655e+00   1.7241379e+00   0.0000000e+00
   1.0689655e+00   1.7586207e+00   0.0000000e+00
   1.0689655e+00   1.7931034e+00   0.0000000e+00
   1.0689655e+00   1.8275862e+00   0.0000000e+00
   1.0689655e+00   1.8620690e+00   0.0000000e+00
   1.0689655e+00   1.8965517e+00   0.0000000e+00
   1.0689655e+00   1.9310345e+00   0.0000000e+00
   1.0689655e+00   1.9655172e+00   0.0000000e+00
   1.1034483e+00   1.0344828e+00   8.7332041e-01
   1.1034483e+00   1.0689655e+00   8.7875994e-01
   1.1034483e+00   1.1034483e+00   0.0000000e+00
   1.1034483e+00   1.1379310e+00   0.0000000e+00
   1.1034483e+00   1.1724138e+00   0.0000000e+00
   1.1034483e+00   1.2068966e+00   0.0000000e+00
   1.1034483e+00   1.2413793e+00   0.0000000e+00
   1.1034483e+00   1.2758621e+00   0.0000000e+00
   1.1034483e+00   1.3103448e+00   0.0000000e+00
   1.1034483e+00   1.3448276e+00   0.0000000e+00
   1.1034483e+00   1.3793103e+00   0.0000000e+00
   1.1034483e+00   1.4137931e+00   0.0000000e+00
   1.1034483e+00   1.4482759e+00   0.0000000e+00
   1.1034483e+00   1.4827586e+00   0.0000000e+00
   1.1034483e+00   1.5172414e+00   0.0000000e+00
   1.1034483e+00   1.5517241e+00   0.0000000e+00
   1.1034483e+00   1.5862069e+00   0.0000000e+00
   1.1034483e+00   1.6206897e+00   0.0000000e+00
   1.1034483e+00   1.6551724e+00   0.0000000e+00
   1.1034483e+00   1.6896552e+00   0.0000000e+00
   1.1034483e+00   1.7241379e+00   0.0000000e+00
   1.1034483e+00   1.7586207e+00   0.0000000e+00
   1.1034483e+00   1.7931034e+00   0.0000000e+00
   1.1034483e+00   1.8275862e+00   0.0000000e+00
   1.1034483e+00   1.8620690e+00   0.0000000e+00
   1.1034483e+00   1.8965517e+00   0.0000000e+00
   1.1034483e+00   1.9310345e+00   0.0000000e+00
   1.1034483e+00   1.9655172e+00   0.0000000e+00
   1.1379310e+00   1.0344828e+00   8.7175314e-01
   1.1379310e+00   1.0689655e+00   8.7037203e-01
   1.1379310e+00   1.1034483e+00   8.5726039e-01
   1.1379310e+00   1.1379310e+00   0.0000000e+00
   1.1379310e+00   1.1724138e+00   0.0000000e+00
   1.1379310e+00   1.2068966e+00   0.0000000e+00
   1.1379310e+00   1.2413793e+00   0.0000000e+00
   1.1379310e+00   1.2758621e+00   0.0000000e+00
   1.1379310e+00   1.3103448e+00   0.0000000e+00
   1.1379310e+00   1.3448276e+00   0.0000000e+00
   1.1379310e+00   1.3793103e+00   0.0000000e+00
   1.1379310e+00   1.4137931e+00   0.0000000e+00
   1.1379310e+00   1.4482759e+00   0.0000000e+00
   1.1379310e+00   1.4827586e+00   0.0000000e+00
   1.1379310e+00   1.5172414e+00   0.0000000e+00
   1.1379310e+00   1.5517241e+00   0.0000000e+00
   1.1379310e+00   1.5862069e+00   0.0000000e+00
   1.1379310e+00   1.6206897e+00   0.0000000e+00
   1.1379310e+00   1.6551724e+00   0.0000000e+00
   1.1379310e+00   1.6896552e+00   0.0000000e+00
   1.1379310e+00   1.7241379e+00   0.0000000e+00
   1.1379310e+00   1.7586207e+00   0.0000000e+00
   1.1379310e+00   1.7931034e+00   0.0000000e+00
   1.1379310e+00   1.8275862e+00   0.0000000e+00
   1.1379310e+00   1.8620690e+00   0.0000000e+00
   1.1379310e+00   1.8965517e+00   0.0000000e+00
   1.1379310e+00   1.9310345e+00   0.0000000e+00
   1.1379310e+00   1.9655172e+00   0.0000000e+00
   1.1724138e+00   1.0344828e+00   8.7631819e-01
   1.1724138e+00   1.0689655e+00   8.4971232e-01
   1.1724138e+00   1.1034483e+00   8.5023549e-01
   1.1724138e+00   1.1379310e+00   8.4472981e-01
   1.1724138e+00   1.1724138e+00   0.0000000e+00
   1.1724138e+00   1.2068966e+00   0.0000000e+00
   1.1724138e+00   1.2413793e+00   0.0000000e+00
   1.1724138e+00   1.2758621e+00   0.0000000e+00
   1.1724138e+00   1.3103448e+00   0.0000000e+00
   1.1724138e+00   1.3448276e+00   0.0000000e+00
   1.1724138e+00   1.3793103e+00   0.0000000e+00
   1.1724138e+00   1.4137931e+00   0.0000000e+00
   1.1724138e+00   1.4482759e+00   0.0000000e+00
   1.1724138e+00   1.4827586e+00   0.0000000e+00
   1.1724138e+00   1.5172414e+00   0.0000000e+00
   1.1724138e+00   1.5517241e+00   0.0000000e+00
   1.1724138e+00   1.5862069e+00   0.0000000e+00
   1.1724138e+00   1.6206897e+00   0.0000000e+00
   1.1724138e+00   1.6551724e+00   0.0000000e+00
   1.1724138e+00   1.6896552e+00   0.0000000e+00
   1.1724138e+00   1.7241379e+00   0.0000000e+00
   1.1724138e+00   1.7586207e+00   0.0000000e+00
   1.1724138e+00   1.7931034e+00   0.0000000e+00
   1.1724138e+00   1.8275862e+00   0.0000000e+00
   1.1724138e+00   1.8620690e+00   0.0000000e+00
   1.1724138e+00   1.8965517e+00   0.0000000e+00
   1.1724138e+00   1.9310345e+00   0.0000000e+00
   1.1724138e+00   1.9655172e+00   0.0000000e+00
   1.2068966e+00   1.0344828e+00   8.8644031e-01
   1.2068966e+00   1.0689655e+00   8.5607617e-01
   1.2068966e+00   1.1034483e+00   8.4349865e-01
   1.2068966e+00   1.1379310e+00   8.3617629e-01
   1.2068966e+00   1.1724138e+00   8.4320097e-01
   1.2068966e+00   1.2068966e+00   0.0000000e+00
   1.2068966e+00   1.2413793e+00   0.0000000e+00
   1.2068966e+00   1.2758621e+00   0.0000000e+00
   1.2068966e+00   1.3103448e+00   0.0000000e+00
   1.2068966e+00   1.3448276e+00   0.0000000e+00
   1.2068966e+00   1.3793103e+00   0.0000000e+00
   1.2068966e+00   1.4137931e+00   0.0000000e+00
   1.2068966e+00   1.4482759e+00   0.0000000e+00
   1.2068966e+00   1.4827586e+00   0.0000000e+00
   1.2068966e+00   1.5172414e+00   0.0000000e+00
   1.2068966e+00   1.5517241e+00   0.0000000e+00
   1.2068966e+00   1.5862069e+00   0.0000000e+00
   1.2068966e+00   1.6206897e+00   0.0000000e+00
   1.2068966e+00   1.6551724e+00   0.0000000e+00
   1.2068966e+00   1.6896552e+00   0.0000000e+00
   1.2068966e+00   1.7241379e+00   0.0000000e+00
   1.2068966e+00   1.7586207e+00   0.0000000e+00
   1.2068966e+00   1.7931034e+00   0.0000000e+00
   1.2068966e+00   1.8275862e+00   0.0000000e+00
   1.2068966e+00   1.8620690e+00   0.0000000e+00
   1.2068966e+00   1.8965517e+00   0.0000000e+00
   1.2068966e+00   1.9310345e+00   0.0000000e+00
   1.2068966e+00   1.9655172e+00   0.0000000e+00
   1.2413793e+00   1.0344828e+00   8.9828258e-01
   1.2413793e+00   1.0689655e+00   8.6198880e-01
   1.2413793e+00   1.1034483e+00   8.4946090e-01
   1.2413793e+00   1.1379310e+00   8.3436789e-01
   1.2413793e+00   1.1724138e+00   8.3878253e-01
   1.2413793e+00   1.2068966e+00   8.4117199e-01
   1.2413793e+00   1.2413793e+00   0.0000000e+00
   1.2413793e+00   1.2758621e+00   0.0000000e+00
   1.2413793e+00   1.3103448e+00   0.0000000e+00
   1.2413793e+00   1.3448276e+00   0.0000000e+00
   1.2413793e+00   1.3793103e+00   0.0000000e+00
   1.2413793e+00   1.4137931e+00   0.0000000e+00
   1.2413793e+00   1.4482759e+00   0.0000000e+00
   1.2413793e+00   1.4827586e+00   0.0000000e+00
   1.2413793e+00   1.5172414e+00   0.0000000e+00
   1.2413793e+00   1.5517241e+00   0.0000000e+00
   1.2413793e+00   1.5862069e+00   0.0000000e+00
   1.2413793e+00   1.6206897e+00   0.0000000e+00
   1.2413793e+00   1.6551724e+00   0.0000000e+00
   1.2413793e+00   1.6896552e+00   0.0000000e+00
   1.2413793e+00   1.7241379e+00   0.0000000e+00
   1.2413793e+00   1.7586207e+00   0.0000000e+00
   1.2413793e+00   1.7931034e+00   0.0000000e+00
   1.2413793e+00   1.8275862e+00   0.0000000e+00
   1.2413793e+00   1.8620690e+00   0.0000000e+00
   1.2413793e+00   1.8965517e+00   0.0000000e+00
   1.2413793e+00   1.9310345e+00   0.0000000e+00
   1.2413793e+00   1.9655172e+00   0.0000000e+00
   1.2758621e+00   1.0344828e+00   9.0885815e-01
   1.2758621e+00   1.0689655e+00   8.7225530e-01
   1.2758621e+00   1.1034483e+00   8.5724050e-01
   1.2758621e+00   1.1379310e+00   8.4710027e-01
   1.2758621e+00   1.1724138e+00   8.3491765e-01
   1.2758621e+00   1.2068966e+00   8.3337518e-01
   1.2758621e+00   1.2413793e+00   8.3908646e-01
   1.2758621e+00   1.2758621e+00   0.0000000e+00
   1.2758621e+00   1.3103448e+00   0.0000000e+00
   1.2758621e+00   1.3448276e+00   0.0000000e+00
   1.2758621e+00   1.3793103e+00   0.0000000e+00
   1.2758621e+00   1.4137931e+00   0.0000000e+00
   1.2758621e+00   1.4482759e+00   0.0000000e+00
   1.2758621e+00   1.4827586e+00   0.0000000e+00
   1.2758621e+00   1.5172414e+00   0.0000000e+00
   1.2758621e+00   1.5517241e+00   0.0000000e+00
   1.2758621e+00   1.5862069e+00   0.0000000e+00
   1.2758621e+00   1.6206897e+00   0.0000000e+00
   1.2758621e+00   1.6551724e+00   0.0000000e+00
   1.2758621e+00   1.6896552e+00   0.0000000e+00
   1.2758621e+00   1.7241379e+00   0.0000000e+00
   1.2758621e+00   1.7586207e+00   0.0000000e+00
   1.2758621e+00   1.7931034e+00   0.0000000e+00
   1.2758621e+00   1.8275862e+00   0.0000000e+00
   1.2758621e+00   1.8620690e+00   0.0000000e+00
   1.2758621e+00   1.8965517e+00   0.0000000e+00
   1.2758621e+00   1.9310345e+00   0.0000000e+00
   1.2758621e+00   1.9655172e+00   0.0000000e+00
   1.3103448e+00   1.0344828e+00   9.1805663e-01
   1.3103448e+00   1.0689655e+00   8.8012429e-01
   1.3103448e+00   1.1034483e+00   8.6676147e-01
   1.3103448e+00   1.1379310e+00   8.4777317e-01
   1.3103448e+00   1.1724138e+00   8.3891662e-01
   1.3103448e+00   1.2068966e+00   8.3246830e-01
   1.3103448e+00   1.2413793e+00   8.3278095e-01
   1.3103448e+00   1.2758621e+00   8.3749975e-01
   1.3103448e+00   1.3103448e+00   0.0000000e+00
   1.3103448e+00   1.3448276e+00   0.0000000e+00
   1.3103448e+00   1.3793103e+00   0.0000000e+00
   1.3103448e+00   1.4137931e+00   0.0000000e+00
   1.3103448e+00   1.4482759e+00   0.0000000e+00
   1.3103448e+00   1.4827586e+00   0.0000000e+00
   1.3103448e+00   1.5172414e+00   0.0000000e+00
   1.3103448e+00   1.5517241e+00   0.0000000e+00
   1.3103448e+00   1.5862069e+00   0.0000000e+00
   1.3103448e+00   1.6206897e+00   0.0000000e+00
   1.3103448e+00   1.6551724e+00   0.0000000e+00
   1.3103448e+00   1.6896552e+00   0.0000000e+00
   1.3103448e+00   1.7241379e+00   0.0000000e+00
   1.3103448e+00   1.7586207e+00   0.0000000e+00
   1.3103448e+00   1.7931034e+00   0.0000000e+00
   1.3103448e+00   1.8275862e+00   0.0000000e+00
   1.3103448e+00   1.8620690e+00   0.0000000e+00
   1.3103448e+00   1.8965517e+00   0.0000000e+00
   1.3103448e+00   1.9310345e+00   0.0000000e+00
   1.3103448e+00   1.9655172e+00   0.0000000e+00
   1.3448276e+00   1.0344828e+00   9.3107172e-01
   1.3448276e+00   1.0689655e+00   8.9398861e-01
   1.3448276e+00   1.1034483e+00   8.7690616e-01
   1.3448276e+00   1.1379310e+00   8.5851479e-01
   1.3448276e+00   1.1724138e+00   8.4070961e-01
   1.3448276e+00   1.2068966e+00   8.3368046e-01
   1.3448276e+00   1.2413793e+00   8.3284754e-01
   1.3448276e+00   1.2758621e+00   8.3124675e-01
   1.3448276e+00   1.3103448e+00   8.3418620e-01
   1.3448276e+00   1.3448276e+00   0.0000000e+00
   1.3448276e+00   1.3793103e+00   0.0000000e+00
   1.3448276e+00   1.4137931e+00   0.0000000e+00
   1.3448276e+00   1.4482759e+00   0.0000000e+00
   1.3448276e+00   1.4827586e+00   0.0000000e+00
   1.3448276e+00   1.5172414e+00   0.0000000e+00
   1.3448276e+00   1.5517241e+00   0.0000000e+00
   1.3448276e+00   1.5862069e+00   0.0000000e+00
   1.3448276e+00   1.6206897e+00   0.0000000e+00
   1.3448276e+00   1.6551724e+00   0.0000000e+00
   1.3448276e+00   1.6896552e+00   0.0000000e+00
   1.3448276e+00   1.7241379e+00   0.0000000e+00
   1.3448276e+00   1.7586207e+00   0.0000000e+00
   1.3448276e+00   1.7931034e+00   0.0000000e+00
   1.3448276e+00   1.8275862e+00   0.0000000e+00
   1.3448276e+00   1.8620690e+00   0.0000000e+00
   1.3448276e+00   1.8965517e+00   0.0000000e+00
   1.3448276e+00   1.9310345e+00   0.0000000e+00
   1.3448276e+00   1.9655172e+00   0.0000000e+00
   1.3793103e+00   1.0344828e+00   9.5112288e-01
   1.3793103e+00   1.0689655e+00   9.0595915e-01
   1.3793103e+00   1.1034483e+00   8.8542750e-01
   1.3793103e+00   1.1379310e+00   8.6969935e-01
   1.3793103e+00   1.1724138e+00   8.5023348e-01
   1.3793103e+00   1.2068966e+00   8.4106829e-01
   1.3793103e+00   1.2413793e+00   8.3349452e-01
   1.3793103e+00   1.2758621e+00   8.3422799e-01
   1.3793103e+00   1.3103448e+00   8.3154353e-01
   1.3793103e+00   1.3448276e+00   8.3487608e-01
   1.3793103e+00   1.3793103e+00   0.0000000e+00
   1.3793103e+00   1.4137931e+00   0.0000000e+00
   1.3793103e+00   1.4482759e+00   0.0000000e+00
   1.3793103e+00   1.4827586e+00   0.0000000e+00
   1.3793103e+00   1.5172414e+00   0.0000000e+00
   1.3793103e+00   1.5517241e+00   0.0000000e+00
   1.3793103e+00   1.5862069e+00   0.0000000e+00
   1.3793103e+00   1.6206897e+00   0.0000000e+00
   1.3793103e+00   1.6551724e+00   0.0000000e+00
   1.3793103e+00   1.6896552e+00   0.0000000e+00
   1.3793103e+00   1.7241379e+00   0.0000000e+00
   1.3793103e+00   1.7586207e+00   0.0000000e+00
   1.3793103e+00   1.7931034e+00   0.0000000e+00
   1.3793103e+00   1.8275862e+00   0.0000000e+00
   1.3793103e+00   1.8620690e+00   0.0000000e+00
   1.3793103e+00   1.8965517e+00   0.0000000e+00
   1.3793103e+00   1.9310345e+00   0.0000000e+00
   1.3793103e+00   1.9655172e+00   0.0000000e+00
   1.4137931e+00   1.0344828e+00   9.6961952e-01
   1.4137931e+00   1.0689655e+00   9.2232109e-01
   1.4137931e+00   1.1034483e+00   8.9847879e-01
   1.4137931e+00   1.1379310e+00   8.8625080e-01
   1.4137931e+00   1.1724138e+00   8.6108102e-01
   1.4137931e+00   1.2068966e+00   8.4901886e-01
   1.4137931e+00   1.2413793e+00   8.4166991e-01
   1.4137931e+00   1.2758621e+00   8.3662996e-01
   1.4137931e+00   1.3103448e+00   8.3425816e-01
   1.4137931e+00   1.3448276e+00   8.3325942e-01
   1.4137931e+00   1.3793103e+00   8.3584085e-01
   1.4137931e+00   1.4137931e+00   0.0000000e+00
   1.4137931e+00   1.4482759e+00   0.0000000e+00
   1.4137931e+00   1.4827586e+00   0.0000000e+00
   1.4137931e+00   1.5172414e+00   0.0000000e+00
   1.4137931e+00   1.5517241e+00   0.0000000e+00
   1.4137931e+00   1.5862069e+00   0.0000000e+00
   1.4137931e+00   1.6206897e+00   0.0000000e+00
   1.4137931e+00   1.6551724e+00   0.0000000e+00
   1.4137931e+00   1.6896552e+00   0.0000000e+00
   1.4137931e+00   1.7241379e+00   0.0000000e+00
   1.4137931e+00   1.7586207e+00   0.0000000e+00
   1.4137931e+00   1.7931034e+00   0.0000000e+00
   1.4137931e+00   1.8275862e+00   0.0000000e+00
   1.4137931e+00   1.8620690e+00   0.0000000e+00
   1.4137931e+00   1.8965517e+00   0.0000000e+00
   1.4137931e+00   1.9310345e+00   0.0000000e+00
   1.4137931e+00   1.9655172e+00   0.0000000e+00
   1.4482759e+00   1.0344828e+00   9.8754449e-01
   1.4482759e+00   1.0689655e+00   9.3597891e-01
   1.4482759e+00   1.1034483e+00   9.0893972e-01
   1.4482759e+00   1.1379310e+00   8.9760006e-01
   1.4482759e+00   1.1724138e+00   8.7259857e-01
   1.4482759e+00   1.2068966e+00   8.5739493e-01
   1.4482759e+00   1.2413793e+00   8.4820516e-01
   1.4482759e+00   1.2758621e+00   8.4316946e-01
   1.4482759e+00   1.3103448e+00   8.4075140e-01
   1.4482759e+00   1.3448276e+00   8.3815365e-01
   1.4482759e+00   1.3793103e+00   8.3792347e-01
   1.4482759e+00   1.4137931e+00   8.3796459e-01
   1.4482759e+00   1.4482759e+00   0.0000000e+00
   1.4482759e+00   1.4827586e+00   0.0000000e+00
   1.4482759e+00   1.5172414e+00   0.0000000e+00
   1.4482759e+00   1.5517241e+00   0.0000000e+00
   1.4482759e+00   1.5862069e+00   0.0000000e+00
   1.4482759e+00   1.6206897e+00   0.0000000e+00
   1.4482759e+00   1.6551724e+00   0.0000000e+00
   1.4482759e+00   1.6896552e+00   0.0000000e+00
   1.4482759e+00   1.7241379e+00   0.0000000e+00
   1.4482759e+00   1.7586207e+00   0.0000000e+00
   1.4482759e+00   1.7931034e+00   0.0000000e+00
   1.4482759e+00   1.8275862e+00   0.0000000e+00
   1.4482759e+00   1.8620690e+00   0.0000000e+00
   1.4482759e+00   1.8965517e+00   0.0000000e+00
   1.4482759e+00   1.9310345e+00   0.0000000e+00
   1.4482759e+00   1.9655172e+00   0.0000000e+00
   1.4827586e+00   1.0344828e+00   1.0046993e+00
   1.4827586e+00   1.0689655e+00   9.5235672e-01
   1.4827586e+00   1.1034483e+00   9.2587399e-01
   1.4827586e+00   1.1379310e+00   9.1067885e-01
   1.4827586e+00   1.1724138e+00   8.8961643e-01
   1.4827586e+00   1.2068966e+00   8.6996976e-01
   1.4827586e+00   1.2413793e+00   8.5962683e-01
   1.4827586e+00   1.2758621e+00   8.5071999e-01
   1.4827586e+00   1.3103448e+00   8.4576676e-01
   1.4827586e+00   1.3448276e+00   8.4453672e-01
   1.4827586e+00   1.3793103e+00   8.4228828e-01
   1.4827586e+00   1.4137931e+00   8.3906322e-01
   1.4827586e+00   1.4482759e+00   8.4123635e-01
   1.4827586e+00   1.4827586e+00   0.0000000e+00
   1.4827586e+00   1.5172414e+00   0.0000000e+00
   1.4827586e+00   1.5517241e+00   0.0000000e+00
   1.4827586e+00   1.5862069e+00   0.0000000e+00
   1.4827586e+00   1.6206897e+00   0.0000000e+00
   1.4827586e+00   1.6551724e+00   0.0000000e+00
   1.4827586e+00   1.6896552e+00   0.0000000e+00
   1.4827586e+00   1.7241379e+00   0.0000000e+00
   1.4827586e+00   1.7586207e+00   0.0000000e+00
   1.4827586e+00   1.7931034e+00   0.0000000e+00
   1.4827586e+00   1.8275862e+00   0.0000000e+00
   1.4827586e+00   1.8620690e+00   0.0000000e+00
   1.4827586e+00   1.8965517e+00   0.0000000e+00
   1.4827586e+00   1.9310345e+00   0.0000000e+00
   1.4827586e+00   1.9655172e+00   0.0000000e+00
   1.5172414e+00   1.0344828e+00   1.0189228e+00
   1.5172414e+00   1.0689655e+00   9.6899422e-01
   1.5172414e+00   1.1034483e+00   9.4011957e-01
   1.5172414e+00   1.1379310e+00   9.2430024e-01
   1.5172414e+00   1.1724138e+00   9.0422225e-01
   1.5172414e+00   1.2068966e+00   8.8171995e-01
   1.5172414e+00   1.2413793e+00   8.6898465e-01
   1.5172414e+00   1.2758621e+00   8.5921585e-01
   1.5172414e+00   1.3103448e+00   8.5441995e-01
   1.5172414e+00   1.3448276e+00   8.4866978e-01
   1.5172414e+00   1.3793103e+00   8.4793721e-01
   1.5172414e+00   1.4137931e+00   8.4585660e-01
   1.5172414e+00   1.4482759e+00   8.4461539e-01
   1.5172414e+00   1.4827586e+00   8.4457605e-01
   1.5172414e+00   1.5172414e+00   0.0000000e+00
   1.5172414e+00   1.5517241e+00   0.0000000e+00
   1.5172414e+00   1.5862069e+00   0.0000000e+00
   1.5172414e+00   1.6206897e+00   0.0000000e+00
   1.5172414e+00   1.6551724e+00   0.0000000e+00
   1.5172414e+00   1.6896552e+00   0.0000000e+00
   1.5172414e+00   1.7241379e+00   0.0000000e+00
   1.5172414e+00   1.7586207e+00   0.0000000e+00
   1.5172414e+00   1.7931034e+00   0.0000000e+00
   1.5172414e+00   1.8275862e+00   0.0000000e+00
   1.5172414e+00   1.8620690e+00   0.0000000e+00
   1.5172414e+00   1.8965517e+00   0.0000000e+00
   1.5172414e+00   1.9310345e+00   0.0000000e+00
   1.5172414e+00   1.9655172e+00   0.0000000e+00
   1.5517241e+00   1.0344828e+00   1.0338636e+00
   1.5517241e+00   1.0689655e+00   9.8560780e-01
   1.5517241e+00   1.1034483e+00   9.5910473e-01
   1.5517241e+00   1.1379310e+00   9.4006459e-01
   1.5517241e+00   1.1724138e+00   9.2001074e-01
   1.5517241e+00   1.2068966e+00   8.9730440e-01
   1.5517241e+00   1.2413793e+00   8.7888285e-01
   1.5517241e+00   1.2758621e+00   8.7029425e-01
   1.5517241e+00   1.3103448e+00   8.6262707e-01
   1.5517241e+00   1.3448276e+00   8.5749818e-01
   1.5517241e+00   1.3793103e+00   8.5305515e-01
   1.5517241e+00   1.4137931e+00   8.5089073e-01
   1.5517241e+00   1.4482759e+00   8.4882666e-01
   1.5517241e+00   1.4827586e+00   8.4995390e-01
   1.5517241e+00   1.5172414e+00   8.5043573e-01
   1.5517241e+00   1.5517241e+00   0.0000000e+00
   1.5517241e+00   1.5862069e+00   0.0000000e+00
   1.5517241e+00   1.6206897e+00   0.0000000e+00
   1.5517241e+00   1.6551724e+00   0.0000000e+00
   1.5517241e+00   1.6896552e+00   0.0000000e+00
   1.5517241e+00   1.7241379e+00   0.0000000e+00
   1.5517241e+00   1.7586207e+00   0.0000000e+00
   1.5517241e+00   1.7931034e+00   0.0000000e+00
   1.5517241e+00   1.8275862e+00   0.0000000e+00
   1.5517241e+00   1.8620690e+00   0.0000000e+00
   1.5517241e+00   1.8965517e+00   0.0000000e+00
   1.5517241e+00   1.9310345e+00   0.0000000e+00
   1.5517241e+00   1.9655172e+00   0.0000000e+00
   1.5862069e+00   1.0344828e+00   1.0494675e+00
   1.5862069e+00   1.0689655e+00   1.0035730e+00
   1.5862069e+00   1.1034483e+00   9.7375906e-01
   1.5862069e+00   1.1379310e+00   9.5499402e-01
   1.5862069e+00   1.1724138e+00   9.3322943e-01
   1.5862069e+00   1.2068966e+00   9.1081383e-01
   1.5862069e+00   1.2413793e+00   8.9319793e-01
   1.5862069e+00   1.2758621e+00   8.8125823e-01
   1.5862069e+00   1.3103448e+00   8.7173839e-01
   1.5862069e+00   1.3448276e+00   8.6599046e-01
   1.5862069e+00   1.3793103e+00   8.6085307e-01
   1.5862069e+00   1.4137931e+00   8.5790134e-01
   1.5862069e+00   1.4482759e+00   8.5618612e-01
   1.5862069e+00   1.4827586e+00   8.5456029e-01
   1.5862069e+00   1.5172414e+00   8.5514715e-01
   1.5862069e+00   1.5517241e+00   8.5620199e-01
   1.5862069e+00   1.5862069e+00   0.0000000e+00
   1.5862069e+00   1.6206897e+00   0.0000000e+00
   1.5862069e+00   1.6551724e+00   0.0000000e+00
   1.5862069e+00   1.6896552e+00   0.0000000e+00
   1.5862069e+00   1.7241379e+00   0.0000000e+00
   1.5862069e+00   1.7586207e+00   0.0000000e+00
   1.5862069e+00   1.7931034e+00   0.0000000e+00
   1.5862069e+00   1.8275862e+00   0.0000000e+00
   1.5862069e+00   1.8620690e+00   0.0000000e+00
   1.5862069e+00   1.8965517e+00   0.0000000e+00
   1.5862069e+00   1.9310345e+00   0.0000000e+00
   1.5862069e+00   1.9655172e+00   0.0000000e+00
   1.6206897e+00   1.0344828e+00   1.0662460e+00
   1.6206897e+00   1.0689655e+00   1.0199282e+00
   1.6206897e+00   1.1034483e+00   9.9169945e-01
   1.6206897e+00   1.1379310e+00   9.6730872e-01
   1.6206897e+00   1.1724138e+00   9.4678646e-01
   1.6206897e+00   1.2068966e+00   9.2491034e-01
   1.6206897e+00   1.2413793e+00   9.0565142e-01
   1.6206897e+00   1.2758621e+00   8.9062678e-01
   1.6206897e+00   1.3103448e+00   8.8210299e-01
   1.6206897e+00   1.3448276e+00   8.7569937e-01
   1.6206897e+00   1.3793103e+00   8.6948436e-01
   1.6206897e+00   1.4137931e+00   8.6576742e-01
   1.6206897e+00   1.4482759e+00   8.6277993e-01
   1.6206897e+00   1.4827586e+00   8.6122718e-01
   1.6206897e+00   1.5172414e+00   8.6020542e-01
   1.6206897e+00   1.5517241e+00   8.6136261e-01
   1.6206897e+00   1.5862069e+00   8.6216044e-01
   1.6206897e+00   1.6206897e+00   0.0000000e+00
   1.6206897e+00   1.6551724e+00   0.0000000e+00
   1.6206897e+00   1.6896552e+00   0.0000000e+00
   1.6206897e+00   1.7241379e+00   0.0000000e+00
   1.6206897e+00   1.7586207e+00   0.0000000e+00
   1.6206897e+00   1.7931034e+00   0.0000000e+00
   1.6206897e+00   1.8275862e+00   0.0000000e+00
   1.6206897e+00   1.8620690e+00   0.0000000e+00
   1.6206897e+00   1.8965517e+00   0.0000000e+00
   1.6206897e+00   1.9310345e+00   0.0000000e+00
   1.6206897e+00   1.9655172e+00   0.0000000e+00
   1.6551724e+00   1.0344828e+00   1.0848582e+00
   1.6551724e+00   1.0689655e+00   1.0368896e+00
   1.6551724e+00   1.1034483e+00   1.0078209e+00
   1.6551724e+00   1.1379310e+00   9.8505312e-01
   1.6551724e+00   1.1724138e+00   9.5955527e-01
   1.6551724e+00   1.2068966e+00   9.3883679e-01
   1.6551724e+00   1.2413793e+00   9.2207392e-01
   1.6551724e+00   1.2758621e+00   9.0619582e-01
   1.6551724e+00   1.3103448e+00   8.9390302e-01
   1.6551724e+00   1.3448276e+00   8.8472309e-01
   1.6551724e+00   1.3793103e+00   8.7938323e-01
   1.6551724e+00   1.4137931e+00   8.7329471e-01
   1.6551724e+00   1.4482759e+00   8.7088179e-01
   1.6551724e+00   1.4827586e+00   8.6729961e-01
   1.6551724e+00   1.5172414e+00   8.6682672e-01
   1.6551724e+00   1.5517241e+00   8.6604744e-01
   1.6551724e+00   1.5862069e+00   8.6739258e-01
   1.6551724e+00   1.6206897e+00   8.6815420e-01
   1.6551724e+00   1.6551724e+00   0.0000000e+00
   1.6551724e+00   1.6896552e+00   0.0000000e+00
   1.6551724e+00   1.7241379e+00   0.0000000e+00
   1.6551724e+00   1.7586207e+00   0.0000000e+00
   1.6551724e+00   1.7931034e+00   0.0000000e+00
   1.6551724e+00   1.8275862e+00   0.0000000e+00
   1.6551724e+00   1.8620690e+00   0.0000000e+00
   1.6551724e+00   1.8965517e+00   0.0000000e+00
   1.6551724e+00   1.9310345e+00   0.0000000e+00
   1.6551724e+00   1.9655172e+00   0.0000000e+00
   1.6896552e+00   1.0344828e+00   1.1055523e+00
   1.6896552e+00   1.0689655e+00   1.0523211e+00
   1.6896552e+00   1.1034483e+00   1.0247979e+00
   1.6896552e+00   1.1379310e+00   1.0032199e+00
   1.6896552e+00   1.1724138e+00   9.7476450e-01
   1.6896552e+00   1.2068966e+00   9.5418592e-01
   1.6896552e+00   1.2413793e+00   9.3456249e-01
   1.6896552e+00   1.2758621e+00   9.1656288e-01
   1.6896552e+00   1.3103448e+00   9.0421376e-01
   1.6896552e+00   1.3448276e+00   8.9496790e-01
   1.6896552e+00   1.3793103e+00   8.8937954e-01
   1.6896552e+00   1.4137931e+00   8.8252671e-01
   1.6896552e+00   1.4482759e+00   8.7834762e-01
   1.6896552e+00   1.4827586e+00   8.7540504e-01
   1.6896552e+00   1.5172414e+00   8.7249264e-01
   1.6896552e+00   1.5517241e+00   8.7254158e-01
   1.6896552e+00   1.5862069e+00   8.7192969e-01
   1.6896552e+00   1.6206897e+00   8.7352825e-01
   1.6896552e+00   1.6551724e+00   8.7581424e-01
   1.6896552e+00   1.6896552e+00   0.0000000e+00
   1.6896552e+00   1.7241379e+00   0.0000000e+00
   1.6896552e+00   1.7586207e+00   0.0000000e+00
   1.6896552e+00   1.7931034e+00   0.0000000e+00
   1.6896552e+00   1.8275862e+00   0.0000000e+00
   1.6896552e+00   1.8620690e+00   0.0000000e+00
   1.6896552e+00   1.8965517e+00   0.0000000e+00
   1.6896552e+00   1.9310345e+00   0.0000000e+00
   1.6896552e+00   1.9655172e+00   0.0000000e+00
   1.7241379e+00   1.0344828e+00   1.1245701e+00
   1.7241379e+00   1.0689655e+00   1.0688849e+00
   1.7241379e+00   1.1034483e+00   1.0404154e+00
   1.7241379e+00   1.1379310e+00   1.0203394e+00
   1.7241379e+00   1.1724138e+00   9.8675828e-01
   1.7241379e+00   1.2068966e+00   9.6723296e-01
   1.7241379e+00   1.2413793e+00   9.4874862e-01
   1.7241379e+00   1.2758621e+00   9.3360018e-01
   1.7241379e+00   1.3103448e+00   9.1966681e-01
   1.7241379e+00   1.3448276e+00   9.0713913e-01
   1.7241379e+00   1.3793103e+00   8.9815832e-01
   1.7241379e+00   1.4137931e+00   8.9286763e-01
   1.7241379e+00   1.4482759e+00   8.8746296e-01
   1.7241379e+00   1.4827586e+00   8.8427545e-01
   1.7241379e+00   1.5172414e+00   8.8107900e-01
   1.7241379e+00   1.5517241e+00   8.7867390e-01
   1.7241379e+00   1.5862069e+00   8.7858607e-01
   1.7241379e+00   1.6206897e+00   8.7906857e-01
   1.7241379e+00   1.6551724e+00   8.8004518e-01
   1.7241379e+00   1.6896552e+00   8.8292227e-01
   1.7241379e+00   1.7241379e+00   0.0000000e+00
   1.7241379e+00   1.7586207e+00   0.0000000e+00
   1.7241379e+00   1.7931034e+00   0.0000000e+00
   1.7241379e+00   1.8275862e+00   0.0000000e+00
   1.7241379e+00   1.8620690e+00   0.0000000e+00
   1.7241379e+00   1.8965517e+00   0.0000000e+00
   1.7241379e+00   1.9310345e+00   0.0000000e+00
   1.7241379e+00   1.9655172e+00   0.0000000e+00
   1.7586207e+00   1.0344828e+00   1.1445091e+00
   1.7586207e+00   1.0689655e+00   1.0850077e+00
   1.7586207e+00   1.1034483e+00   1.0567472e+00
   1.7586207e+00   1.1379310e+00   1.0331979e+00
   1.7586207e+00   1.1724138e+00   1.0045822e+00
   1.7586207e+00   1.2068966e+00   9.8068384e-01
   1.7586207e+00   1.2413793e+00   9.6236130e-01
   1.7586207e+00   1.2758621e+00   9.4605925e-01
   1.7586207e+00   1.3103448e+00   9.3000661e-01
   1.7586207e+00   1.3448276e+00   9.1836682e-01
   1.7586207e+00   1.3793103e+00   9.1001913e-01
   1.7586207e+00   1.4137931e+00   9.0293791e-01
   1.7586207e+00   1.4482759e+00   8.9684068e-01
   1.7586207e+00   1.4827586e+00   8.9270047e-01
   1.7586207e+00   1.5172414e+00   8.8896788e-01
   1.7586207e+00   1.5517241e+00   8.8681688e-01
   1.7586207e+00   1.5862069e+00   8.8450564e-01
   1.7586207e+00   1.6206897e+00   8.8481002e-01
   1.7586207e+00   1.6551724e+00   8.8566953e-01
   1.7586207e+00   1.6896552e+00   8.8700170e-01
   1.7586207e+00   1.7241379e+00   8.8932233e-01
   1.7586207e+00   1.7586207e+00   0.0000000e+00
   1.7586207e+00   1.7931034e+00   0.0000000e+00
   1.7586207e+00   1.8275862e+00   0.0000000e+00
   1.7586207e+00   1.8620690e+00   0.0000000e+00
   1.7586207e+00   1.8965517e+00   0.0000000e+00
   1.7586207e+00   1.9310345e+00   0.0000000e+00
   1.7586207e+00   1.9655172e+00   0.0000000e+00
   1.7931034e+00   1.0344828e+00   1.1651129e+00
   1.7931034e+00   1.0689655e+00   1.1020531e+00
   1.7931034e+00   1.1034483e+00   1.0735977e+00
   1.7931034e+00   1.1379310e+00   1.0488574e+00
   1.7931034e+00   1.1724138e+00   1.0206827e+00
   1.7931034e+00   1.2068966e+00   9.9502373e-01
   1.7931034e+00   1.2413793e+00   9.7466349e-01
   1.7931034e+00   1.2758621e+00   9.5771468e-01
   1.7931034e+00   1.3103448e+00   9.4590415e-01
   1.7931034e+00   1.3448276e+00   9.3296527e-01
   1.7931034e+00   1.3793103e+00   9.2096367e-01
   1.7931034e+00   1.4137931e+00   9.1299076e-01
   1.7931034e+00   1.4482759e+00   9.0729735e-01
   1.7931034e+00   1.4827586e+00   9.0230479e-01
   1.7931034e+00   1.5172414e+00   8.9850561e-01
   1.7931034e+00   1.5517241e+00   8.9498310e-01
   1.7931034e+00   1.5862069e+00   8.9370077e-01
   1.7931034e+00   1.6206897e+00   8.9128717e-01
   1.7931034e+00   1.6551724e+00   8.9148562e-01
   1.7931034e+00   1.6896552e+00   8.9389519e-01
   1.7931034e+00   1.7241379e+00   8.9445747e-01
   1.7931034e+00   1.7586207e+00   8.9724205e-01
   1.7931034e+00   1.7931034e+00   0.0000000e+00
   1.7931034e+00   1.8275862e+00   0.0000000e+00
   1.7931034e+00   1.8620690e+00   0.0000000e+00
   1.7931034e+00   1.8965517e+00   0.0000000e+00
   1.7931034e+00   1.9310345e+00   0.0000000e+00
   1.7931034e+00   1.9655172e+00   0.0000000e+00
   1.8275862e+00   1.0344828e+00   1.1853174e+00
   1.8275862e+00   1.0689655e+00   1.1182072e+00
   1.8275862e+00   1.1034483e+00   1.0893280e+00
   1.8275862e+00   1.1379310e+00   1.0647476e+00
   1.8275862e+00   1.1724138e+00   1.0364155e+00
   1.8275862e+00   1.2068966e+00   1.0089001e+00
   1.8275862e+00   1.2413793e+00   9.8906706e-01
   1.8275862e+00   1.2758621e+00   9.7414032e-01
   1.8275862e+00   1.3103448e+00   9.5969249e-01
   1.8275862e+00   1.3448276e+00   9.4296158e-01
   1.8275862e+00   1.3793103e+00   9.3284794e-01
   1.8275862e+00   1.4137931e+00   9.2553341e-01
   1.8275862e+00   1.4482759e+00   9.1719041e-01
   1.8275862e+00   1.4827586e+00   9.1167267e-01
   1.8275862e+00   1.5172414e+00   9.0746765e-01
   1.8275862e+00   1.5517241e+00   9.0450831e-01
   1.8275862e+00   1.5862069e+00   9.0090066e-01
   1.8275862e+00   1.6206897e+00   9.0007690e-01
   1.8275862e+00   1.6551724e+00   8.9878138e-01
   1.8275862e+00   1.6896552e+00   8.9867188e-01
   1.8275862e+00   1.7241379e+00   9.0079093e-01
   1.8275862e+00   1.7586207e+00   9.0247352e-01
   1.8275862e+00   1.7931034e+00   9.0475369e-01
   1.8275862e+00   1.8275862e+00   0.0000000e+00
   1.8275862e+00   1.8620690e+00   0.0000000e+00
   1.8275862e+00   1.8965517e+00   0.0000000e+00
   1.8275862e+00   1.9310345e+00   0.0000000e+00
   1.8275862e+00   1.9655172e+00   0.0000000e+00
   1.8620690e+00   1.0344828e+00   1.2050886e+00
   1.8620690e+00   1.0689655e+00   1.1353151e+00
   1.8620690e+00   1.1034483e+00   1.1051194e+00
   1.8620690e+00   1.1379310e+00   1.0816086e+00
   1.8620690e+00   1.1724138e+00   1.0496058e+00
   1.8620690e+00   1.2068966e+00   1.0252784e+00
   1.8620690e+00   1.2413793e+00   1.0043880e+00
   1.8620690e+00   1.2758621e+00   9.8553584e-01
   1.8620690e+00   1.3103448e+00   9.7079458e-01
   1.8620690e+00   1.3448276e+00   9.5717967e-01
   1.8620690e+00   1.3793103e+00   9.4730762e-01
   1.8620690e+00   1.4137931e+00   9.3543921e-01
   1.8620690e+00   1.4482759e+00   9.2811059e-01
   1.8620690e+00   1.4827586e+00   9.2178653e-01
   1.8620690e+00   1.5172414e+00   9.1671373e-01
   1.8620690e+00   1.5517241e+00   9.1355795e-01
   1.8620690e+00   1.5862069e+00   9.1100714e-01
   1.8620690e+00   1.6206897e+00   9.0828670e-01
   1.8620690e+00   1.6551724e+00   9.0669194e-01
   1.8620690e+00   1.6896552e+00   9.0582417e-01
   1.8620690e+00   1.7241379e+00   9.0642913e-01
   1.8620690e+00   1.7586207e+00   9.0901503e-01
   1.8620690e+00   1.7931034e+00   9.1065315e-01
   1.8620690e+00   1.8275862e+00   9.1234065e-01
   1.8620690e+00   1.8620690e+00   0.0000000e+00
   1.8620690e+00   1.8965517e+00   0.0000000e+00
   1.8620690e+00   1.9310345e+00   0.0000000e+00
   1.8620690e+00   1.9655172e+00   0.0000000e+00
   1.8965517e+00   1.0344828e+00   1.2241468e+00
   1.8965517e+00   1.0689655e+00   1.1525406e+00
   1.8965517e+00   1.1034483e+00   1.1207146e+00
   1.8965517e+00   1.1379310e+00   1.0985985e+00
   1.8965517e+00   1.1724138e+00   1.0644926e+00
   1.8965517e+00   1.2068966e+00   1.0405855e+00
   1.8965517e+00   1.2413793e+00   1.0181288e+00
   1.8965517e+00   1.2758621e+00   9.9940284e-01
   1.8965517e+00   1.3103448e+00   9.8420926e-01
   1.8965517e+00   1.3448276e+00   9.7324550e-01
   1.8965517e+00   1.3793103e+00   9.5807449e-01
   1.8965517e+00   1.4137931e+00   9.4773849e-01
   1.8965517e+00   1.4482759e+00   9.4100768e-01
   1.8965517e+00   1.4827586e+00   9.3232075e-01
   1.8965517e+00   1.5172414e+00   9.2765804e-01
   1.8965517e+00   1.5517241e+00   9.2226165e-01
   1.8965517e+00   1.5862069e+00   9.1981989e-01
   1.8965517e+00   1.6206897e+00   9.1729500e-01
   1.8965517e+00   1.6551724e+00   9.1469815e-01
   1.8965517e+00   1.6896552e+00   9.1389988e-01
   1.8965517e+00   1.7241379e+00   9.1364176e-01
   1.8965517e+00   1.7586207e+00   9.1377115e-01
   1.8965517e+00   1.7931034e+00   9.1518177e-01
   1.8965517e+00   1.8275862e+00   9.1636175e-01
   1.8965517e+00   1.8620690e+00   9.1741680e-01
   1.8965517e+00   1.8965517e+00   0.0000000e+00
   1.8965517e+00   1.9310345e+00   0.0000000e+00
   1.8965517e+00   1.9655172e+00   0.0000000e+00
   1.9310345e+00   1.0344828e+00   1.2427789e+00
   1.9310345e+00   1.0689655e+00   1.1698809e+00
   1.9310345e+00   1.1034483e+00   1.1364066e+00
   1.9310345e+00   1.1379310e+00   1.1120916e+00
   1.9310345e+00   1.1724138e+00   1.0796346e+00
   1.9310345e+00   1.2068966e+00   1.0536585e+00
   1.9310345e+00   1.2413793e+00   1.0327163e+00
   1.9310345e+00   1.2758621e+00   1.0134643e+00
   1.9310345e+00   1.3103448e+00   9.9661380e-01
   1.9310345e+00   1.3448276e+00   9.8465644e-01
   1.9310345e+00   1.3793103e+00   9.7202909e-01
   1.9310345e+00   1.4137931e+00   9.6294392e-01
   1.9310345e+00   1.4482759e+00   9.5037869e-01
   1.9310345e+00   1.4827586e+00   9.4329479e-01
   1.9310345e+00   1.5172414e+00   9.3756563e-01
   1.9310345e+00   1.5517241e+00   9.3218957e-01
   1.9310345e+00   1.5862069e+00   9.2837341e-01
   1.9310345e+00   1.6206897e+00   9.2646756e-01
   1.9310345e+00   1.6551724e+00   9.2391675e-01
   1.9310345e+00   1.6896552e+00   9.2248379e-01
   1.9310345e+00   1.7241379e+00   9.2070398e-01
   1.9310345e+00   1.7586207e+00   9.2004315e-01
   1.9310345e+00   1.7931034e+00   9.1998214e-01
   1.9310345e+00   1.8275862e+00   9.2093752e-01
   1.9310345e+00   1.8620690e+00   9.2131364e-01
   1.9310345e+00   1.8965517e+00   9.2294103e-01
   1.9310345e+00   1.9310345e+00   0.0000000e+00
   1.9310345e+00   1.9655172e+00   0.0000000e+00
   1.9655172e+00   1.0344828e+00   1.2612679e+00
   1.9655172e+00   1.0689655e+00   1.1862983e+00
   1.9655172e+00   1.1034483e+00   1.1521392e+00
   1.9655172e+00   1.1379310e+00   1.1278955e+00
   1.9655172e+00   1.1724138e+00   1.0957361e+00
   1.9655172e+00   1.2068966e+00   1.0670371e+00
   1.9655172e+00   1.2413793e+00   1.0462391e+00
   1.9655172e+00   1.2758621e+00   1.0284364e+00
   1.9655172e+00   1.3103448e+00   1.0103449e+00
   1.9655172e+00   1.3448276e+00   9.9703975e-01
   1.9655172e+00   1.3793103e+00   9.8452392e-01
   1.9655172e+00   1.4137931e+00   9.7246175e-01
   1.9655172e+00   1.4482759e+00   9.6413216e-01
   1.9655172e+00   1.4827586e+00   9.5561485e-01
   1.9655172e+00   1.5172414e+00   9.4760999e-01
   1.9655172e+00   1.5517241e+00   9.4359560e-01
   1.9655172e+00   1.5862069e+00   9.3857107e-01
   1.9655172e+00   1.6206897e+00   9.3510734e-01
   1.9655172e+00   1.6551724e+00   9.3253418e-01
   1.9655172e+00   1.6896552e+00   9.2918732e-01
   1.9655172e+00   1.7241379e+00   9.2728662e-01
   1.9655172e+00   1.7586207e+00   9.2596517e-01
   1.9655172e+00   1.7931034e+00   9.2563666e-01
   1.9655172e+00   1.8275862e+00   9.2552514e-01
   1.9655172e+00   1.8620690e+00   9.2633749e-01
   1.9655172e+00   1.8965517e+00   9.2719566e-01
   1.9655172e+00   1.9310345e+00   9.2917168e-01
   1.9655172e+00   1.9655172e+00   0.0000000e+00
   2.0000000e+00   1.0344828e+00   1.2803570e+00
   2.0000000e+00   1.0689655e+00   1.2049071e+00
   2.0000000e+00   1.1034483e+00   1.1689168e+00
   2.0000000e+00   1.1379310e+00   1.1424750e+00
   2.0000000e+00   1.1724138e+00   1.1102562e+00
   2.0000000e+00   1.2068966e+00   1.0816448e+00
   2.0000000e+00   1.2413793e+00   1.0597838e+00
   2.0000000e+00   1.2758621e+00   1.0404507e+00
   2.0000000e+00   1.3103448e+00   1.0239985e+00
   2.0000000e+00   1.3448276e+00   1.0087452e+00
   2.0000000e+00   1.3793103e+00   9.9608146e-01
   2.0000000e+00   1.4137931e+00   9.8593855e-01
   2.0000000e+00   1.4482759e+00   9.7560747e-01
   2.0000000e+00   1.4827586e+00   9.6681036e-01
   2.0000000e+00   1.5172414e+00   9.6077414e-01
   2.0000000e+00   1.5517241e+00   9.5400713e-01
   2.0000000e+00   1.5862069e+00   9.4905144e-01
   2.0000000e+00   1.6206897e+00   9.4457400e-01
   2.0000000e+00   1.6551724e+00   9.4040116e-01
   2.0000000e+00   1.6896552e+00   9.3720270e-01
   2.0000000e+00   1.7241379e+00   9.3475670e-01
   2.0000000e+00   1.7586207e+00   9.3223561e-01
   2.0000000e+00   1.7931034e+00   9.3134950e-01
   2.0000000e+00   1.8275862e+00   9.3088355e-01
   2.0000000e+00   1.8620690e+00   9.3090679e-01
   2.0000000e+00   1.8965517e+00   9.3137297e-01
   2.0000000e+00   1.9310345e+00   9.3315143e-01
   2.0000000e+00   1.9655172e+00   9.3488207e-01


==> my_figures/Data/T-1.dat <==
   1.0000000e-05   2.5128000e+01
   1.1220185e-05   2.5110000e+01
   1.2589254e-05   2.5092000e+01
   1.4125375e-05   2.5074000e+01
   1.5848932e-05   2.5038000e+01
   1.7782794e-05   2.5020000e+01
   1.9952623e-05   2.5002000e+01
   2.2387211e-05   2.4984000e+01
   2.5118864e-05   2.4984000e+01
   2.8183829e-05   2.5686000e+01
   3.1622777e-05   2.4948000e+01
   3.5481339e-05   2.4930000e+01
   3.9810717e-05   2.4930000e+01
   4.4668359e-05   2.4912000e+01
   5.0118723e-05   2.4894000e+01
   5.6234133e-05   2.4894000e+01
   6.3095734e-05   2.4894000e+01
   7.0794578e-05   2.4876000e+01
   7.9432823e-05   2.4876000e+01
   8.9125094e-05   2.4858000e+01
   1.0000000e-04   2.4858000e+01
   1.1220185e-04   2.4858000e+01
   1.2589254e-04   2.4858000e+01
   1.4125375e-04   2.4840000e+01
   1.5848932e-04   2.4840000e+01
   1.7782794e-04   2.4840000e+01
   1.9952623e-04   2.4840000e+01
   2.2387211e-04   2.4840000e+01
   2.5118864e-04   2.4822000e+01
   2.8183829e-04   2.4822000e+01
   3.1622777e-04   2.4822000e+01
   3.5481339e-04   2.4822000e+01
   3.9810717e-04   2.4822000e+01
   4.4668359e-04   2.4822000e+01
   5.0118723e-04   2.4822000e+01
   5.6234133e-04   2.4822000e+01
   6.3095734e-04   2.4822000e+01
   7.0794578e-04   2.4822000e+01
   7.9432823e-04   2.4822000e+01
   8.9125094e-04   2.4822000e+01
   1.0000000e-03   2.4822000e+01
   1.1220185e-03   2.4822000e+01
   1.2589254e-03   2.4804000e+01
   1.4125375e-03   2.4804000e+01
   1.5848932e-03   2.4804000e+01
   1.7782794e-03   2.4804000e+01
   1.9952623e-03   2.4804000e+01
   2.2387211e-03   2.4804000e+01
   2.5118864e-03   2.4804000e+01
   2.8183829e-03   2.4804000e+01
   3.1622777e-03   2.4804000e+01
   3.5481339e-03   2.4804000e+01
   3.9810717e-03   2.4804000e+01
   4.4668359e-03   2.4804000e+01
   5.0118723e-03   2.4804000e+01
   5.6234133e-03   2.4804000e+01
   6.3095734e-03   2.4804000e+01
   7.0794578e-03   2.4804000e+01
   7.9432823e-03   2.4804000e+01
   8.9125094e-03   2.4804000e+01
   1.0000000e-02   2.4804000e+01
   1.1220185e-02   2.4804000e+01
   1.2589254e-02   2.4804000e+01
   1.4125375e-02   2.4804000e+01
   1.5848932e-02   2.4804000e+01
   1.7782794e-02   2.4804000e+01
   1.9952623e-02   2.4804000e+01
   2.2387211e-02   2.4804000e+01
   2.5118864e-02   2.4804000e+01
   2.8183829e-02   2.4804000e+01
   3.1622777e-02   2.4804000e+01
   3.5481339e-02   2.4804000e+01
   3.9810717e-02   2.4804000e+01
   4.4668359e-02   2.4804000e+01
   5.0118723e-02   2.4804000e+01
   5.6234133e-02   2.4804000e+01
   6.3095734e-02   2.4804000e+01
   7.0794578e-02   2.4804000e+01
   7.9432823e-02   2.4804000e+01
   8.9125094e-02   2.4804000e+01
   1.0000000e-01   2.4804000e+01
   1.0200000e-01   2.4804000e+01
   1.1200000e-01   2.4804000e+01
   1.2200000e-01   2.4804000e+01
   1.3200000e-01   2.4804000e+01
   1.4200000e-01   2.4804000e+01
   1.5200000e-01   2.4804000e+01
   1.6200000e-01   2.4804000e+01
   1.7200000e-01   2.4804000e+01
   1.8200000e-01   2.4804000e+01
   1.9200000e-01   2.4804000e+01
   2.0200000e-01   2.4804000e+01
   2.1200000e-01   2.4804000e+01
   2.2200000e-01   2.4804000e+01
   2.3200000e-01   2.4804000e+01
   2.4200000e-01   2.4804000e+01
   2.5200000e-01   2.4804000e+01
   2.6200000e-01   2.4804000e+01
   2.7200000e-01   2.4804000e+01
   2.8200000e-01   2.4804000e+01
   2.9200000e-01   2.4804000e+01
   3.0200000e-01   2.4804000e+01
   3.1200000e-01   2.4804000e+01
   3.2200000e-01   2.4804000e+01
   3.3200000e-01   2.4804000e+01
   3.4200000e-01   2.4804000e+01
   3.5200000e-01   2.4804000e+01
   3.6200000e-01   2.4804000e+01
   3.7200000e-01   2.4804000e+01
   3.8200000e-01   2.4804000e+01
   3.9200000e-01   2.4804000e+01
   4.0200000e-01   2.4804000e+01
   4.1200000e-01   2.4804000e+01
   4.2200000e-01   2.4804000e+01
   4.3200000e-01   2.4804000e+01
   4.4200000e-01   2.4804000e+01
   4.5200000e-01   2.4804000e+01
   4.6200000e-01   2.4804000e+01
   4.7200000e-01   2.4804000e+01
   4.8200000e-01   2.4804000e+01
   4.9200000e-01   2.4804000e+01
   5.0200000e-01   2.4804000e+01
   5.1200000e-01   2.4804000e+01
   5.2200000e-01   2.4804000e+01
   5.3200000e-01   2.4804000e+01
   5.4200000e-01   2.4804000e+01
   5.5200000e-01   2.4804000e+01
   5.6200000e-01   2.4804000e+01
   5.7200000e-01   2.4804000e+01
   5.8200000e-01   2.4804000e+01
   5.9200000e-01   2.4804000e+01
   6.0200000e-01   2.4804000e+01
   6.1200000e-01   2.4804000e+01
   6.2200000e-01   2.4804000e+01
   6.3200000e-01   2.4804000e+01
   6.4200000e-01   2.4804000e+01
   6.5200000e-01   2.4804000e+01
   6.6200000e-01   2.4804000e+01
   6.7200000e-01   2.4804000e+01
   6.8200000e-01   2.4804000e+01
   6.9200000e-01   2.4804000e+01
   7.0200000e-01   2.4804000e+01
   7.1200000e-01   2.4804000e+01
   7.2200000e-01   2.4804000e+01
   7.3200000e-01   2.4804000e+01
   7.4200000e-01   2.4804000e+01
   7.5200000e-01   2.4804000e+01
   7.6200000e-01   2.4804000e+01
   7.7200000e-01   2.4804000e+01
   7.8200000e-01   2.4804000e+01
   7.9200000e-01   2.4804000e+01
   8.0200000e-01   2.4804000e+01
   8.1200000e-01   2.4804000e+01
   8.2200000e-01   2.4804000e+01
   8.3200000e-01   2.4804000e+01
   8.4200000e-01   2.4804000e+01
   8.5200000e-01   2.4804000e+01
   8.6200000e-01   2.4804000e+01
   8.7200000e-01   2.4804000e+01
   8.8200000e-01   2.4804000e+01
   8.9200000e-01   2.4804000e+01
   9.0200000e-01   2.4804000e+01
   9.1200000e-01   2.4804000e+01
   9.2200000e-01   2.4804000e+01
   9.3200000e-01   2.4804000e+01
   9.4200000e-01   2.4804000e+01
   9.5200000e-01   2.4804000e+01
   9.6200000e-01   2.4804000e+01
   9.7200000e-01   2.4804000e+01
   9.8200000e-01   2.4804000e+01
   9.9200000e-01   2.4804000e+01


==> my_figures/Data/T-2.dat <==
   1.0000000e-05   1.7658000e+01
   1.2589254e-05   1.7550000e+01
   1.5848932e-05   1.7442000e+01
   1.9952623e-05   1.7334000e+01
   2.5118864e-05   1.7226000e+01
   3.1622777e-05   1.7136000e+01
   3.9810717e-05   1.7028000e+01
   5.0118723e-05   1.6938000e+01
   6.3095734e-05   1.6830000e+01
   7.9432823e-05   1.6740000e+01
   1.0000000e-04   1.6650000e+01
   1.2589254e-04   1.6560000e+01
   1.5848932e-04   1.6470000e+01
   1.9952623e-04   1.6398000e+01
   2.5118864e-04   1.6308000e+01
   3.1622777e-04   1.6236000e+01
   3.9810717e-04   1.6164000e+01
   5.0118723e-04   1.6092000e+01
   6.3095734e-04   1.6038000e+01
   7.9432823e-04   1.5984000e+01
   1.0000000e-03   1.5930000e+01
   1.2589254e-03   1.5876000e+01
   1.5848932e-03   1.5840000e+01
   1.9952623e-03   1.5804000e+01
   2.5118864e-03   1.5768000e+01
   3.1622777e-03   1.5732000e+01
   3.9810717e-03   1.5714000e+01
   5.0118723e-03   1.5696000e+01
   6.3095734e-03   1.5678000e+01
   7.9432823e-03   1.5660000e+01
   1.0000000e-02   1.5642000e+01
   1.2589254e-02   1.5642000e+01
   1.5848932e-02   1.5624000e+01
   1.9952623e-02   1.5624000e+01
   2.5118864e-02   1.5624000e+01
   3.1622777e-02   1.5624000e+01
   3.9810717e-02   1.5606000e+01
   5.0118723e-02   1.5606000e+01
   6.3095734e-02   1.5606000e+01
   7.9432823e-02   1.5606000e+01
   1.0000000e-01   1.5606000e+01
   1.1200000e-01   1.5606000e+01
   1.3200000e-01   1.5606000e+01
   1.5200000e-01   1.5606000e+01
   1.7200000e-01   1.5606000e+01
   1.9200000e-01   1.5606000e+01
   2.1200000e-01   1.5606000e+01
   2.3200000e-01   1.5606000e+01
   2.5200000e-01   1.5606000e+01
   2.7200000e-01   1.5606000e+01
   2.9200000e-01   1.5606000e+01
   3.1200000e-01   1.5606000e+01
   3.3200000e-01   1.5606000e+01
   3.5200000e-01   1.5606000e+01
   3.7200000e-01   1.5606000e+01
   3.9200000e-01   1.5606000e+01
   4.1200000e-01   1.5606000e+01
   4.3200000e-01   1.5606000e+01
   4.5200000e-01   1.5606000e+01
   4.7200000e-01   1.5606000e+01
   4.9200000e-01   1.5606000e+01
   5.1200000e-01   1.5606000e+01
   5.3200000e-01   1.5606000e+01
   5.5200000e-01   1.5606000e+01
   5.7200000e-01   1.5606000e+01
   5.9200000e-01   1.5606000e+01
   6.1200000e-01   1.5606000e+01
   6.3200000e-01   1.5606000e+01
   6.5200000e-01   1.5606000e+01
   6.7200000e-01   1.5606000e+01
   6.9200000e-01   1.5606000e+01
   7.1200000e-01   1.5606000e+01
   7.3200000e-01   1.5606000e+01
   7.5200000e-01   1.5606000e+01
   7.7200000e-01   1.5606000e+01
   7.9200000e-01   1.5606000e+01
   8.1200000e-01   1.5606000e+01
   8.3200000e-01   1.5606000e+01
   8.5200000e-01   1.5606000e+01
   8.7200000e-01   1.5606000e+01
   8.9200000e-01   1.5606000e+01
   9.1200000e-01   1.5606000e+01
   9.3200000e-01   1.5606000e+01
   9.5200000e-01   1.5606000e+01
   9.7200000e-01   1.5606000e+01
   9.9200000e-01   1.5606000e+01


==> my_figures/Data/T-3.dat <==
   1.0000000e-05   1.2432000e+01
   1.2589254e-05   1.2312000e+01
   1.5848932e-05   1.2192000e+01
   1.9952623e-05   1.2072000e+01
   2.5118864e-05   1.1976000e+01
   3.1622777e-05   1.1856000e+01
   3.9810717e-05   1.1736000e+01
   5.0118723e-05   1.1640000e+01
   6.3095734e-05   1.1520000e+01
   7.9432823e-05   1.1400000e+01
   1.0000000e-04   1.1304000e+01
   1.2589254e-04   1.1184000e+01
   1.5848932e-04   1.1088000e+01
   1.9952623e-04   1.0968000e+01
   2.5118864e-04   1.0872000e+01
   3.1622777e-04   1.0752000e+01
   3.9810717e-04   1.0656000e+01
   5.0118723e-04   1.0536000e+01
   6.3095734e-04   1.0440000e+01
   7.9432823e-04   1.0344000e+01
   1.0000000e-03   1.0224000e+01
   1.2589254e-03   1.0128000e+01
   1.5848932e-03   1.0032000e+01
   1.9952623e-03   9.9360000e+00
   2.5118864e-03   9.8400000e+00
   3.1622777e-03   9.7440000e+00
   3.9810717e-03   9.6480000e+00
   5.0118723e-03   9.5760000e+00
   6.3095734e-03   9.4800000e+00
   7.9432823e-03   9.4080000e+00
   1.0000000e-02   9.3360000e+00
   1.2589254e-02   9.2640000e+00
   1.5848932e-02   9.1920000e+00
   1.9952623e-02   9.1440000e+00
   2.5118864e-02   9.0720000e+00
   3.1622777e-02   9.0240000e+00
   3.9810717e-02   8.9760000e+00
   5.0118723e-02   8.9280000e+00
   6.3095734e-02   8.9040000e+00
   7.9432823e-02   8.8560000e+00
   1.0000000e-01   8.8320000e+00
   1.1000000e-01   8.8320000e+00
   1.2000000e-01   8.8080000e+00
   1.3000000e-01   8.8080000e+00
   1.4000000e-01   8.8080000e+00
   1.5000000e-01   8.8080000e+00
   1.6000000e-01   8.7840000e+00
   1.7000000e-01   8.7840000e+00
   1.8000000e-01   8.7840000e+00
   1.9000000e-01   8.7840000e+00
   2.0000000e-01   8.7840000e+00
   2.1000000e-01   8.7840000e+00
   2.2000000e-01   8.7840000e+00
   2.3000000e-01   8.7600000e+00
   2.4000000e-01   8.7600000e+00
   2.5000000e-01   8.7600000e+00
   2.6000000e-01   8.7600000e+00
   2.7000000e-01   8.7600000e+00
   2.8000000e-01   8.7600000e+00
   2.9000000e-01   8.7600000e+00
   3.0000000e-01   8.7600000e+00
   3.1000000e-01   8.7600000e+00
   3.2000000e-01   8.7600000e+00
   3.3000000e-01   8.7600000e+00
   3.4000000e-01   8.7600000e+00
   3.5000000e-01   8.7600000e+00
   3.6000000e-01   8.7600000e+00
   3.7000000e-01   8.7360000e+00
   3.8000000e-01   8.7360000e+00
   3.9000000e-01   8.7360000e+00
   4.0000000e-01   8.7360000e+00
   4.1000000e-01   8.7360000e+00
   4.2000000e-01   8.7360000e+00
   4.3000000e-01   8.7360000e+00
   4.4000000e-01   8.7360000e+00
   4.5000000e-01   8.7360000e+00
   4.6000000e-01   8.7360000e+00
   4.7000000e-01   8.7360000e+00
   4.8000000e-01   8.7360000e+00
   4.9000000e-01   8.7360000e+00
   5.0000000e-01   8.7360000e+00
   5.1000000e-01   8.7360000e+00
   5.2000000e-01   8.7360000e+00
   5.3000000e-01   8.7360000e+00
   5.4000000e-01   8.7360000e+00
   5.5000000e-01   8.7360000e+00
   5.6000000e-01   8.7360000e+00
   5.7000000e-01   8.7360000e+00
   5.8000000e-01   8.7360000e+00
   5.9000000e-01   8.7360000e+00
   6.0000000e-01   8.7360000e+00
   6.1000000e-01   8.7360000e+00
   6.2000000e-01   8.7360000e+00
   6.3000000e-01   8.7360000e+00
   6.4000000e-01   8.7360000e+00
   6.5000000e-01   8.7360000e+00
   6.6000000e-01   8.7360000e+00
   6.7000000e-01   8.7360000e+00
   6.8000000e-01   8.7360000e+00
   6.9000000e-01   8.7360000e+00
   7.0000000e-01   8.7360000e+00
   7.1000000e-01   8.7360000e+00
   7.2000000e-01   8.7360000e+00
   7.3000000e-01   8.7360000e+00
   7.4000000e-01   8.7360000e+00
   7.5000000e-01   8.7360000e+00
   7.6000000e-01   8.7360000e+00
   7.7000000e-01   8.7360000e+00
   7.8000000e-01   8.7360000e+00
   7.9000000e-01   8.7360000e+00
   8.0000000e-01   8.7360000e+00
   8.1000000e-01   8.7360000e+00
   8.2000000e-01   8.7360000e+00
   8.3000000e-01   8.7360000e+00
   8.4000000e-01   8.7360000e+00
   8.5000000e-01   8.7360000e+00
   8.6000000e-01   8.7360000e+00
   8.7000000e-01   8.7360000e+00
   8.8000000e-01   8.7360000e+00
   8.9000000e-01   8.7360000e+00
   9.0000000e-01   8.7360000e+00
   9.1000000e-01   8.7360000e+00
   9.2000000e-01   8.7360000e+00
   9.3000000e-01   8.7360000e+00
   9.4000000e-01   8.7360000e+00
   9.5000000e-01   8.7360000e+00
   9.6000000e-01   8.7360000e+00
   9.7000000e-01   8.7360000e+00
   9.8000000e-01   8.7360000e+00
   9.9000000e-01   8.7360000e+00
   1.0000000e+00   8.7360000e+00


==> my_figures/Data/T-4.dat <==
   1.0000000e-05   1.4160000e+01
   1.2589254e-05   1.4016000e+01
   1.5848932e-05   1.3920000e+01
   1.9952623e-05   1.3776000e+01
   2.5118864e-05   1.3680000e+01
   3.1622777e-05   1.3584000e+01
   3.9810717e-05   1.3488000e+01
   5.0118723e-05   1.3344000e+01
   6.3095734e-05   1.3248000e+01
   7.9432823e-05   1.3152000e+01
   1.0000000e-04   1.3056000e+01
   1.2589254e-04   1.2912000e+01
   1.5848932e-04   1.2816000e+01
   1.9952623e-04   1.2720000e+01
   2.5118864e-04   1.2624000e+01
   3.1622777e-04   1.2528000e+01
   3.9810717e-04   1.2432000e+01
   5.0118723e-04   1.2336000e+01
   6.3095734e-04   1.2240000e+01
   7.9432823e-04   1.2144000e+01
   1.0000000e-03   1.2048000e+01
   1.2589254e-03   1.1952000e+01
   1.5848932e-03   1.1856000e+01
   1.9952623e-03   1.1760000e+01
   2.5118864e-03   1.1712000e+01
   3.1622777e-03   1.1616000e+01
   3.9810717e-03   1.1568000e+01
   5.0118723e-03   1.1472000e+01
   6.3095734e-03   1.1424000e+01
   7.9432823e-03   1.1376000e+01
   1.0000000e-02   1.1328000e+01
   1.2589254e-02   1.1280000e+01
   1.5848932e-02   1.1232000e+01
   1.9952623e-02   1.1184000e+01
   2.5118864e-02   1.1136000e+01
   3.1622777e-02   1.1136000e+01
   3.9810717e-02   1.1088000e+01
   5.0118723e-02   1.1088000e+01
   6.3095734e-02   1.1040000e+01
   7.9432823e-02   1.1040000e+01
   1.0000000e-01   1.1040000e+01
   1.1000000e-01   1.1040000e+01
   1.2000000e-01   1.1040000e+01
   1.3000000e-01   1.1040000e+01
   1.4000000e-01   1.0992000e+01
   1.5000000e-01   1.0992000e+01
   1.6000000e-01   1.0992000e+01
   1.7000000e-01   1.0992000e+01
   1.8000000e-01   1.0992000e+01
   1.9000000e-01   1.0992000e+01
   2.0000000e-01   1.0992000e+01
   2.1000000e-01   1.0992000e+01
   2.2000000e-01   1.0992000e+01
   2.3000000e-01   1.0992000e+01
   2.4000000e-01   1.0992000e+01
   2.5000000e-01   1.0992000e+01
   2.6000000e-01   1.0992000e+01
   2.7000000e-01   1.0992000e+01
   2.8000000e-01   1.0992000e+01
   2.9000000e-01   1.0992000e+01
   3.0000000e-01   1.0992000e+01
   3.1000000e-01   1.0992000e+01
   3.2000000e-01   1.0992000e+01
   3.3000000e-01   1.0992000e+01
   3.4000000e-01   1.0992000e+01
   3.5000000e-01   1.0992000e+01
   3.6000000e-01   1.0992000e+01
   3.7000000e-01   1.0992000e+01
   3.8000000e-01   1.0992000e+01
   3.9000000e-01   1.0992000e+01
   4.0000000e-01   1.0992000e+01
   4.1000000e-01   1.0992000e+01
   4.2000000e-01   1.0992000e+01
   4.3000000e-01   1.0992000e+01
   4.4000000e-01   1.0992000e+01
   4.5000000e-01   1.0992000e+01
   4.6000000e-01   1.0992000e+01
   4.7000000e-01   1.0992000e+01
   4.8000000e-01   1.0992000e+01
   4.9000000e-01   1.0992000e+01
   5.0000000e-01   1.0992000e+01
   5.1000000e-01   1.0992000e+01
   5.2000000e-01   1.0992000e+01
   5.3000000e-01   1.0992000e+01
   5.4000000e-01   1.0992000e+01
   5.5000000e-01   1.0992000e+01
   5.6000000e-01   1.0992000e+01
   5.7000000e-01   1.0992000e+01
   5.8000000e-01   1.0992000e+01
   5.9000000e-01   1.0992000e+01
   6.0000000e-01   1.0992000e+01
   6.1000000e-01   1.0992000e+01
   6.2000000e-01   1.0992000e+01
   6.3000000e-01   1.0992000e+01
   6.4000000e-01   1.0992000e+01
   6.5000000e-01   1.0992000e+01
   6.6000000e-01   1.0992000e+01
   6.7000000e-01   1.0992000e+01
   6.8000000e-01   1.0992000e+01
   6.9000000e-01   1.0992000e+01
   7.0000000e-01   1.0992000e+01
   7.1000000e-01   1.0992000e+01
   7.2000000e-01   1.0992000e+01
   7.3000000e-01   1.0992000e+01
   7.4000000e-01   1.0992000e+01
   7.5000000e-01   1.0992000e+01
   7.6000000e-01   1.0992000e+01
   7.7000000e-01   1.0992000e+01
   7.8000000e-01   1.0992000e+01
   7.9000000e-01   1.0992000e+01
   8.0000000e-01   1.0992000e+01
   8.1000000e-01   1.0992000e+01
   8.2000000e-01   1.0992000e+01
   8.3000000e-01   1.0992000e+01
   8.4000000e-01   1.0992000e+01
   8.5000000e-01   1.0992000e+01
   8.6000000e-01   1.0992000e+01
   8.7000000e-01   1.0992000e+01
   8.8000000e-01   1.0992000e+01
   8.9000000e-01   1.0992000e+01
   9.0000000e-01   1.0992000e+01
   9.1000000e-01   1.0992000e+01
   9.2000000e-01   1.0992000e+01
   9.3000000e-01   1.0992000e+01
   9.4000000e-01   1.0992000e+01
   9.5000000e-01   1.0992000e+01
   9.6000000e-01   1.0992000e+01
   9.7000000e-01   1.0992000e+01
   9.8000000e-01   1.0992000e+01
   9.9000000e-01   1.0992000e+01
   1.0000000e+00   1.0992000e+01


==> my_figures/Data/signal3_opt_t_epsilon-1.dat <==
  -3.1616296e+01   2.1556715e-12
  -3.1565137e+01   2.2687453e-12
  -3.1513978e+01   2.3877488e-12
  -3.1462819e+01   2.5129931e-12
  -3.1411660e+01   2.6448053e-12
  -3.1360500e+01   2.7835296e-12
  -3.1309341e+01   2.9295285e-12
  -3.1258182e+01   3.0831833e-12
  -3.1207023e+01   3.2448953e-12
  -3.1155864e+01   3.4150870e-12
  -3.1104705e+01   3.5942027e-12
  -3.1053546e+01   3.7827102e-12
  -3.1002387e+01   3.9811019e-12
  -3.0951228e+01   4.1898958e-12
  -3.0900069e+01   4.4096371e-12
  -3.0848910e+01   4.6408996e-12
  -3.0797751e+01   4.8842872e-12
  -3.0746592e+01   5.1404353e-12
  -3.0695433e+01   5.4100127e-12
  -3.0644274e+01   5.6937231e-12
  -3.0593115e+01   5.9923073e-12
  -3.0541956e+01   6.3065447e-12
  -3.0490797e+01   6.6372555e-12
  -3.0439637e+01   6.9853030e-12
  -3.0388478e+01   7.3515956e-12
  -3.0337319e+01   7.7370894e-12
  -3.0286160e+01   8.1427904e-12
  -3.0235001e+01   8.5697574e-12
  -3.0183842e+01   9.0191046e-12
  -3.0132683e+01   9.4920046e-12
  -3.0081524e+01   9.9896913e-12
  -3.0030365e+01   1.0513463e-11
  -2.9979206e+01   1.1064687e-11
  -2.9928047e+01   1.1644801e-11
  -2.9876888e+01   1.2255317e-11
  -2.9825729e+01   1.2897830e-11
  -2.9774570e+01   1.3574015e-11
  -2.9723411e+01   1.4285635e-11
  -2.9672252e+01   1.5034546e-11
  -2.9621093e+01   1.5822702e-11
  -2.9569934e+01   1.6652158e-11
  -2.9518774e+01   1.7525077e-11
  -2.9467615e+01   1.8443735e-11
  -2.9416456e+01   1.9410527e-11
  -2.9365297e+01   2.0427974e-11
  -2.9314138e+01   2.1498728e-11
  -2.9262979e+01   2.2625581e-11
  -2.9211820e+01   2.3811469e-11
  -2.9160661e+01   2.5059484e-11
  -2.9109502e+01   2.6372878e-11
  -2.9058343e+01   2.7755074e-11
  -2.9007184e+01   2.9209673e-11
  -2.8956025e+01   3.0740466e-11
  -2.8904866e+01   3.2351441e-11
  -2.8853707e+01   3.4046796e-11
  -2.8802548e+01   3.5830946e-11
  -2.8751389e+01   3.7708539e-11
  -2.8700230e+01   3.9684465e-11
  -2.8649071e+01   4.1763870e-11
  -2.8597912e+01   4.3952169e-11
  -2.8546752e+01   4.6255061e-11
  -2.8495593e+01   4.8678541e-11
  -2.8444434e+01   5.1228919e-11
  -2.8393275e+01   5.3912834e-11
  -2.8342116e+01   5.6737273e-11
  -2.8290957e+01   5.9709585e-11
  -2.8239798e+01   6.2837507e-11
  -2.8188639e+01   6.6129179e-11
  -2.8137480e+01   6.9593164e-11
  -2.8086321e+01   7.3238475e-11
  -2.8035162e+01   7.7074596e-11
  -2.7984003e+01   8.1111504e-11
  -2.7932844e+01   8.5359699e-11
  -2.7881685e+01   8.9830229e-11
  -2.7830526e+01   9.4534719e-11
  -2.7779367e+01   9.9485400e-11
  -2.7728208e+01   1.0469514e-10
  -2.7677049e+01   1.1017749e-10
  -2.7625889e+01   1.1594669e-10
  -2.7574730e+01   1.2201773e-10
  -2.7523571e+01   1.2840640e-10
  -2.7472412e+01   1.3512929e-10
  -2.7421253e+01   1.4220386e-10
  -2.7370094e+01   1.4964849e-10
  -2.7318935e+01   1.5748252e-10
  -2.7267776e+01   1.6572629e-10
  -2.7216617e+01   1.7440121e-10
  -2.7165458e+01   1.8352979e-10
  -2.7114299e+01   1.9313573e-10
  -2.7063140e+01   2.0324396e-10
  -2.7011981e+01   2.1388071e-10
  -2.6960822e+01   2.2507359e-10
  -2.6909663e+01   2.3685162e-10
  -2.6858504e+01   2.4924537e-10
  -2.6807345e+01   2.6228696e-10
  -2.6756186e+01   2.7601022e-10
  -2.6705026e+01   2.9045072e-10
  -2.6653867e+01   3.0564591e-10
  -2.6602708e+01   3.2163516e-10
  -2.6551549e+01   3.3845990e-10
  -2.6500390e+01   3.5616373e-10
  -2.6449231e+01   3.7479250e-10
  -2.6398072e+01   3.9439447e-10
  -2.6346913e+01   4.1502039e-10
  -2.6295754e+01   4.3672367e-10
  -2.6244595e+01   4.5956048e-10
  -2.6193436e+01   4.8358993e-10
  -2.6142277e+01   5.0887419e-10
  -2.6091118e+01   5.3547868e-10
  -2.6039959e+01   5.6347221e-10
  -2.5988800e+01   5.9292717e-10
  -2.5937641e+01   6.2391972e-10
  -2.5886482e+01   6.5652996e-10
  -2.5835323e+01   6.9084219e-10
  -2.5784164e+01   7.2694504e-10
  -2.5733004e+01   7.6493179e-10
  -2.5681845e+01   8.0490054e-10
  -2.5630686e+01   8.4695449e-10
  -2.5579527e+01   8.9120221e-10
  -2.5528368e+01   9.3775788e-10
  -2.5477209e+01   9.8674164e-10
  -2.5426050e+01   1.0382798e-09
  -2.5374891e+01   1.0925054e-09
  -2.5323732e+01   1.1495581e-09
  -2.5272573e+01   1.2095851e-09
  -2.5221414e+01   1.2727409e-09
  -2.5170255e+01   1.3391884e-09
  -2.5119096e+01   1.4090986e-09
  -2.5067937e+01   1.4826516e-09
  -2.5016778e+01   1.5600367e-09
  -2.4965619e+01   1.6414530e-09
  -2.4914460e+01   1.7271099e-09
  -2.4863301e+01   1.8172279e-09
  -2.4812141e+01   1.9120386e-09
  -2.4760982e+01   2.0117856e-09
  -2.4709823e+01   2.1167253e-09
  -2.4658664e+01   2.2271271e-09
  -2.4607505e+01   2.3432747e-09
  -2.4556346e+01   2.4654662e-09
  -2.4505187e+01   2.5940150e-09
  -2.4454028e+01   2.7292511e-09
  -2.4402869e+01   2.8715210e-09
  -2.4351710e+01   3.0211896e-09
  -2.4300551e+01   3.1786403e-09
  -2.4249392e+01   3.3442766e-09
  -2.4198233e+01   3.5185224e-09
  -2.4147074e+01   3.7018238e-09
  -2.4095915e+01   3.8946498e-09
  -2.4044756e+01   4.0974936e-09
  -2.3993597e+01   4.3108737e-09
  -2.3942438e+01   4.5353354e-09
  -2.3891278e+01   4.7714522e-09
  -2.3840119e+01   5.0198268e-09
  -2.3788960e+01   5.2810932e-09
  -2.3737801e+01   5.5559180e-09
  -2.3686642e+01   5.8450018e-09
  -2.3635483e+01   6.1490817e-09
  -2.3584324e+01   6.4689321e-09
  -2.3533165e+01   6.8053677e-09
  -2.3482006e+01   7.1592446e-09
  -2.3430847e+01   7.5314631e-09
  -2.3379688e+01   7.9229698e-09
  -2.3328529e+01   8.3347594e-09
  -2.3277370e+01   8.7678780e-09
  -2.3226211e+01   9.2234251e-09
  -2.3175052e+01   9.7025567e-09
  -2.3123893e+01   1.0206488e-08
  -2.3072734e+01   1.0736495e-08
  -2.3021575e+01   1.1293922e-08
  -2.2970416e+01   1.1880180e-08
  -2.2919256e+01   1.2496751e-08
  -2.2868097e+01   1.3145195e-08
  -2.2816938e+01   1.3827151e-08
  -2.2765779e+01   1.4544340e-08
  -2.2714620e+01   1.5298573e-08
  -2.2663461e+01   1.6091752e-08
  -2.2612302e+01   1.6925876e-08
  -2.2561143e+01   1.7803047e-08
  -2.2509984e+01   1.8725473e-08
  -2.2458825e+01   1.9695473e-08
  -2.2407666e+01   2.0715485e-08
  -2.2356507e+01   2.1788073e-08
  -2.2305348e+01   2.2915927e-08
  -2.2254189e+01   2.4101878e-08
  -2.2203030e+01   2.5348895e-08
  -2.2151871e+01   2.6660103e-08
  -2.2100712e+01   2.8038782e-08
  -2.2049553e+01   2.9488379e-08
  -2.1998393e+01   3.1012515e-08
  -2.1947234e+01   3.2614994e-08
  -2.1896075e+01   3.4299812e-08
  -2.1844916e+01   3.6071167e-08
  -2.1793757e+01   3.7933468e-08
  -2.1742598e+01   3.9891346e-08
  -2.1691439e+01   4.1949668e-08
  -2.1640280e+01   4.4113541e-08
  -2.1589121e+01   4.6388332e-08
  -2.1537962e+01   4.8779676e-08
  -2.1486803e+01   5.1293493e-08
  -2.1435644e+01   5.3935997e-08
  -2.1384485e+01   5.6713715e-08
  -2.1333326e+01   5.9633499e-08
  -2.1282167e+01   6.2702545e-08
  -2.1231008e+01   6.5928408e-08
  -2.1179849e+01   6.9319020e-08
  -2.1128690e+01   7.2882708e-08
  -2.1077530e+01   7.6628214e-08
  -2.1026371e+01   8.0564716e-08
  -2.0975212e+01   8.4701845e-08
  -2.0924053e+01   8.9049713e-08
  -2.0872894e+01   9.3618932e-08
  -2.0821735e+01   9.8420641e-08
  -2.0770576e+01   1.0346653e-07
  -2.0719417e+01   1.0876886e-07
  -2.0668258e+01   1.1434050e-07
  -2.0617099e+01   1.2019497e-07
  -2.0565940e+01   1.2634643e-07
  -2.0514781e+01   1.3280975e-07
  -2.0463622e+01   1.3960053e-07
  -2.0412463e+01   1.4673513e-07
  -2.0361304e+01   1.5423071e-07
  -2.0310145e+01   1.6210527e-07
  -2.0258986e+01   1.7037770e-07
  -2.0207827e+01   1.7906779e-07
  -2.0156668e+01   1.8819631e-07
  -2.0105508e+01   1.9778504e-07
  -2.0054349e+01   2.0785679e-07
  -2.0003190e+01   2.1843551e-07
  -1.9952031e+01   2.2954628e-07
  -1.9900872e+01   2.4121541e-07
  -1.9849713e+01   2.5347047e-07
  -1.9798554e+01   2.6634034e-07
  -1.9747395e+01   2.7985531e-07
  -1.9696236e+01   2.9404711e-07
  -1.9645077e+01   3.0894898e-07
  -1.9593918e+01   3.2459575e-07
  -1.9542759e+01   3.4102392e-07
  -1.9491600e+01   3.5827169e-07
  -1.9440441e+01   3.7637911e-07
  -1.9389282e+01   3.9538809e-07
  -1.9338123e+01   4.1534253e-07
  -1.9286964e+01   4.3628840e-07
  -1.9235805e+01   4.5827382e-07
  -1.9184645e+01   4.8134914e-07
  -1.9133486e+01   5.0556711e-07
  -1.9082327e+01   5.3098288e-07
  -1.9031168e+01   5.5765419e-07
  -1.8980009e+01   5.8564144e-07
  -1.8928850e+01   6.1500782e-07
  -1.8877691e+01   6.4581942e-07
  -1.8826532e+01   6.7814536e-07
  -1.8775373e+01   7.1205792e-07
  -1.8724214e+01   7.4763266e-07
  -1.8673055e+01   7.8494856e-07
  -1.8621896e+01   8.2408820e-07
  -1.8570737e+01   8.6513782e-07
  -1.8519578e+01   9.0818759e-07
  -1.8468419e+01   9.5333165e-07
  -1.8417260e+01   1.0006683e-06
  -1.8366101e+01   1.0503004e-06
  -1.8314942e+01   1.1023349e-06
  -1.8263782e+01   1.1568840e-06
  -1.8212623e+01   1.2140642e-06
  -1.8161464e+01   1.2739976e-06
  -1.8110305e+01   1.3368112e-06
  -1.8059146e+01   1.4026376e-06
  -1.8007987e+01   1.4716150e-06
  -1.7956828e+01   1.5438876e-06
  -1.7905669e+01   1.6196053e-06
  -1.7854510e+01   1.6989248e-06
  -1.7803351e+01   1.7820088e-06
  -1.7752192e+01   1.8690272e-06
  -1.7701033e+01   1.9601564e-06
  -1.7649874e+01   2.0555803e-06
  -1.7598715e+01   2.1554900e-06
  -1.7547556e+01   2.2600843e-06
  -1.7496397e+01   2.3695700e-06
  -1.7445238e+01   2.4841619e-06
  -1.7394079e+01   2.6040830e-06
  -1.7342920e+01   2.7295650e-06
  -1.7291760e+01   2.8608484e-06
  -1.7240601e+01   2.9981827e-06
  -1.7189442e+01   3.1418266e-06
  -1.7138283e+01   3.2920483e-06
  -1.7087124e+01   3.4491257e-06
  -1.7035965e+01   3.6133465e-06
  -1.6984806e+01   3.7850084e-06
  -1.6933647e+01   3.9644194e-06
  -1.6882488e+01   4.1518978e-06
  -1.6831329e+01   4.3477725e-06
  -1.6780170e+01   4.5523829e-06
  -1.6729011e+01   4.7660794e-06
  -1.6677852e+01   4.9892228e-06
  -1.6626693e+01   5.2221850e-06
  -1.6575534e+01   5.4653486e-06
  -1.6524375e+01   5.7191070e-06
  -1.6473216e+01   5.9838644e-06
  -1.6422057e+01   6.2600355e-06
  -1.6370897e+01   6.5480451e-06
  -1.6319738e+01   6.8483285e-06
  -1.6268579e+01   7.1613306e-06
  -1.6217420e+01   7.4875056e-06
  -1.6166261e+01   7.8273168e-06
  -1.6115102e+01   8.1812355e-06
  -1.6063943e+01   8.5497410e-06
  -1.6012784e+01   8.9333191e-06
  -1.5961625e+01   9.3324617e-06
  -1.5910466e+01   9.7476653e-06
  -1.5859307e+01   1.0179430e-05
  -1.5808148e+01   1.0628259e-05
  -1.5756989e+01   1.1094655e-05
  -1.5705830e+01   1.1579120e-05
  -1.5654671e+01   1.2082152e-05
  -1.5603512e+01   1.2604247e-05
  -1.5552353e+01   1.3145888e-05
  -1.5501194e+01   1.3707552e-05
  -1.5450034e+01   1.4289699e-05
  -1.5398875e+01   1.4892775e-05
  -1.5347716e+01   1.5517202e-05
  -1.5296557e+01   1.6163380e-05
  -1.5245398e+01   1.6831675e-05
  -1.5194239e+01   1.7522423e-05
  -1.5143080e+01   1.8235917e-05
  -1.5091921e+01   1.8972402e-05
  -1.5040762e+01   1.9732072e-05
  -1.4989603e+01   2.0515060e-05
  -1.4938444e+01   2.1321427e-05
  -1.4887285e+01   2.2151159e-05
  -1.4836126e+01   2.3004152e-05
  -1.4784967e+01   2.3880204e-05
  -1.4733808e+01   2.4779005e-05
  -1.4682649e+01   2.5700117e-05
  -1.4631490e+01   2.6642968e-05
  -1.4580331e+01   2.7606834e-05
  -1.4529172e+01   2.8590821e-05
  -1.4478012e+01   2.9593847e-05
  -1.4426853e+01   3.0614627e-05
  -1.4375694e+01   3.1651643e-05
  -1.4324535e+01   3.2703130e-05
  -1.4273376e+01   3.3767045e-05
  -1.4222217e+01   3.4841040e-05
  -1.4171058e+01   3.5922436e-05
  -1.4119899e+01   3.7008187e-05
  -1.4068740e+01   3.8094845e-05
  -1.4017581e+01   3.9178524e-05
  -1.3966422e+01   4.0254860e-05
  -1.3915263e+01   4.1318962e-05
  -1.3864104e+01   4.2365368e-05
  -1.3812945e+01   4.3387989e-05
  -1.3761786e+01   4.4380058e-05
  -1.3710627e+01   4.5334062e-05
  -1.3659468e+01   4.6241682e-05
  -1.3608309e+01   4.7093717e-05
  -1.3557149e+01   4.7880008e-05
  -1.3505990e+01   4.8589357e-05
  -1.3454831e+01   4.9209434e-05
  -1.3403672e+01   4.9726678e-05
  -1.3352513e+01   5.0126196e-05
  -1.3301354e+01   5.0391646e-05
  -1.3250195e+01   5.0505116e-05
  -1.3199036e+01   5.0446989e-05
  -1.3147877e+01   5.0195805e-05
  -1.3096718e+01   4.9728101e-05
  -1.3045559e+01   4.9018247e-05
  -1.2994400e+01   4.8038270e-05
  -1.2943241e+01   4.6757654e-05
  -1.2892082e+01   4.5143138e-05
  -1.2840923e+01   4.3158487e-05
  -1.2789764e+01   4.0764251e-05
  -1.2738605e+01   3.7917507e-05
  -1.2687446e+01   3.4571572e-05
  -1.2636286e+01   3.0675707e-05
  -1.2585127e+01   2.6174786e-05
  -1.2533968e+01   2.1008949e-05
  -1.2482809e+01   1.5113218e-05
  -1.2431650e+01   8.4170986e-06
  -1.2380491e+01   8.4413516e-07
  -1.2329332e+01   7.6885573e-06
  -1.2278173e+01   1.7270801e-05
  -1.2227014e+01   2.7999901e-05
  -1.2175855e+01   3.9981231e-05
  -1.2124696e+01   5.3328869e-05
  -1.2073537e+01   6.8166269e-05
  -1.2022378e+01   8.4627001e-05
  -1.1971219e+01   1.0285553e-04
  -1.1920060e+01   1.2300806e-04
  -1.1868901e+01   1.4525344e-04
  -1.1817742e+01   1.6977416e-04
  -1.1766583e+01   1.9676737e-04
  -1.1715424e+01   2.2644604e-04
  -1.1664264e+01   2.5904013e-04
  -1.1613105e+01   2.9479794e-04
  -1.1561946e+01   3.3398749e-04
  -1.1510787e+01   3.7689800e-04
  -1.1459628e+01   4.2384156e-04
  -1.1408469e+01   4.7515481e-04
  -1.1357310e+01   5.3120084e-04
  -1.1306151e+01   5.9237119e-04
  -1.1254992e+01   6.5908799e-04
  -1.1203833e+01   7.3180627e-04
  -1.1152674e+01   8.1101647e-04
  -1.1101515e+01   8.9724707e-04
  -1.1050356e+01   9.9106745e-04
  -1.0999197e+01   1.0930910e-03
  -1.0948038e+01   1.2039784e-03
  -1.0896879e+01   1.3244412e-03
  -1.0845720e+01   1.4552454e-03
  -1.0794561e+01   1.5972159e-03
  -1.0743401e+01   1.7512407e-03
  -1.0692242e+01   1.9182755e-03
  -1.0641083e+01   2.0993488e-03
  -1.0589924e+01   2.2955674e-03
  -1.0538765e+01   2.5081223e-03
  -1.0487606e+01   2.7382945e-03
  -1.0436447e+01   2.9874623e-03
  -1.0385288e+01   3.2571079e-03
  -1.0334129e+01   3.5488256e-03
  -1.0282970e+01   3.8643296e-03
  -1.0231811e+01   4.2054632e-03
  -1.0180652e+01   4.5742083e-03
  -1.0129493e+01   4.9726952e-03
  -1.0078334e+01   5.4032142e-03
  -1.0027175e+01   5.8682266e-03
  -9.9760156e+00   6.3703779e-03
  -9.9248566e+00   6.9125109e-03
  -9.8736975e+00   7.4976803e-03
  -9.8225385e+00   8.1291681e-03
  -9.7713794e+00   8.8105005e-03
  -9.7202204e+00   9.5454655e-03
  -9.6690613e+00   1.0338132e-02
  -9.6179023e+00   1.1192870e-02
  -9.5667432e+00   1.2114374e-02
  -9.5155842e+00   1.3107684e-02
  -9.4644251e+00   1.4178213e-02
  -9.4132660e+00   1.5331773e-02
  -9.3621070e+00   1.6574603e-02
  -9.3109479e+00   1.7913402e-02
  -9.2597889e+00   1.9355362e-02
  -9.2086298e+00   2.0908200e-02
  -9.1574708e+00   2.2580201e-02
  -9.1063117e+00   2.4380255e-02
  -9.0551527e+00   2.6317902e-02
  -9.0039936e+00   2.8403378e-02
  -8.9528346e+00   3.0647666e-02
  -8.9016755e+00   3.3062544e-02
  -8.8505164e+00   3.5660650e-02
  -8.7993574e+00   3.8455534e-02
  -8.7481983e+00   4.1461727e-02
  -8.6970393e+00   4.4694810e-02
  -8.6458802e+00   4.8171481e-02
  -8.5947212e+00   5.1909639e-02
  -8.5435621e+00   5.5928463e-02
  -8.4924031e+00   6.0248497e-02
  -8.4412440e+00   6.4891742e-02
  -8.3900850e+00   6.9881756e-02
  -8.3389259e+00   7.5243750e-02
  -8.2877668e+00   8.1004694e-02
  -8.2366078e+00   8.7193431e-02
  -8.1854487e+00   9.3840785e-02
  -8.1342897e+00   1.0097968e-01
  -8.0831306e+00   1.0864527e-01
  -8.0319716e+00   1.1687502e-01
  -7.9808125e+00   1.2570889e-01
  -7.9296535e+00   1.3518938e-01
  -7.8784944e+00   1.4536170e-01
  -7.8273354e+00   1.5627382e-01
  -7.7761763e+00   1.6797659e-01
  -7.7250172e+00   1.8052380e-01
  -7.6738582e+00   1.9397220e-01
  -7.6226991e+00   2.0838152e-01
  -7.5715401e+00   2.2381441e-01
  -7.5203810e+00   2.4033634e-01
  -7.4692220e+00   2.5801542e-01
  -7.4180629e+00   2.7692208e-01
  -7.3669039e+00   2.9712872e-01
  -7.3157448e+00   3.1870910e-01
  -7.2645858e+00   3.4173762e-01
  -7.2134267e+00   3.6628834e-01
  -7.1622676e+00   3.9243377e-01
  -7.1111086e+00   4.2024327e-01
  -7.0599495e+00   4.4978119e-01
  -7.0087905e+00   4.8110440e-01
  -6.9576314e+00   5.1425954e-01
  -6.9064724e+00   5.4927954e-01
  -6.8553133e+00   5.8617960e-01
  -6.8041543e+00   6.2495256e-01
  -6.7529952e+00   6.6556359e-01
  -6.7018362e+00   7.0794422e-01
  -6.6506771e+00   7.5198592e-01
  -6.5995180e+00   7.9753329e-01
  -6.5483590e+00   8.4437710e-01
  -6.4971999e+00   8.9224766e-01
  -6.4460409e+00   9.4080902e-01
  -6.3948818e+00   9.8965452e-01
  -6.3437228e+00   1.0383047e+00
  -6.2925637e+00   1.0862081e+00
  -6.2414047e+00   1.1327463e+00
  -6.1902456e+00   1.1772436e+00
  -6.1390866e+00   1.2189816e+00
  -6.0879275e+00   1.2572200e+00
  -6.0367684e+00   1.2912218e+00
  -5.9856094e+00   1.3202829e+00
  -5.9344503e+00   1.3437638e+00
  -5.8832913e+00   1.3611211e+00
  -5.8321322e+00   1.3719371e+00
  -5.7809732e+00   1.3759427e+00
  -5.7298141e+00   1.3730337e+00
  -5.6786551e+00   1.3632765e+00
  -5.6274960e+00   1.3469041e+00
  -5.5763370e+00   1.3243026e+00
  -5.5251779e+00   1.2959885e+00
  -5.4740188e+00   1.2625809e+00
  -5.4228598e+00   1.2247701e+00
  -5.3717007e+00   1.1832856e+00
  -5.3205417e+00   1.1388660e+00
  -5.2693826e+00   1.0922326e+00
  -5.2182236e+00   1.0440680e+00
  -5.1670645e+00   9.9499998e-01
  -5.1159055e+00   9.4559095e-01
  -5.0647464e+00   8.9633207e-01
  -5.0135873e+00   8.4764162e-01
  -4.9624283e+00   7.9986657e-01
  -4.9112692e+00   7.5328659e-01
  -4.8601102e+00   7.0811967e-01
  -4.8089511e+00   6.6452859e-01
  -4.7577921e+00   6.2262787e-01
  -4.7066330e+00   5.8249057e-01
  -4.6554740e+00   5.4415486e-01
  -4.6043149e+00   5.0763005e-01
  -4.5531559e+00   4.7290198e-01
  -4.5019968e+00   4.3993787e-01
  -4.4508377e+00   4.0869039e-01
  -4.3996787e+00   3.7910119e-01
  -4.3485196e+00   3.5110391e-01
  -4.2973606e+00   3.2462652e-01
  -4.2462015e+00   2.9959343e-01
  -4.1950425e+00   2.7592702e-01
  -4.1438834e+00   2.5354896e-01
  -4.0927244e+00   2.3238120e-01
  -4.0415653e+00   2.1234673e-01
  -3.9904063e+00   1.9337019e-01
  -3.9392472e+00   1.7537824e-01
  -3.8880881e+00   1.5829990e-01
  -3.8369291e+00   1.4206669e-01
  -3.7857700e+00   1.2661276e-01
  -3.7346110e+00   1.1187496e-01
  -3.6834519e+00   9.7792758e-02
  -3.6322929e+00   8.4308266e-02
  -3.5811338e+00   7.1366113e-02
  -3.5299748e+00   5.8913366e-02
  -3.4788157e+00   4.6899410e-02
  -3.4276567e+00   3.5275824e-02
  -3.3764976e+00   2.3996250e-02
  -3.3253385e+00   1.3016255e-02
  -3.2741795e+00   2.2931982e-03
  -3.2230204e+00   8.2139061e-03
  -3.1718614e+00   1.8544520e-02
  -3.1207023e+00   2.8736710e-02
  -3.0695433e+00   3.8827274e-02
  -3.0183842e+00   4.8851855e-02
  -2.9672252e+00   5.8845056e-02
  -2.9160661e+00   6.8840547e-02
  -2.8649071e+00   7.8871160e-02
  -2.8137480e+00   8.8968982e-02
  -2.7625889e+00   9.9165434e-02
  -2.7114299e+00   1.0949135e-01
  -2.6602708e+00   1.1997703e-01
  -2.6091118e+00   1.3065231e-01
  -2.5579527e+00   1.4154659e-01
  -2.5067937e+00   1.5268886e-01
  -2.4556346e+00   1.6410774e-01
  -2.4044756e+00   1.7583146e-01
  -2.3533165e+00   1.8788783e-01
  -2.3021575e+00   2.0030426e-01
  -2.2509984e+00   2.1310766e-01
  -2.1998393e+00   2.2632436e-01
  -2.1486803e+00   2.3998004e-01
  -2.0975212e+00   2.5409959e-01
  -2.0463622e+00   2.6870692e-01
  -1.9952031e+00   2.8382481e-01
  -1.9440441e+00   2.9947465e-01
  -1.8928850e+00   3.1567613e-01
  -1.8417260e+00   3.3244701e-01
  -1.7905669e+00   3.4980265e-01
  -1.7394079e+00   3.6775564e-01
  -1.6882488e+00   3.8631534e-01
  -1.6370897e+00   4.0548727e-01
  -1.5859307e+00   4.2527260e-01
  -1.5347716e+00   4.4566743e-01
  -1.4836126e+00   4.6666211e-01
  -1.4324535e+00   4.8824049e-01
  -1.3812945e+00   5.1037907e-01
  -1.3301354e+00   5.3304622e-01
  -1.2789764e+00   5.5620126e-01
  -1.2278173e+00   5.7979366e-01
  -1.1766583e+00   6.0376220e-01
  -1.1254992e+00   6.2803418e-01
  -1.0743401e+00   6.5252481e-01
  -1.0231811e+00   6.7713669e-01
  -9.7202204e-01   7.0175946e-01
  -9.2086298e-01   7.2626975e-01
  -8.6970393e-01   7.5053146e-01
  -8.1854487e-01   7.7439628e-01
  -7.6738582e-01   7.9770478e-01
  -7.1622676e-01   8.2028779e-01
  -6.6506771e-01   8.4196841e-01
  -6.1390866e-01   8.6256441e-01
  -5.6274960e-01   8.8189108e-01
  -5.1159055e-01   8.9976461e-01
  -4.6043149e-01   9.1600573e-01
  -4.0927244e-01   9.3044363e-01
  -3.5811338e-01   9.4291996e-01
  -3.0695433e-01   9.5329288e-01
  -2.5579527e-01   9.6144073e-01
  -2.0463622e-01   9.6726549e-01
  -1.5347716e-01   9.7069554e-01
  -1.0231811e-01   9.7168777e-01
  -5.1159055e-02   9.7022886e-01
   0.0000000e+00   9.6633569e-01
   5.1159055e-02   9.6005479e-01
   1.0231811e-01   9.5146096e-01
   1.5347716e-01   9.4065502e-01
   2.0463622e-01   9.2776093e-01
   2.5579527e-01   9.1292233e-01
   3.0695433e-01   8.9629877e-01
   3.5811338e-01   8.7806165e-01
   4.0927244e-01   8.5839023e-01
   4.6043149e-01   8.3746776e-01
   5.1159055e-01   8.1547782e-01
   5.6274960e-01   7.9260104e-01
   6.1390866e-01   7.6901234e-01
   6.6506771e-01   7.4487848e-01
   7.1622676e-01   7.2035627e-01
   7.6738582e-01   6.9559112e-01
   8.1854487e-01   6.7071612e-01
   8.6970393e-01   6.4585147e-01
   9.2086298e-01   6.2110427e-01
   9.7202204e-01   5.9656869e-01
   1.0231811e+00   5.7232621e-01
   1.0743401e+00   5.4844625e-01
   1.1254992e+00   5.2498676e-01
   1.1766583e+00   5.0199501e-01
   1.2278173e+00   4.7950845e-01
   1.2789764e+00   4.5755548e-01
   1.3301354e+00   4.3615636e-01
   1.3812945e+00   4.1532401e-01
   1.4324535e+00   3.9506479e-01
   1.4836126e+00   3.7537926e-01
   1.5347716e+00   3.5626288e-01
   1.5859307e+00   3.3770661e-01
   1.6370897e+00   3.1969752e-01
   1.6882488e+00   3.0221928e-01
   1.7394079e+00   2.8525262e-01
   1.7905669e+00   2.6877573e-01
   1.8417260e+00   2.5276461e-01
   1.8928850e+00   2.3719336e-01
   1.9440441e+00   2.2203445e-01
   1.9952031e+00   2.0725888e-01
   2.0463622e+00   1.9283641e-01
   2.0975212e+00   1.7873564e-01
   2.1486803e+00   1.6492416e-01
   2.1998393e+00   1.5136858e-01
   2.2509984e+00   1.3803458e-01
   2.3021575e+00   1.2488698e-01
   2.3533165e+00   1.1188966e-01
   2.4044756e+00   9.9005631e-02
   2.4556346e+00   8.6196917e-02
   2.5067937e+00   7.3424559e-02
   2.5579527e+00   6.0648523e-02
   2.6091118e+00   4.7827631e-02
   2.6602708e+00   3.4919468e-02
   2.7114299e+00   2.1880282e-02
   2.7625889e+00   8.6648801e-03
   2.8137480e+00   4.7734862e-03
   2.8649071e+00   1.8483240e-02
   2.9160661e+00   3.2514596e-02
   2.9672252e+00   4.6919685e-02
   3.0183842e+00   6.1752666e-02
   3.0695433e+00   7.7069836e-02
   3.1207023e+00   9.2929731e-02
   3.1718614e+00   1.0939320e-01
   3.2230204e+00   1.2652347e-01
   3.2741795e+00   1.4438616e-01
   3.3253385e+00   1.6304927e-01
   3.3764976e+00   1.8258309e-01
   3.4276567e+00   2.0306008e-01
   3.4788157e+00   2.2455460e-01
   3.5299748e+00   2.4714259e-01
   3.5811338e+00   2.7090108e-01
   3.6322929e+00   2.9590755e-01
   3.6834519e+00   3.2223904e-01
   3.7346110e+00   3.4997107e-01
   3.7857700e+00   3.7917629e-01
   3.8369291e+00   4.0992269e-01
   3.8880881e+00   4.4227151e-01
   3.9392472e+00   4.7627466e-01
   3.9904063e+00   5.1197164e-01
   4.0415653e+00   5.4938591e-01
   4.0927244e+00   5.8852063e-01
   4.1438834e+00   6.2935387e-01
   4.1950425e+00   6.7183312e-01
   4.2462015e+00   7.1586942e-01
   4.2973606e+00   7.6133093e-01
   4.3485196e+00   8.0803647e-01
   4.3996787e+00   8.5574915e-01
   4.4508377e+00   9.0417054e-01
   4.5019968e+00   9.5293607e-01
   4.5531559e+00   1.0016122e+00
   4.6043149e+00   1.0496963e+00
   4.6554740e+00   1.0966199e+00
   4.7066330e+00   1.1417557e+00
   4.7577921e+00   1.1844307e+00
   4.8089511e+00   1.2239425e+00
   4.8601102e+00   1.2595821e+00
   4.9112692e+00   1.2906604e+00
   4.9624283e+00   1.3165373e+00
   5.0135873e+00   1.3366517e+00
   5.0647464e+00   1.3505510e+00
   5.1159055e+00   1.3579150e+00
   5.1670645e+00   1.3585749e+00
   5.2182236e+00   1.3525229e+00
   5.2693826e+00   1.3399129e+00
   5.3205417e+00   1.3210517e+00
   5.3717007e+00   1.2963816e+00
   5.4228598e+00   1.2664565e+00
   5.4740188e+00   1.2319131e+00
   5.5251779e+00   1.1934412e+00
   5.5763370e+00   1.1517537e+00
   5.6274960e+00   1.1075599e+00
   5.6786551e+00   1.0615428e+00
   5.7298141e+00   1.0143409e+00
   5.7809732e+00   9.6653558e-01
   5.8321322e+00   9.1864277e-01
   5.8832913e+00   8.7110953e-01
   5.9344503e+00   8.2431371e-01
   5.9856094e+00   7.7856649e-01
   6.0367684e+00   7.3411685e-01
   6.0879275e+00   6.9115723e-01
   6.1390866e+00   6.4982988e-01
   6.1902456e+00   6.1023337e-01
   6.2414047e+00   5.7242904e-01
   6.2925637e+00   5.3644696e-01
   6.3437228e+00   5.0229147e-01
   6.3948818e+00   4.6994613e-01
   6.4460409e+00   4.3937803e-01
   6.4971999e+00   4.1054153e-01
   6.5483590e+00   3.8338142e-01
   6.5995180e+00   3.5783558e-01
   6.6506771e+00   3.3383718e-01
   6.7018362e+00   3.1131650e-01
   6.7529952e+00   2.9020235e-01
   6.8041543e+00   2.7042322e-01
   6.8553133e+00   2.5190824e-01
   6.9064724e+00   2.3458781e-01
   6.9576314e+00   2.1839417e-01
   7.0087905e+00   2.0326179e-01
   7.0599495e+00   1.8912760e-01
   7.1111086e+00   1.7593122e-01
   7.1622676e+00   1.6361501e-01
   7.2134267e+00   1.5212417e-01
   7.2645858e+00   1.4140673e-01
   7.3157448e+00   1.3141348e-01
   7.3669039e+00   1.2209796e-01
   7.4180629e+00   1.1341636e-01
   7.4692220e+00   1.0532741e-01
   7.5203810e+00   9.7792328e-02
   7.5715401e+00   9.0774658e-02
   7.6226991e+00   8.4240196e-02
   7.6738582e+00   7.8156862e-02
   7.7250172e+00   7.2494591e-02
   7.7761763e+00   6.7225227e-02
   7.8273354e+00   6.2322413e-02
   7.8784944e+00   5.7761487e-02
   7.9296535e+00   5.3519386e-02
   7.9808125e+00   4.9574544e-02
   8.0319716e+00   4.5906810e-02
   8.0831306e+00   4.2497352e-02
   8.1342897e+00   3.9328582e-02
   8.1854487e+00   3.6384071e-02
   8.2366078e+00   3.3648484e-02
   8.2877668e+00   3.1107502e-02
   8.3389259e+00   2.8747762e-02
   8.3900850e+00   2.6556795e-02
   8.4412440e+00   2.4522965e-02
   8.4924031e+00   2.2635418e-02
   8.5435621e+00   2.0884030e-02
   8.5947212e+00   1.9259357e-02
   8.6458802e+00   1.7752596e-02
   8.6970393e+00   1.6355534e-02
   8.7481983e+00   1.5060519e-02
   8.7993574e+00   1.3860415e-02
   8.8505164e+00   1.2748571e-02
   8.9016755e+00   1.1718790e-02
   8.9528346e+00   1.0765296e-02
   9.0039936e+00   9.8827073e-03
   9.0551527e+00   9.0660111e-03
   9.1063117e+00   8.3105372e-03
   9.1574708e+00   7.6119358e-03
   9.2086298e+00   6.9661561e-03
   9.2597889e+00   6.3694261e-03
   9.3109479e+00   5.8182338e-03
   9.3621070e+00   5.3093097e-03
   9.4132660e+00   4.8396106e-03
   9.4644251e+00   4.4063041e-03
   9.5155842e+00   4.0067548e-03
   9.5667432e+00   3.6385103e-03
   9.6179023e+00   3.2992893e-03
   9.6690613e+00   2.9869697e-03
   9.7202204e+00   2.6995782e-03
   9.7713794e+00   2.4352797e-03
   9.8225385e+00   2.1923680e-03
   9.8736975e+00   1.9692573e-03
   9.9248566e+00   1.7644735e-03
   9.9760156e+00   1.5766471e-03
   1.0027175e+01   1.4045054e-03
   1.0078334e+01   1.2468665e-03
   1.0129493e+01   1.1026325e-03
   1.0180652e+01   9.7078412e-04
   1.0231811e+01   8.5037504e-04
   1.0282970e+01   7.4052696e-04
   1.0334129e+01   6.4042485e-04
   1.0385288e+01   5.4931257e-04
   1.0436447e+01   4.6648880e-04
   1.0487606e+01   3.9130321e-04
   1.0538765e+01   3.2315287e-04
   1.0589924e+01   2.6147901e-04
   1.0641083e+01   2.0576385e-04
   1.0692242e+01   1.5552778e-04
   1.0743401e+01   1.1032665e-04
   1.0794561e+01   6.9749285e-05
   1.0845720e+01   3.3415129e-05
   1.0896879e+01   9.7210978e-07
   1.0948038e+01   2.7905403e-05
   1.0999197e+01   5.3518472e-05
   1.1050356e+01   7.6145344e-05
   1.1101515e+01   9.6043086e-05
   1.1152674e+01   1.1344910e-04
   1.1203833e+01   1.2858253e-04
   1.1254992e+01   1.4164561e-04
   1.1306151e+01   1.5282483e-04
   1.1357310e+01   1.6229214e-04
   1.1408469e+01   1.7020595e-04
   1.1459628e+01   1.7671218e-04
   1.1510787e+01   1.8194512e-04
   1.1561946e+01   1.8602831e-04
   1.1613105e+01   1.8907534e-04
   1.1664264e+01   1.9119055e-04
   1.1715424e+01   1.9246978e-04
   1.1766583e+01   1.9300093e-04
   1.1817742e+01   1.9286462e-04
   1.1868901e+01   1.9213469e-04
   1.1920060e+01   1.9087875e-04
   1.1971219e+01   1.8915860e-04
   1.2022378e+01   1.8703075e-04
   1.2073537e+01   1.8454675e-04
   1.2124696e+01   1.8175361e-04
   1.2175855e+01   1.7869416e-04
   1.2227014e+01   1.7540733e-04
   1.2278173e+01   1.7192852e-04
   1.2329332e+01   1.6828981e-04
   1.2380491e+01   1.6452028e-04
   1.2431650e+01   1.6064620e-04
   1.2482809e+01   1.5669132e-04
   1.2533968e+01   1.5267698e-04
   1.2585127e+01   1.4862241e-04
   1.2636286e+01   1.4454482e-04
   1.2687446e+01   1.4045961e-04
   1.2738605e+01   1.3638051e-04
   1.2789764e+01   1.3231972e-04
   1.2840923e+01   1.2828803e-04
   1.2892082e+01   1.2429498e-04
   1.2943241e+01   1.2034891e-04
   1.2994400e+01   1.1645711e-04
   1.3045559e+01   1.1262589e-04
   1.3096718e+01   1.0886067e-04
   1.3147877e+01   1.0516608e-04
   1.3199036e+01   1.0154600e-04
   1.3250195e+01   9.8003668e-05
   1.3301354e+01   9.4541707e-05
   1.3352513e+01   9.1162201e-05
   1.3403672e+01   8.7866745e-05
   1.3454831e+01   8.4656492e-05
   1.3505990e+01   8.1532203e-05
   1.3557149e+01   7.8494279e-05
   1.3608309e+01   7.5542808e-05
   1.3659468e+01   7.2677595e-05
   1.3710627e+01   6.9898193e-05
   1.3761786e+01   6.7203934e-05
   1.3812945e+01   6.4593955e-05
   1.3864104e+01   6.2067222e-05
   1.3915263e+01   5.9622552e-05
   1.3966422e+01   5.7258632e-05
   1.4017581e+01   5.4974041e-05
   1.4068740e+01   5.2767262e-05
   1.4119899e+01   5.0636700e-05
   1.4171058e+01   4.8580694e-05
   1.4222217e+01   4.6597533e-05
   1.4273376e+01   4.4685461e-05
   1.4324535e+01   4.2842693e-05
   1.4375694e+01   4.1067422e-05
   1.4426853e+01   3.9357824e-05
   1.4478012e+01   3.7712072e-05
   1.4529172e+01   3.6128336e-05
   1.4580331e+01   3.4604793e-05
   1.4631490e+01   3.3139628e-05
   1.4682649e+01   3.1731045e-05
   1.4733808e+01   3.0377265e-05
   1.4784967e+01   2.9076532e-05
   1.4836126e+01   2.7827116e-05
   1.4887285e+01   2.6627314e-05
   1.4938444e+01   2.5475457e-05
   1.4989603e+01   2.4369904e-05
   1.5040762e+01   2.3309052e-05
   1.5091921e+01   2.2291332e-05
   1.5143080e+01   2.1315210e-05
   1.5194239e+01   2.0379192e-05
   1.5245398e+01   1.9481819e-05
   1.5296557e+01   1.8621674e-05
   1.5347716e+01   1.7797376e-05
   1.5398875e+01   1.7007582e-05
   1.5450034e+01   1.6250991e-05
   1.5501194e+01   1.5526337e-05
   1.5552353e+01   1.4832394e-05
   1.5603512e+01   1.4167974e-05
   1.5654671e+01   1.3531927e-05
   1.5705830e+01   1.2923139e-05
   1.5756989e+01   1.2340532e-05
   1.5808148e+01   1.1783065e-05
   1.5859307e+01   1.1249733e-05
   1.5910466e+01   1.0739563e-05
   1.5961625e+01   1.0251618e-05
   1.6012784e+01   9.7849933e-06
   1.6063943e+01   9.3388158e-06
   1.6115102e+01   8.9122446e-06
   1.6166261e+01   8.5044694e-06
   1.6217420e+01   8.1147094e-06
   1.6268579e+01   7.7422131e-06
   1.6319738e+01   7.3862570e-06
   1.6370897e+01   7.0461451e-06
   1.6422057e+01   6.7212079e-06
   1.6473216e+01   6.4108017e-06
   1.6524375e+01   6.1143076e-06
   1.6575534e+01   5.8311312e-06
   1.6626693e+01   5.5607012e-06
   1.6677852e+01   5.3024688e-06
   1.6729011e+01   5.0559074e-06
   1.6780170e+01   4.8205114e-06
   1.6831329e+01   4.5957953e-06
   1.6882488e+01   4.3812936e-06
   1.6933647e+01   4.1765597e-06
   1.6984806e+01   3.9811653e-06
   1.7035965e+01   3.7946997e-06
   1.7087124e+01   3.6167691e-06
   1.7138283e+01   3.4469964e-06
   1.7189442e+01   3.2850199e-06
   1.7240601e+01   3.1304932e-06
   1.7291760e+01   2.9830846e-06
   1.7342920e+01   2.8424763e-06
   1.7394079e+01   2.7083640e-06
   1.7445238e+01   2.5804564e-06
   1.7496397e+01   2.4584746e-06
   1.7547556e+01   2.3421519e-06
   1.7598715e+01   2.2312328e-06
   1.7649874e+01   2.1254729e-06
   1.7701033e+01   2.0246386e-06
   1.7752192e+01   1.9285063e-06
   1.7803351e+01   1.8368621e-06
   1.7854510e+01   1.7495015e-06
   1.7905669e+01   1.6662292e-06
   1.7956828e+01   1.5868581e-06
   1.8007987e+01   1.5112097e-06
   1.8059146e+01   1.4391132e-06
   1.8110305e+01   1.3704054e-06
   1.8161464e+01   1.3049305e-06
   1.8212623e+01   1.2425393e-06
   1.8263782e+01   1.1830897e-06
   1.8314942e+01   1.1264457e-06
   1.8366101e+01   1.0724775e-06
   1.8417260e+01   1.0210609e-06
   1.8468419e+01   9.7207768e-07
   1.8519578e+01   9.2541469e-07
   1.8570737e+01   8.8096398e-07
   1.8621896e+01   8.3862250e-07
   1.8673055e+01   7.9829185e-07
   1.8724214e+01   7.5987813e-07
   1.8775373e+01   7.2329171e-07
   1.8826532e+01   6.8844705e-07
   1.8877691e+01   6.5526254e-07
   1.8928850e+01   6.2366029e-07
   1.8980009e+01   5.9356599e-07
   1.9031168e+01   5.6490873e-07
   1.9082327e+01   5.3762090e-07
   1.9133486e+01   5.1163797e-07
   1.9184645e+01   4.8689841e-07
   1.9235805e+01   4.6334352e-07
   1.9286964e+01   4.4091734e-07
   1.9338123e+01   4.1956648e-07
   1.9389282e+01   3.9924004e-07
   1.9440441e+01   3.7988948e-07
   1.9491600e+01   3.6146854e-07
   1.9542759e+01   3.4393309e-07
   1.9593918e+01   3.2724106e-07
   1.9645077e+01   3.1135237e-07
   1.9696236e+01   2.9622879e-07
   1.9747395e+01   2.8183388e-07
   1.9798554e+01   2.6813294e-07
   1.9849713e+01   2.5509285e-07
   1.9900872e+01   2.4268208e-07
   1.9952031e+01   2.3087059e-07
   2.0003190e+01   2.1962971e-07
   2.0054349e+01   2.0893217e-07
   2.0105508e+01   1.9875195e-07
   2.0156668e+01   1.8906428e-07
   2.0207827e+01   1.7984556e-07
   2.0258986e+01   1.7107330e-07
   2.0310145e+01   1.6272606e-07
   2.0361304e+01   1.5478345e-07
   2.0412463e+01   1.4722602e-07
   2.0463622e+01   1.4003525e-07
   2.0514781e+01   1.3319351e-07
   2.0565940e+01   1.2668399e-07
   2.0617099e+01   1.2049069e-07
   2.0668258e+01   1.1459838e-07
   2.0719417e+01   1.0899254e-07
   2.0770576e+01   1.0365936e-07
   2.0821735e+01   9.8585674e-08
   2.0872894e+01   9.3758948e-08
   2.0924053e+01   8.9167253e-08
   2.0975212e+01   8.4799226e-08
   2.1026371e+01   8.0644050e-08
   2.1077530e+01   7.6691425e-08
   2.1128690e+01   7.2931545e-08
   2.1179849e+01   6.9355075e-08
   2.1231008e+01   6.5953126e-08
   2.1282167e+01   6.2717240e-08
   2.1333326e+01   5.9639360e-08
   2.1384485e+01   5.6711822e-08
   2.1435644e+01   5.3927325e-08
   2.1486803e+01   5.1278925e-08
   2.1537962e+01   4.8760009e-08
   2.1589121e+01   4.6364283e-08
   2.1640280e+01   4.4085758e-08
   2.1691439e+01   4.1918732e-08
   2.1742598e+01   3.9857781e-08
   2.1793757e+01   3.7897740e-08
   2.1844916e+01   3.6033696e-08
   2.1896075e+01   3.4260971e-08
   2.1947234e+01   3.2575115e-08
   2.1998393e+01   3.0971895e-08
   2.2049553e+01   2.9447278e-08
   2.2100712e+01   2.7997432e-08
   2.2151871e+01   2.6618706e-08
   2.2203030e+01   2.5307630e-08
   2.2254189e+01   2.4060899e-08
   2.2305348e+01   2.2875370e-08
   2.2356507e+01   2.1748053e-08
   2.2407666e+01   2.0676102e-08
   2.2458825e+01   1.9656811e-08
   2.2509984e+01   1.8687603e-08
   2.2561143e+01   1.7766028e-08
   2.2612302e+01   1.6889755e-08
   2.2663461e+01   1.6056567e-08
   2.2714620e+01   1.5264354e-08
   2.2765779e+01   1.4511108e-08
   2.2816938e+01   1.3794922e-08
   2.2868097e+01   1.3113978e-08
   2.2919256e+01   1.2466549e-08
   2.2970416e+01   1.1850991e-08
   2.3021575e+01   1.1265742e-08
   2.3072734e+01   1.0709315e-08
   2.3123893e+01   1.0180296e-08
   2.3175052e+01   9.6773384e-09
   2.3226211e+01   9.1991639e-09
   2.3277370e+01   8.7445552e-09
   2.3328529e+01   8.3123548e-09
   2.3379688e+01   7.9014620e-09
   2.3430847e+01   7.5108297e-09
   2.3482006e+01   7.1394621e-09
   2.3533165e+01   6.7864122e-09
   2.3584324e+01   6.4507792e-09
   2.3635483e+01   6.1317067e-09
   2.3686642e+01   5.8283799e-09
   2.3737801e+01   5.5400241e-09
   2.3788960e+01   5.2659027e-09
   2.3840119e+01   5.0053150e-09
   2.3891278e+01   4.7575947e-09
   2.3942438e+01   4.5221082e-09
   2.3993597e+01   4.2982531e-09
   2.4044756e+01   4.0854563e-09
   2.4095915e+01   3.8831732e-09
   2.4147074e+01   3.6908855e-09
   2.4198233e+01   3.5081007e-09
   2.4249392e+01   3.3343503e-09
   2.4300551e+01   3.1691890e-09
   2.4351710e+01   3.0121931e-09
   2.4402869e+01   2.8629601e-09
   2.4454028e+01   2.7211069e-09
   2.4505187e+01   2.5862695e-09
   2.4556346e+01   2.4581017e-09
   2.4607505e+01   2.3362743e-09
   2.4658664e+01   2.2204745e-09
   2.4709823e+01   2.1104046e-09
   2.4760982e+01   2.0057818e-09
   2.4812141e+01   1.9063370e-09
   2.4863301e+01   1.8118146e-09
   2.4914460e+01   1.7219714e-09
   2.4965619e+01   1.6365762e-09
   2.5016778e+01   1.5554094e-09
   2.5067937e+01   1.4782618e-09
   2.5119096e+01   1.4049350e-09
   2.5170255e+01   1.3352400e-09
   2.5221414e+01   1.2689973e-09
   2.5272573e+01   1.2060362e-09
   2.5323732e+01   1.1461945e-09
   2.5374891e+01   1.0893178e-09
   2.5426050e+01   1.0352596e-09
   2.5477209e+01   9.8388044e-10
   2.5528368e+01   9.3504775e-10
   2.5579527e+01   8.8863556e-10
   2.5630686e+01   8.4452408e-10
   2.5681845e+01   8.0259947e-10
   2.5733004e+01   7.6275348e-10
   2.5784164e+01   7.2488323e-10
   2.5835323e+01   6.8889090e-10
   2.5886482e+01   6.5468352e-10
   2.5937641e+01   6.2217271e-10
   2.5988800e+01   5.9127444e-10
   2.6039959e+01   5.6190887e-10
   2.6091118e+01   5.3400007e-10
   2.6142277e+01   5.0747588e-10
   2.6193436e+01   4.8226771e-10
   2.6244595e+01   4.5831035e-10
   2.6295754e+01   4.3554183e-10
   2.6346913e+01   4.1390323e-10
   2.6398072e+01   3.9333856e-10
   2.6449231e+01   3.7379458e-10
   2.6500390e+01   3.5522071e-10
   2.6551549e+01   3.3756886e-10
   2.6602708e+01   3.2079330e-10
   2.6653867e+01   3.0485060e-10
   2.6705026e+01   2.8969946e-10
   2.6756186e+01   2.7530063e-10
   2.6807345e+01   2.6161679e-10
   2.6858504e+01   2.4861248e-10
   2.6909663e+01   2.3625400e-10
   2.6960822e+01   2.2450931e-10
   2.7011981e+01   2.1334796e-10
   2.7063140e+01   2.0274102e-10
   2.7114299e+01   1.9266096e-10
   2.7165458e+01   1.8308166e-10
   2.7216617e+01   1.7397825e-10
   2.7267776e+01   1.6532713e-10
   2.7318935e+01   1.5710584e-10
   2.7370094e+01   1.4929305e-10
   2.7421253e+01   1.4186848e-10
   2.7472412e+01   1.3481286e-10
   2.7523571e+01   1.2810788e-10
   2.7574730e+01   1.2173613e-10
   2.7625889e+01   1.1568105e-10
   2.7677049e+01   1.0992694e-10
   2.7728208e+01   1.0445883e-10
   2.7779367e+01   9.9262535e-11
   2.7830526e+01   9.4324548e-11
   2.7881685e+01   8.9632042e-11
   2.7932844e+01   8.5172823e-11
   2.7984003e+01   8.0935305e-11
   2.8035162e+01   7.6908473e-11
   2.8086321e+01   7.3081862e-11
   2.8137480e+01   6.9445524e-11
   2.8188639e+01   6.5990005e-11
   2.8239798e+01   6.2706323e-11
   2.8290957e+01   5.9585938e-11
   2.8342116e+01   5.6620736e-11
   2.8393275e+01   5.3803005e-11
   2.8444434e+01   5.1125416e-11
   2.8495593e+01   4.8581006e-11
   2.8546752e+01   4.6163153e-11
   2.8597912e+01   4.3865569e-11
   2.8649071e+01   4.1682274e-11
   2.8700230e+01   3.9607589e-11
   2.8751389e+01   3.7636113e-11
   2.8802548e+01   3.5762716e-11
   2.8853707e+01   3.3982522e-11
   2.8904866e+01   3.2290896e-11
   2.8956025e+01   3.0683436e-11
   2.9007184e+01   2.9155957e-11
   2.9058343e+01   2.7704481e-11
   2.9109502e+01   2.6325229e-11
   2.9160661e+01   2.5014609e-11
   2.9211820e+01   2.3769209e-11
   2.9262979e+01   2.2585785e-11
   2.9314138e+01   2.1461254e-11
   2.9365297e+01   2.0392688e-11
   2.9416456e+01   1.9377303e-11
   2.9467615e+01   1.8412453e-11
   2.9518774e+01   1.7495625e-11
   2.9569934e+01   1.6624430e-11
   2.9621093e+01   1.5796598e-11
   2.9672252e+01   1.5009971e-11
   2.9723411e+01   1.4262501e-11
   2.9774570e+01   1.3552238e-11
   2.9825729e+01   1.2877332e-11
   2.9876888e+01   1.2236024e-11
   2.9928047e+01   1.1626641e-11
   2.9979206e+01   1.1047595e-11
   3.0030365e+01   1.0497377e-11
   3.0081524e+01   9.9745522e-12
   3.0132683e+01   9.4777572e-12
   3.0183842e+01   9.0056970e-12
   3.0235001e+01   8.5571404e-12
   3.0286160e+01   8.1309178e-12
   3.0337319e+01   7.7259176e-12
   3.0388478e+01   7.3410836e-12
   3.0439637e+01   6.9754121e-12
   3.0490797e+01   6.6279493e-12
   3.0541956e+01   6.2977890e-12
   3.0593115e+01   5.9840697e-12
   3.0644274e+01   5.6859732e-12
   3.0695433e+01   5.4027218e-12
   3.0746592e+01   5.1335765e-12
   3.0797751e+01   4.8778350e-12
   3.0848910e+01   4.6348301e-12
   3.0900069e+01   4.4039278e-12
   3.0951228e+01   4.1845254e-12
   3.1002387e+01   3.9760505e-12
   3.1053546e+01   3.7779590e-12
   3.1104705e+01   3.5897338e-12
   3.1155864e+01   3.4108839e-12
   3.1207023e+01   3.2409424e-12
   3.1258182e+01   3.0794656e-12
   3.1309341e+01   2.9260322e-12
   3.1360500e+01   2.7802416e-12
   3.1411660e+01   2.6417132e-12
   3.1462819e+01   2.5100853e-12
   3.1513978e+01   2.3850145e-12
   3.1565137e+01   2.2661741e-12
   3.1616296e+01   2.1532538e-12


==> my_figures/Data/signal3_opt_t_epsilon-2.dat <==
  -3.1616296e+01   2.1583067e-12
  -3.1565137e+01   2.2715582e-12
  -3.1513978e+01   2.3907515e-12
  -3.1462819e+01   2.5161983e-12
  -3.1411660e+01   2.6482266e-12
  -3.1360500e+01   2.7871817e-12
  -3.1309341e+01   2.9334269e-12
  -3.1258182e+01   3.0873447e-12
  -3.1207023e+01   3.2493373e-12
  -3.1155864e+01   3.4198286e-12
  -3.1104705e+01   3.5992641e-12
  -3.1053546e+01   3.7881130e-12
  -3.1002387e+01   3.9868690e-12
  -3.0951228e+01   4.1960519e-12
  -3.0900069e+01   4.4162084e-12
  -3.0848910e+01   4.6479142e-12
  -3.0797751e+01   4.8917748e-12
  -3.0746592e+01   5.1484280e-12
  -3.0695433e+01   5.4185444e-12
  -3.0644274e+01   5.7028303e-12
  -3.0593115e+01   6.0020287e-12
  -3.0541956e+01   6.3169218e-12
  -3.0490797e+01   6.6483325e-12
  -3.0439637e+01   6.9971271e-12
  -3.0388478e+01   7.3642172e-12
  -3.0337319e+01   7.7505622e-12
  -3.0286160e+01   8.1571719e-12
  -3.0235001e+01   8.5851089e-12
  -3.0183842e+01   9.0354915e-12
  -3.0132683e+01   9.5094967e-12
  -3.0081524e+01   1.0008363e-11
  -3.0030365e+01   1.0533394e-11
  -2.9979206e+01   1.1085962e-11
  -2.9928047e+01   1.1667511e-11
  -2.9876888e+01   1.2279560e-11
  -2.9825729e+01   1.2923707e-11
  -2.9774570e+01   1.3601637e-11
  -2.9723411e+01   1.4315120e-11
  -2.9672252e+01   1.5066020e-11
  -2.9621093e+01   1.5856299e-11
  -2.9569934e+01   1.6688021e-11
  -2.9518774e+01   1.7563359e-11
  -2.9467615e+01   1.8484599e-11
  -2.9416456e+01   1.9454147e-11
  -2.9365297e+01   2.0474536e-11
  -2.9314138e+01   2.1548431e-11
  -2.9262979e+01   2.2678635e-11
  -2.9211820e+01   2.3868102e-11
  -2.9160661e+01   2.5119936e-11
  -2.9109502e+01   2.6437407e-11
  -2.9058343e+01   2.7823955e-11
  -2.9007184e+01   2.9283201e-11
  -2.8956025e+01   3.0818953e-11
  -2.8904866e+01   3.2435222e-11
  -2.8853707e+01   3.4136227e-11
  -2.8802548e+01   3.5926409e-11
  -2.8751389e+01   3.7810440e-11
  -2.8700230e+01   3.9793239e-11
  -2.8649071e+01   4.1879980e-11
  -2.8597912e+01   4.4076111e-11
  -2.8546752e+01   4.6387362e-11
  -2.8495593e+01   4.8819765e-11
  -2.8444434e+01   5.1379668e-11
  -2.8393275e+01   5.4073751e-11
  -2.8342116e+01   5.6909042e-11
  -2.8290957e+01   5.9892940e-11
  -2.8239798e+01   6.3033228e-11
  -2.8188639e+01   6.6338100e-11
  -2.8137480e+01   6.9816177e-11
  -2.8086321e+01   7.3476529e-11
  -2.8035162e+01   7.7328706e-11
  -2.7984003e+01   8.1382753e-11
  -2.7932844e+01   8.5649243e-11
  -2.7881685e+01   9.0139301e-11
  -2.7830526e+01   9.4864636e-11
  -2.7779367e+01   9.9837568e-11
  -2.7728208e+01   1.0507106e-10
  -2.7677049e+01   1.1057876e-10
  -2.7625889e+01   1.1637503e-10
  -2.7574730e+01   1.2247496e-10
  -2.7523571e+01   1.2889447e-10
  -2.7472412e+01   1.3565027e-10
  -2.7421253e+01   1.4275998e-10
  -2.7370094e+01   1.5024213e-10
  -2.7318935e+01   1.5811619e-10
  -2.7267776e+01   1.6640270e-10
  -2.7216617e+01   1.7512324e-10
  -2.7165458e+01   1.8430051e-10
  -2.7114299e+01   1.9395844e-10
  -2.7063140e+01   2.0412216e-10
  -2.7011981e+01   2.1481814e-10
  -2.6960822e+01   2.2607424e-10
  -2.6909663e+01   2.3791977e-10
  -2.6858504e+01   2.5038555e-10
  -2.6807345e+01   2.6350405e-10
  -2.6756186e+01   2.7730939e-10
  -2.6705026e+01   2.9183752e-10
  -2.6653867e+01   3.0712624e-10
  -2.6602708e+01   3.2321533e-10
  -2.6551549e+01   3.4014665e-10
  -2.6500390e+01   3.5796424e-10
  -2.6449231e+01   3.7671445e-10
  -2.6398072e+01   3.9644605e-10
  -2.6346913e+01   4.1721034e-10
  -2.6295754e+01   4.3906132e-10
  -2.6244595e+01   4.6205580e-10
  -2.6193436e+01   4.8625355e-10
  -2.6142277e+01   5.1171746e-10
  -2.6091118e+01   5.3851372e-10
  -2.6039959e+01   5.6671195e-10
  -2.5988800e+01   5.9638541e-10
  -2.5937641e+01   6.2761120e-10
  -2.5886482e+01   6.6047042e-10
  -2.5835323e+01   6.9504841e-10
  -2.5784164e+01   7.3143496e-10
  -2.5733004e+01   7.6972453e-10
  -2.5681845e+01   8.1001654e-10
  -2.5630686e+01   8.5241554e-10
  -2.5579527e+01   8.9703158e-10
  -2.5528368e+01   9.4398042e-10
  -2.5477209e+01   9.9338387e-10
  -2.5426050e+01   1.0453701e-09
  -2.5374891e+01   1.1000738e-09
  -2.5323732e+01   1.1576370e-09
  -2.5272573e+01   1.2182088e-09
  -2.5221414e+01   1.2819463e-09
  -2.5170255e+01   1.3490147e-09
  -2.5119096e+01   1.4195876e-09
  -2.5067937e+01   1.4938480e-09
  -2.5016778e+01   1.5719883e-09
  -2.4965619e+01   1.6542107e-09
  -2.4914460e+01   1.7407281e-09
  -2.4863301e+01   1.8317646e-09
  -2.4812141e+01   1.9275556e-09
  -2.4760982e+01   2.0283492e-09
  -2.4709823e+01   2.1344060e-09
  -2.4658664e+01   2.2460004e-09
  -2.4607505e+01   2.3634209e-09
  -2.4556346e+01   2.4869712e-09
  -2.4505187e+01   2.6169704e-09
  -2.4454028e+01   2.7537547e-09
  -2.4402869e+01   2.8976773e-09
  -2.4351710e+01   3.0491100e-09
  -2.4300551e+01   3.2084439e-09
  -2.4249392e+01   3.3760903e-09
  -2.4198233e+01   3.5524818e-09
  -2.4147074e+01   3.7380736e-09
  -2.4095915e+01   3.9333445e-09
  -2.4044756e+01   4.1387981e-09
  -2.3993597e+01   4.3549640e-09
  -2.3942438e+01   4.5823994e-09
  -2.3891278e+01   4.8216905e-09
  -2.3840119e+01   5.0734534e-09
  -2.3788960e+01   5.3383368e-09
  -2.3737801e+01   5.6170224e-09
  -2.3686642e+01   5.9102275e-09
  -2.3635483e+01   6.2187065e-09
  -2.3584324e+01   6.5432529e-09
  -2.3533165e+01   6.8847010e-09
  -2.3482006e+01   7.2439287e-09
  -2.3430847e+01   7.6218588e-09
  -2.3379688e+01   8.0194622e-09
  -2.3328529e+01   8.4377599e-09
  -2.3277370e+01   8.8778254e-09
  -2.3226211e+01   9.3407881e-09
  -2.3175052e+01   9.8278353e-09
  -2.3123893e+01   1.0340216e-08
  -2.3072734e+01   1.0879243e-08
  -2.3021575e+01   1.1446298e-08
  -2.2970416e+01   1.2042832e-08
  -2.2919256e+01   1.2670374e-08
  -2.2868097e+01   1.3330528e-08
  -2.2816938e+01   1.4024983e-08
  -2.2765779e+01   1.4755515e-08
  -2.2714620e+01   1.5523991e-08
  -2.2663461e+01   1.6332374e-08
  -2.2612302e+01   1.7182727e-08
  -2.2561143e+01   1.8077222e-08
  -2.2509984e+01   1.9018139e-08
  -2.2458825e+01   2.0007878e-08
  -2.2407666e+01   2.1048961e-08
  -2.2356507e+01   2.2144040e-08
  -2.2305348e+01   2.3295903e-08
  -2.2254189e+01   2.4507481e-08
  -2.2203030e+01   2.5781855e-08
  -2.2151871e+01   2.7122265e-08
  -2.2100712e+01   2.8532115e-08
  -2.2049553e+01   3.0014985e-08
  -2.1998393e+01   3.1574638e-08
  -2.1947234e+01   3.3215030e-08
  -2.1896075e+01   3.4940318e-08
  -2.1844916e+01   3.6754872e-08
  -2.1793757e+01   3.8663286e-08
  -2.1742598e+01   4.0670388e-08
  -2.1691439e+01   4.2781252e-08
  -2.1640280e+01   4.5001212e-08
  -2.1589121e+01   4.7335873e-08
  -2.1537962e+01   4.9791125e-08
  -2.1486803e+01   5.2373160e-08
  -2.1435644e+01   5.5088483e-08
  -2.1384485e+01   5.7943931e-08
  -2.1333326e+01   6.0946688e-08
  -2.1282167e+01   6.4104303e-08
  -2.1231008e+01   6.7424709e-08
  -2.1179849e+01   7.0916240e-08
  -2.1128690e+01   7.4587654e-08
  -2.1077530e+01   7.8448152e-08
  -2.1026371e+01   8.2507400e-08
  -2.0975212e+01   8.6775556e-08
  -2.0924053e+01   9.1263287e-08
  -2.0872894e+01   9.5981803e-08
  -2.0821735e+01   1.0094288e-07
  -2.0770576e+01   1.0615888e-07
  -2.0719417e+01   1.1164280e-07
  -2.0668258e+01   1.1740828e-07
  -2.0617099e+01   1.2346965e-07
  -2.0565940e+01   1.2984198e-07
  -2.0514781e+01   1.3654106e-07
  -2.0463622e+01   1.4358350e-07
  -2.0412463e+01   1.5098673e-07
  -2.0361304e+01   1.5876906e-07
  -2.0310145e+01   1.6694972e-07
  -2.0258986e+01   1.7554888e-07
  -2.0207827e+01   1.8458775e-07
  -2.0156668e+01   1.9408857e-07
  -2.0105508e+01   2.0407470e-07
  -2.0054349e+01   2.1457067e-07
  -2.0003190e+01   2.2560221e-07
  -1.9952031e+01   2.3719635e-07
  -1.9900872e+01   2.4938144e-07
  -1.9849713e+01   2.6218726e-07
  -1.9798554e+01   2.7564505e-07
  -1.9747395e+01   2.8978758e-07
  -1.9696236e+01   3.0464927e-07
  -1.9645077e+01   3.2026621e-07
  -1.9593918e+01   3.3667628e-07
  -1.9542759e+01   3.5391923e-07
  -1.9491600e+01   3.7203674e-07
  -1.9440441e+01   3.9107255e-07
  -1.9389282e+01   4.1107254e-07
  -1.9338123e+01   4.3208484e-07
  -1.9286964e+01   4.5415990e-07
  -1.9235805e+01   4.7735068e-07
  -1.9184645e+01   5.0171266e-07
  -1.9133486e+01   5.2730406e-07
  -1.9082327e+01   5.5418589e-07
  -1.9031168e+01   5.8242215e-07
  -1.8980009e+01   6.1207990e-07
  -1.8928850e+01   6.4322944e-07
  -1.8877691e+01   6.7594448e-07
  -1.8826532e+01   7.1030223e-07
  -1.8775373e+01   7.4638363e-07
  -1.8724214e+01   7.8427349e-07
  -1.8673055e+01   8.2406067e-07
  -1.8621896e+01   8.6583825e-07
  -1.8570737e+01   9.0970375e-07
  -1.8519578e+01   9.5575930e-07
  -1.8468419e+01   1.0041119e-06
  -1.8417260e+01   1.0548735e-06
  -1.8366101e+01   1.1081614e-06
  -1.8314942e+01   1.1640985e-06
  -1.8263782e+01   1.2228132e-06
  -1.8212623e+01   1.2844401e-06
  -1.8161464e+01   1.3491201e-06
  -1.8110305e+01   1.4170004e-06
  -1.8059146e+01   1.4882352e-06
  -1.8007987e+01   1.5629858e-06
  -1.7956828e+01   1.6414209e-06
  -1.7905669e+01   1.7237169e-06
  -1.7854510e+01   1.8100582e-06
  -1.7803351e+01   1.9006378e-06
  -1.7752192e+01   1.9956571e-06
  -1.7701033e+01   2.0953270e-06
  -1.7649874e+01   2.1998676e-06
  -1.7598715e+01   2.3095089e-06
  -1.7547556e+01   2.4244912e-06
  -1.7496397e+01   2.5450654e-06
  -1.7445238e+01   2.6714937e-06
  -1.7394079e+01   2.8040495e-06
  -1.7342920e+01   2.9430184e-06
  -1.7291760e+01   3.0886984e-06
  -1.7240601e+01   3.2414002e-06
  -1.7189442e+01   3.4014481e-06
  -1.7138283e+01   3.5691803e-06
  -1.7087124e+01   3.7449491e-06
  -1.7035965e+01   3.9291219e-06
  -1.6984806e+01   4.1220815e-06
  -1.6933647e+01   4.3242267e-06
  -1.6882488e+01   4.5359726e-06
  -1.6831329e+01   4.7577515e-06
  -1.6780170e+01   4.9900134e-06
  -1.6729011e+01   5.2332261e-06
  -1.6677852e+01   5.4878767e-06
  -1.6626693e+01   5.7544710e-06
  -1.6575534e+01   6.0335351e-06
  -1.6524375e+01   6.3256153e-06
  -1.6473216e+01   6.6312792e-06
  -1.6422057e+01   6.9511156e-06
  -1.6370897e+01   7.2857358e-06
  -1.6319738e+01   7.6357733e-06
  -1.6268579e+01   8.0018853e-06
  -1.6217420e+01   8.3847522e-06
  -1.6166261e+01   8.7850789e-06
  -1.6115102e+01   9.2035947e-06
  -1.6063943e+01   9.6410541e-06
  -1.6012784e+01   1.0098237e-05
  -1.5961625e+01   1.0575948e-05
  -1.5910466e+01   1.1075020e-05
  -1.5859307e+01   1.1596309e-05
  -1.5808148e+01   1.2140701e-05
  -1.5756989e+01   1.2709104e-05
  -1.5705830e+01   1.3302457e-05
  -1.5654671e+01   1.3921722e-05
  -1.5603512e+01   1.4567887e-05
  -1.5552353e+01   1.5241968e-05
  -1.5501194e+01   1.5945003e-05
  -1.5450034e+01   1.6678058e-05
  -1.5398875e+01   1.7442218e-05
  -1.5347716e+01   1.8238595e-05
  -1.5296557e+01   1.9068319e-05
  -1.5245398e+01   1.9932541e-05
  -1.5194239e+01   2.0832429e-05
  -1.5143080e+01   2.1769169e-05
  -1.5091921e+01   2.2743957e-05
  -1.5040762e+01   2.3758003e-05
  -1.4989603e+01   2.4812523e-05
  -1.4938444e+01   2.5908736e-05
  -1.4887285e+01   2.7047862e-05
  -1.4836126e+01   2.8231118e-05
  -1.4784967e+01   2.9459707e-05
  -1.4733808e+01   3.0734822e-05
  -1.4682649e+01   3.2057629e-05
  -1.4631490e+01   3.3429268e-05
  -1.4580331e+01   3.4850842e-05
  -1.4529172e+01   3.6323406e-05
  -1.4478012e+01   3.7847964e-05
  -1.4426853e+01   3.9425449e-05
  -1.4375694e+01   4.1056718e-05
  -1.4324535e+01   4.2742538e-05
  -1.4273376e+01   4.4483569e-05
  -1.4222217e+01   4.6280350e-05
  -1.4171058e+01   4.8133279e-05
  -1.4119899e+01   5.0042600e-05
  -1.4068740e+01   5.2008375e-05
  -1.4017581e+01   5.4030464e-05
  -1.3966422e+01   5.6108502e-05
  -1.3915263e+01   5.8241866e-05
  -1.3864104e+01   6.0429651e-05
  -1.3812945e+01   6.2670633e-05
  -1.3761786e+01   6.4963236e-05
  -1.3710627e+01   6.7305489e-05
  -1.3659468e+01   6.9694990e-05
  -1.3608309e+01   7.2128853e-05
  -1.3557149e+01   7.4603660e-05
  -1.3505990e+01   7.7115408e-05
  -1.3454831e+01   7.9659447e-05
  -1.3403672e+01   8.2230418e-05
  -1.3352513e+01   8.4822178e-05
  -1.3301354e+01   8.7427727e-05
  -1.3250195e+01   9.0039126e-05
  -1.3199036e+01   9.2647404e-05
  -1.3147877e+01   9.5242462e-05
  -1.3096718e+01   9.7812967e-05
  -1.3045559e+01   1.0034624e-04
  -1.2994400e+01   1.0282812e-04
  -1.2943241e+01   1.0524285e-04
  -1.2892082e+01   1.0757292e-04
  -1.2840923e+01   1.0979889e-04
  -1.2789764e+01   1.1189928e-04
  -1.2738605e+01   1.1385029e-04
  -1.2687446e+01   1.1562571e-04
  -1.2636286e+01   1.1719661e-04
  -1.2585127e+01   1.1853116e-04
  -1.2533968e+01   1.1959437e-04
  -1.2482809e+01   1.2034782e-04
  -1.2431650e+01   1.2074933e-04
  -1.2380491e+01   1.2075271e-04
  -1.2329332e+01   1.2030735e-04
  -1.2278173e+01   1.1935790e-04
  -1.2227014e+01   1.1784384e-04
  -1.2175855e+01   1.1569906e-04
  -1.2124696e+01   1.1285141e-04
  -1.2073537e+01   1.0922217e-04
  -1.2022378e+01   1.0472555e-04
  -1.1971219e+01   9.9268066e-05
  -1.1920060e+01   9.2747932e-05
  -1.1868901e+01   8.5054391e-05
  -1.1817742e+01   7.6066974e-05
  -1.1766583e+01   6.5654721e-05
  -1.1715424e+01   5.3675333e-05
  -1.1664264e+01   3.9974260e-05
  -1.1613105e+01   2.4383721e-05
  -1.1561946e+01   6.7216488e-06
  -1.1510787e+01   1.3209454e-05
  -1.1459628e+01   3.5623734e-05
  -1.1408469e+01   6.0753310e-05
  -1.1357310e+01   8.8849690e-05
  -1.1306151e+01   1.2018530e-04
  -1.1254992e+01   1.5505513e-04
  -1.1203833e+01   1.9377851e-04
  -1.1152674e+01   2.3670098e-04
  -1.1101515e+01   2.8419640e-04
  -1.1050356e+01   3.3666908e-04
  -1.0999197e+01   3.9455622e-04
  -1.0948038e+01   4.5833038e-04
  -1.0896879e+01   5.2850231e-04
  -1.0845720e+01   6.0562382e-04
  -1.0794561e+01   6.9029099e-04
  -1.0743401e+01   7.8314754e-04
  -1.0692242e+01   8.8488855e-04
  -1.0641083e+01   9.9626432e-04
  -1.0589924e+01   1.1180847e-03
  -1.0538765e+01   1.2512234e-03
  -1.0487606e+01   1.3966233e-03
  -1.0436447e+01   1.5553013e-03
  -1.0385288e+01   1.7283541e-03
  -1.0334129e+01   1.9169642e-03
  -1.0282970e+01   2.1224067e-03
  -1.0231811e+01   2.3460559e-03
  -1.0180652e+01   2.5893929e-03
  -1.0129493e+01   2.8540140e-03
  -1.0078334e+01   3.1416387e-03
  -1.0027175e+01   3.4541199e-03
  -9.9760156e+00   3.7934531e-03
  -9.9248566e+00   4.1617874e-03
  -9.8736975e+00   4.5614372e-03
  -9.8225385e+00   4.9948945e-03
  -9.7713794e+00   5.4648417e-03
  -9.7202204e+00   5.9741668e-03
  -9.6690613e+00   6.5259778e-03
  -9.6179023e+00   7.1236195e-03
  -9.5667432e+00   7.7706911e-03
  -9.5155842e+00   8.4710654e-03
  -9.4644251e+00   9.2289083e-03
  -9.4132660e+00   1.0048702e-02
  -9.3621070e+00   1.0935265e-02
  -9.3109479e+00   1.1893784e-02
  -9.2597889e+00   1.2929832e-02
  -9.2086298e+00   1.4049403e-02
  -9.1574708e+00   1.5258943e-02
  -9.1063117e+00   1.6565379e-02
  -9.0551527e+00   1.7976158e-02
  -9.0039936e+00   1.9499285e-02
  -8.9528346e+00   2.1143361e-02
  -8.9016755e+00   2.2917629e-02
  -8.8505164e+00   2.4832022e-02
  -8.7993574e+00   2.6897208e-02
  -8.7481983e+00   2.9124648e-02
  -8.6970393e+00   3.1526653e-02
  -8.6458802e+00   3.4116442e-02
  -8.5947212e+00   3.6908209e-02
  -8.5435621e+00   3.9917193e-02
  -8.4924031e+00   4.3159752e-02
  -8.4412440e+00   4.6653442e-02
  -8.3900850e+00   5.0417097e-02
  -8.3389259e+00   5.4470926e-02
  -8.2877668e+00   5.8836598e-02
  -8.2366078e+00   6.3537350e-02
  -8.1854487e+00   6.8598086e-02
  -8.1342897e+00   7.4045490e-02
  -8.0831306e+00   7.9908141e-02
  -8.0319716e+00   8.6216632e-02
  -7.9808125e+00   9.3003699e-02
  -7.9296535e+00   1.0030434e-01
  -7.8784944e+00   1.0815597e-01
  -7.8273354e+00   1.1659851e-01
  -7.7761763e+00   1.2567455e-01
  -7.7250172e+00   1.3542949e-01
  -7.6738582e+00   1.4591162e-01
  -7.6226991e+00   1.5717227e-01
  -7.5715401e+00   1.6926586e-01
  -7.5203810e+00   1.8225002e-01
  -7.4692220e+00   1.9618561e-01
  -7.4180629e+00   2.1113671e-01
  -7.3669039e+00   2.2717057e-01
  -7.3157448e+00   2.4435752e-01
  -7.2645858e+00   2.6277068e-01
  -7.2134267e+00   2.8248571e-01
  -7.1622676e+00   3.0358030e-01
  -7.1111086e+00   3.2613352e-01
  -7.0599495e+00   3.5022500e-01
  -7.0087905e+00   3.7593379e-01
  -6.9576314e+00   4.0333693e-01
  -6.9064724e+00   4.3250768e-01
  -6.8553133e+00   4.6351326e-01
  -6.8041543e+00   4.9641211e-01
  -6.7529952e+00   5.3125061e-01
  -6.7018362e+00   5.6805909e-01
  -6.6506771e+00   6.0684725e-01
  -6.5995180e+00   6.4759871e-01
  -6.5483590e+00   6.9026497e-01
  -6.4971999e+00   7.3475863e-01
  -6.4460409e+00   7.8094605e-01
  -6.3948818e+00   8.2863976e-01
  -6.3437228e+00   8.7759083e-01
  -6.2925637e+00   9.2748183e-01
  -6.2414047e+00   9.7792087e-01
  -6.1902456e+00   1.0284377e+00
  -6.1390866e+00   1.0784830e+00
  -6.0879275e+00   1.1274306e+00
  -6.0367684e+00   1.1745863e+00
  -5.9856094e+00   1.2192005e+00
  -5.9344503e+00   1.2604887e+00
  -5.8832913e+00   1.2976564e+00
  -5.8321322e+00   1.3299301e+00
  -5.7809732e+00   1.3565919e+00
  -5.7298141e+00   1.3770149e+00
  -5.6786551e+00   1.3906967e+00
  -5.6274960e+00   1.3972880e+00
  -5.5763370e+00   1.3966141e+00
  -5.5251779e+00   1.3886848e+00
  -5.4740188e+00   1.3736940e+00
  -5.4228598e+00   1.3520077e+00
  -5.3717007e+00   1.3241418e+00
  -5.3205417e+00   1.2907326e+00
  -5.2693826e+00   1.2525028e+00
  -5.2182236e+00   1.2102259e+00
  -5.1670645e+00   1.1646923e+00
  -5.1159055e+00   1.1166791e+00
  -5.0647464e+00   1.0669251e+00
  -5.0135873e+00   1.0161121e+00
  -4.9624283e+00   9.6485211e-01
  -4.9112692e+00   9.1368014e-01
  -4.8601102e+00   8.6305189e-01
  -4.8089511e+00   8.1334514e-01
  -4.7577921e+00   7.6486394e-01
  -4.7066330e+00   7.1784475e-01
  -4.6554740e+00   6.7246356e-01
  -4.6043149e+00   6.2884352e-01
  -4.5531559e+00   5.8706253e-01
  -4.5019968e+00   5.4716051e-01
  -4.4508377e+00   5.0914602e-01
  -4.3996787e+00   4.7300227e-01
  -4.3485196e+00   4.3869239e-01
  -4.2973606e+00   4.0616392e-01
  -4.2462015e+00   3.7535270e-01
  -4.1950425e+00   3.4618605e-01
  -4.1438834e+00   3.1858543e-01
  -4.0927244e+00   2.9246857e-01
  -4.0415653e+00   2.6775122e-01
  -3.9904063e+00   2.4434849e-01
  -3.9392472e+00   2.2217590e-01
  -3.8880881e+00   2.0115022e-01
  -3.8369291e+00   1.8119001e-01
  -3.7857700e+00   1.6221608e-01
  -3.7346110e+00   1.4415179e-01
  -3.6834519e+00   1.2692319e-01
  -3.6322929e+00   1.1045912e-01
  -3.5811338e+00   9.4691268e-02
  -3.5299748e+00   7.9554101e-02
  -3.4788157e+00   6.4984818e-02
  -3.4276567e+00   5.0923245e-02
  -3.3764976e+00   3.7311719e-02
  -3.3253385e+00   2.4094953e-02
  -3.2741795e+00   1.1219893e-02
  -3.2230204e+00   1.3644292e-03
  -3.1718614e+00   1.3707047e-02
  -3.1207023e+00   2.5855208e-02
  -3.0695433e+00   3.7854517e-02
  -3.0183842e+00   4.9749078e-02
  -2.9672252e+00   6.1581631e-02
  -2.9160661e+00   7.3393675e-02
  -2.8649071e+00   8.5225584e-02
  -2.8137480e+00   9.7116719e-02
  -2.7625889e+00   1.0910552e-01
  -2.7114299e+00   1.2122960e-01
  -2.6602708e+00   1.3352579e-01
  -2.6091118e+00   1.4603022e-01
  -2.5579527e+00   1.5877836e-01
  -2.5067937e+00   1.7180502e-01
  -2.4556346e+00   1.8514435e-01
  -2.4044756e+00   1.9882986e-01
  -2.3533165e+00   2.1289432e-01
  -2.3021575e+00   2.2736970e-01
  -2.2509984e+00   2.4228711e-01
  -2.1998393e+00   2.5767659e-01
  -2.1486803e+00   2.7356698e-01
  -2.0975212e+00   2.8998569e-01
  -2.0463622e+00   3.0695842e-01
  -1.9952031e+00   3.2450885e-01
  -1.9440441e+00   3.4265828e-01
  -1.8928850e+00   3.6142516e-01
  -1.8417260e+00   3.8082462e-01
  -1.7905669e+00   4.0086790e-01
  -1.7394079e+00   4.2156168e-01
  -1.6882488e+00   4.4290741e-01
  -1.6370897e+00   4.6490051e-01
  -1.5859307e+00   4.8752950e-01
  -1.5347716e+00   5.1077510e-01
  -1.4836126e+00   5.3460929e-01
  -1.4324535e+00   5.5899428e-01
  -1.3812945e+00   5.8388148e-01
  -1.3301354e+00   6.0921057e-01
  -1.2789764e+00   6.3490847e-01
  -1.2278173e+00   6.6088856e-01
  -1.1766583e+00   6.8704993e-01
  -1.1254992e+00   7.1327691e-01
  -1.0743401e+00   7.3943881e-01
  -1.0231811e+00   7.6539007e-01
  -9.7202204e-01   7.9097077e-01
  -9.2086298e-01   8.1600760e-01
  -8.6970393e-01   8.4031547e-01
  -8.1854487e-01   8.6369951e-01
  -7.6738582e-01   8.8595789e-01
  -7.1622676e-01   9.0688501e-01
  -6.6506771e-01   9.2627534e-01
  -6.1390866e-01   9.4392776e-01
  -5.6274960e-01   9.5965005e-01
  -5.1159055e-01   9.7326378e-01
  -4.6043149e-01   9.8460897e-01
  -4.0927244e-01   9.9354865e-01
  -3.5811338e-01   9.9997290e-01
  -3.0695433e-01   1.0038022e+00
  -2.5579527e-01   1.0049901e+00
  -2.0463622e-01   1.0035243e+00
  -1.5347716e-01   9.9942788e-01
  -1.0231811e-01   9.9275775e-01
  -5.1159055e-02   9.8360345e-01
   0.0000000e+00   9.7208421e-01
   5.1159055e-02   9.5834547e-01
   1.0231811e-01   9.4255466e-01
   1.5347716e-01   9.2489667e-01
   2.0463622e-01   9.0556907e-01
   2.5579527e-01   8.8477734e-01
   3.0695433e-01   8.6273040e-01
   3.5811338e-01   8.3963640e-01
   4.0927244e-01   8.1569904e-01
   4.6043149e-01   7.9111444e-01
   5.1159055e-01   7.6606858e-01
   5.6274960e-01   7.4073538e-01
   6.1390866e-01   7.1527527e-01
   6.6506771e-01   6.8983432e-01
   7.1622676e-01   6.6454388e-01
   7.6738582e-01   6.3952054e-01
   8.1854487e-01   6.1486642e-01
   8.6970393e-01   5.9066982e-01
   9.2086298e-01   5.6700589e-01
   9.7202204e-01   5.4393761e-01
   1.0231811e+00   5.2151673e-01
   1.0743401e+00   4.9978483e-01
   1.1254992e+00   4.7877434e-01
   1.1766583e+00   4.5850956e-01
   1.2278173e+00   4.3900767e-01
   1.2789764e+00   4.2027963e-01
   1.3301354e+00   4.0233109e-01
   1.3812945e+00   3.8516316e-01
   1.4324535e+00   3.6877317e-01
   1.4836126e+00   3.5315532e-01
   1.5347716e+00   3.3830131e-01
   1.5859307e+00   3.2420082e-01
   1.6370897e+00   3.1084204e-01
   1.6882488e+00   2.9821205e-01
   1.7394079e+00   2.8629722e-01
   1.7905669e+00   2.7508349e-01
   1.8417260e+00   2.6455669e-01
   1.8928850e+00   2.5470274e-01
   1.9440441e+00   2.4550792e-01
   1.9952031e+00   2.3695898e-01
   2.0463622e+00   2.2904336e-01
   2.0975212e+00   2.2174929e-01
   2.1486803e+00   2.1506589e-01
   2.1998393e+00   2.0898334e-01
   2.2509984e+00   2.0349290e-01
   2.3021575e+00   1.9858702e-01
   2.3533165e+00   1.9425941e-01
   2.4044756e+00   1.9050507e-01
   2.4556346e+00   1.8732041e-01
   2.5067937e+00   1.8470322e-01
   2.5579527e+00   1.8265281e-01
   2.6091118e+00   1.8116996e-01
   2.6602708e+00   1.8025704e-01
   2.7114299e+00   1.7991800e-01
   2.7625889e+00   1.8015845e-01
   2.8137480e+00   1.8098568e-01
   2.8649071e+00   1.8240869e-01
   2.9160661e+00   1.8443826e-01
   2.9672252e+00   1.8708695e-01
   3.0183842e+00   1.9036916e-01
   3.0695433e+00   1.9430115e-01
   3.1207023e+00   1.9890110e-01
   3.1718614e+00   2.0418907e-01
   3.2230204e+00   2.1018708e-01
   3.2741795e+00   2.1691910e-01
   3.3253385e+00   2.2441102e-01
   3.3764976e+00   2.3269067e-01
   3.4276567e+00   2.4178775e-01
   3.4788157e+00   2.5173378e-01
   3.5299748e+00   2.6256202e-01
   3.5811338e+00   2.7430734e-01
   3.6322929e+00   2.8700602e-01
   3.6834519e+00   3.0069558e-01
   3.7346110e+00   3.1541443e-01
   3.7857700e+00   3.3120155e-01
   3.8369291e+00   3.4809602e-01
   3.8880881e+00   3.6613648e-01
   3.9392472e+00   3.8536041e-01
   3.9904063e+00   4.0580334e-01
   4.0415653e+00   4.2749785e-01
   4.0927244e+00   4.5047240e-01
   4.1438834e+00   4.7474998e-01
   4.1950425e+00   5.0034648e-01
   4.2462015e+00   5.2726885e-01
   4.2973606e+00   5.5551305e-01
   4.3485196e+00   5.8506166e-01
   4.3996787e+00   6.1588132e-01
   4.4508377e+00   6.4791987e-01
   4.5019968e+00   6.8110334e-01
   4.5531559e+00   7.1533288e-01
   4.6043149e+00   7.5048159e-01
   4.6554740e+00   7.8639152e-01
   4.7066330e+00   8.2287105e-01
   4.7577921e+00   8.5969265e-01
   4.8089511e+00   8.9659163e-01
   4.8601102e+00   9.3326582e-01
   4.9112692e+00   9.6937675e-01
   4.9624283e+00   1.0045525e+00
   5.0135873e+00   1.0383923e+00
   5.0647464e+00   1.0704739e+00
   5.1159055e+00   1.1003620e+00
   5.1670645e+00   1.1276200e+00
   5.2182236e+00   1.1518222e+00
   5.2693826e+00   1.1725683e+00
   5.3205417e+00   1.1894979e+00
   5.3717007e+00   1.2023043e+00
   5.4228598e+00   1.2107474e+00
   5.4740188e+00   1.2146642e+00
   5.5251779e+00   1.2139760e+00
   5.5763370e+00   1.2086921e+00
   5.6274960e+00   1.1989090e+00
   5.6786551e+00   1.1848063e+00
   5.7298141e+00   1.1666383e+00
   5.7809732e+00   1.1447231e+00
   5.8321322e+00   1.1194294e+00
   5.8832913e+00   1.0911624e+00
   5.9344503e+00   1.0603488e+00
   5.9856094e+00   1.0274236e+00
   6.0367684e+00   9.9281732e-01
   6.0879275e+00   9.5694546e-01
   6.1390866e+00   9.2019980e-01
   6.1902456e+00   8.8294215e-01
   6.2414047e+00   8.4549998e-01
   6.2925637e+00   8.0816403e-01
   6.3437228e+00   7.7118750e-01
   6.3948818e+00   7.3478659e-01
   6.4460409e+00   6.9914207e-01
   6.4971999e+00   6.6440156e-01
   6.5483590e+00   6.3068229e-01
   6.5995180e+00   5.9807412e-01
   6.6506771e+00   5.6664271e-01
   6.7018362e+00   5.3643258e-01
   6.7529952e+00   5.0747007e-01
   6.8041543e+00   4.7976610e-01
   6.8553133e+00   4.5331874e-01
   6.9064724e+00   4.2811541e-01
   6.9576314e+00   4.0413498e-01
   7.0087905e+00   3.8134950e-01
   7.0599495e+00   3.5972571e-01
   7.1111086e+00   3.3922640e-01
   7.1622676e+00   3.1981147e-01
   7.2134267e+00   3.0143889e-01
   7.2645858e+00   2.8406546e-01
   7.3157448e+00   2.6764748e-01
   7.3669039e+00   2.5214121e-01
   7.4180629e+00   2.3750333e-01
   7.4692220e+00   2.2369127e-01
   7.5203810e+00   2.1066342e-01
   7.5715401e+00   1.9837938e-01
   7.6226991e+00   1.8680007e-01
   7.6738582e+00   1.7588784e-01
   7.7250172e+00   1.6560652e-01
   7.7761763e+00   1.5592151e-01
   7.8273354e+00   1.4679971e-01
   7.8784944e+00   1.3820958e-01
   7.9296535e+00   1.3012112e-01
   7.9808125e+00   1.2250581e-01
   8.0319716e+00   1.1533659e-01
   8.0831306e+00   1.0858781e-01
   8.1342897e+00   1.0223518e-01
   8.1854487e+00   9.6255746e-02
   8.2366078e+00   9.0627781e-02
   8.2877668e+00   8.5330780e-02
   8.3389259e+00   8.0345380e-02
   8.3900850e+00   7.5653313e-02
   8.4412440e+00   7.1237351e-02
   8.4924031e+00   6.7081251e-02
   8.5435621e+00   6.3169707e-02
   8.5947212e+00   5.9488299e-02
   8.6458802e+00   5.6023444e-02
   8.6970393e+00   5.2762353e-02
   8.7481983e+00   4.9692985e-02
   8.7993574e+00   4.6804006e-02
   8.8505164e+00   4.4084748e-02
   8.9016755e+00   4.1525172e-02
   8.9528346e+00   3.9115833e-02
   9.0039936e+00   3.6847845e-02
   9.0551527e+00   3.4712845e-02
   9.1063117e+00   3.2702968e-02
   9.1574708e+00   3.0810817e-02
   9.2086298e+00   2.9029430e-02
   9.2597889e+00   2.7352263e-02
   9.3109479e+00   2.5773158e-02
   9.3621070e+00   2.4286322e-02
   9.4132660e+00   2.2886310e-02
   9.4644251e+00   2.1567998e-02
   9.5155842e+00   2.0326567e-02
   9.5667432e+00   1.9157484e-02
   9.6179023e+00   1.8056488e-02
   9.6690613e+00   1.7019567e-02
   9.7202204e+00   1.6042952e-02
   9.7713794e+00   1.5123094e-02
   9.8225385e+00   1.4256656e-02
   9.8736975e+00   1.3440501e-02
   9.9248566e+00   1.2671675e-02
   9.9760156e+00   1.1947402e-02
   1.0027175e+01   1.1265067e-02
   1.0078334e+01   1.0622215e-02
   1.0129493e+01   1.0016532e-02
   1.0180652e+01   9.4458420e-03
   1.0231811e+01   8.9080995e-03
   1.0282970e+01   8.4013783e-03
   1.0334129e+01   7.9238665e-03
   1.0385288e+01   7.4738593e-03
   1.0436447e+01   7.0497523e-03
   1.0487606e+01   6.6500359e-03
   1.0538765e+01   6.2732896e-03
   1.0589924e+01   5.9181764e-03
   1.0641083e+01   5.5834382e-03
   1.0692242e+01   5.2678908e-03
   1.0743401e+01   4.9704197e-03
   1.0794561e+01   4.6899759e-03
   1.0845720e+01   4.4255720e-03
   1.0896879e+01   4.1762786e-03
   1.0948038e+01   3.9412208e-03
   1.0999197e+01   3.7195749e-03
   1.1050356e+01   3.5105655e-03
   1.1101515e+01   3.3134625e-03
   1.1152674e+01   3.1275788e-03
   1.1203833e+01   2.9522671e-03
   1.1254992e+01   2.7869181e-03
   1.1306151e+01   2.6309580e-03
   1.1357310e+01   2.4838465e-03
   1.1408469e+01   2.3450748e-03
   1.1459628e+01   2.2141637e-03
   1.1510787e+01   2.0906618e-03
   1.1561946e+01   1.9741442e-03
   1.1613105e+01   1.8642105e-03
   1.1664264e+01   1.7604836e-03
   1.1715424e+01   1.6626082e-03
   1.1766583e+01   1.5702498e-03
   1.1817742e+01   1.4830930e-03
   1.1868901e+01   1.4008410e-03
   1.1920060e+01   1.3232138e-03
   1.1971219e+01   1.2499479e-03
   1.2022378e+01   1.1807948e-03
   1.2073537e+01   1.1155206e-03
   1.2124696e+01   1.0539045e-03
   1.2175855e+01   9.9573882e-04
   1.2227014e+01   9.4082760e-04
   1.2278173e+01   8.8898625e-04
   1.2329332e+01   8.4004075e-04
   1.2380491e+01   7.9382711e-04
   1.2431650e+01   7.5019073e-04
   1.2482809e+01   7.0898588e-04
   1.2533968e+01   6.7007520e-04
   1.2585127e+01   6.3332919e-04
   1.2636286e+01   5.9862573e-04
   1.2687446e+01   5.6584974e-04
   1.2738605e+01   5.3489265e-04
   1.2789764e+01   5.0565215e-04
   1.2840923e+01   4.7803172e-04
   1.2892082e+01   4.5194035e-04
   1.2943241e+01   4.2729224e-04
   1.2994400e+01   4.0400643e-04
   1.3045559e+01   3.8200661e-04
   1.3096718e+01   3.6122075e-04
   1.3147877e+01   3.4158096e-04
   1.3199036e+01   3.2302317e-04
   1.3250195e+01   3.0548696e-04
   1.3301354e+01   2.8891531e-04
   1.3352513e+01   2.7325444e-04
   1.3403672e+01   2.5845361e-04
   1.3454831e+01   2.4446495e-04
   1.3505990e+01   2.3124327e-04
   1.3557149e+01   2.1874596e-04
   1.3608309e+01   2.0693278e-04
   1.3659468e+01   1.9576578e-04
   1.3710627e+01   1.8520914e-04
   1.3761786e+01   1.7522904e-04
   1.3812945e+01   1.6579356e-04
   1.3864104e+01   1.5687260e-04
   1.3915263e+01   1.4843772e-04
   1.3966422e+01   1.4046208e-04
   1.4017581e+01   1.3292033e-04
   1.4068740e+01   1.2578857e-04
   1.4119899e+01   1.1904421e-04
   1.4171058e+01   1.1266592e-04
   1.4222217e+01   1.0663358e-04
   1.4273376e+01   1.0092817e-04
   1.4324535e+01   9.5531745e-05
   1.4375694e+01   9.0427352e-05
   1.4426853e+01   8.5598981e-05
   1.4478012e+01   8.1031513e-05
   1.4529172e+01   7.6710668e-05
   1.4580331e+01   7.2622958e-05
   1.4631490e+01   6.8755642e-05
   1.4682649e+01   6.5096685e-05
   1.4733808e+01   6.1634720e-05
   1.4784967e+01   5.8359006e-05
   1.4836126e+01   5.5259397e-05
   1.4887285e+01   5.2326306e-05
   1.4938444e+01   4.9550675e-05
   1.4989603e+01   4.6923946e-05
   1.5040762e+01   4.4438033e-05
   1.5091921e+01   4.2085292e-05
   1.5143080e+01   3.9858502e-05
   1.5194239e+01   3.7750839e-05
   1.5245398e+01   3.5755851e-05
   1.5296557e+01   3.3867443e-05
   1.5347716e+01   3.2079851e-05
   1.5398875e+01   3.0387629e-05
   1.5450034e+01   2.8785628e-05
   1.5501194e+01   2.7268982e-05
   1.5552353e+01   2.5833088e-05
   1.5603512e+01   2.4473597e-05
   1.5654671e+01   2.3186396e-05
   1.5705830e+01   2.1967597e-05
   1.5756989e+01   2.0813522e-05
   1.5808148e+01   1.9720695e-05
   1.5859307e+01   1.8685829e-05
   1.5910466e+01   1.7705815e-05
   1.5961625e+01   1.6777712e-05
   1.6012784e+01   1.5898740e-05
   1.6063943e+01   1.5066270e-05
   1.6115102e+01   1.4277814e-05
   1.6166261e+01   1.3531019e-05
   1.6217420e+01   1.2823660e-05
   1.6268579e+01   1.2153631e-05
   1.6319738e+01   1.1518943e-05
   1.6370897e+01   1.0917710e-05
   1.6422057e+01   1.0348151e-05
   1.6473216e+01   9.8085786e-06
   1.6524375e+01   9.2973983e-06
   1.6575534e+01   8.8131005e-06
   1.6626693e+01   8.3542568e-06
   1.6677852e+01   7.9195156e-06
   1.6729011e+01   7.5075979e-06
   1.6780170e+01   7.1172934e-06
   1.6831329e+01   6.7474567e-06
   1.6882488e+01   6.3970038e-06
   1.6933647e+01   6.0649086e-06
   1.6984806e+01   5.7502002e-06
   1.7035965e+01   5.4519593e-06
   1.7087124e+01   5.1693160e-06
   1.7138283e+01   4.9014466e-06
   1.7189442e+01   4.6475717e-06
   1.7240601e+01   4.4069531e-06
   1.7291760e+01   4.1788923e-06
   1.7342920e+01   3.9627277e-06
   1.7394079e+01   3.7578330e-06
   1.7445238e+01   3.5636154e-06
   1.7496397e+01   3.3795135e-06
   1.7547556e+01   3.2049955e-06
   1.7598715e+01   3.0395582e-06
   1.7649874e+01   2.8827249e-06
   1.7701033e+01   2.7340441e-06
   1.7752192e+01   2.5930885e-06
   1.7803351e+01   2.4594531e-06
   1.7854510e+01   2.3327546e-06
   1.7905669e+01   2.2126298e-06
   1.7956828e+01   2.0987348e-06
   1.8007987e+01   1.9907438e-06
   1.8059146e+01   1.8883483e-06
   1.8110305e+01   1.7912559e-06
   1.8161464e+01   1.6991898e-06
   1.8212623e+01   1.6118876e-06
   1.8263782e+01   1.5291010e-06
   1.8314942e+01   1.4505945e-06
   1.8366101e+01   1.3761451e-06
   1.8417260e+01   1.3055416e-06
   1.8468419e+01   1.2385836e-06
   1.8519578e+01   1.1750816e-06
   1.8570737e+01   1.1148559e-06
   1.8621896e+01   1.0577361e-06
   1.8673055e+01   1.0035609e-06
   1.8724214e+01   9.5217740e-07
   1.8775373e+01   9.0344068e-07
   1.8826532e+01   8.5721344e-07
   1.8877691e+01   8.1336554e-07
   1.8928850e+01   7.7177366e-07
   1.8980009e+01   7.3232091e-07
   1.9031168e+01   6.9489653e-07
   1.9082327e+01   6.5939550e-07
   1.9133486e+01   6.2571833e-07
   1.9184645e+01   5.9377068e-07
   1.9235805e+01   5.6346314e-07
   1.9286964e+01   5.3471097e-07
   1.9338123e+01   5.0743382e-07
   1.9389282e+01   4.8155554e-07
   1.9440441e+01   4.5700394e-07
   1.9491600e+01   4.3371057e-07
   1.9542759e+01   4.1161056e-07
   1.9593918e+01   3.9064238e-07
   1.9645077e+01   3.7074772e-07
   1.9696236e+01   3.5187128e-07
   1.9747395e+01   3.3396064e-07
   1.9798554e+01   3.1696610e-07
   1.9849713e+01   3.0084053e-07
   1.9900872e+01   2.8553923e-07
   1.9952031e+01   2.7101983e-07
   2.0003190e+01   2.5724215e-07
   2.0054349e+01   2.4416809e-07
   2.0105508e+01   2.3176152e-07
   2.0156668e+01   2.1998816e-07
   2.0207827e+01   2.0881554e-07
   2.0258986e+01   1.9821282e-07
   2.0310145e+01   1.8815080e-07
   2.0361304e+01   1.7860174e-07
   2.0412463e+01   1.6953937e-07
   2.0463622e+01   1.6093874e-07
   2.0514781e+01   1.5277623e-07
   2.0565940e+01   1.4502939e-07
   2.0617099e+01   1.3767695e-07
   2.0668258e+01   1.3069874e-07
   2.0719417e+01   1.2407561e-07
   2.0770576e+01   1.1778942e-07
   2.0821735e+01   1.1182293e-07
   2.0872894e+01   1.0615982e-07
   2.0924053e+01   1.0078458e-07
   2.0975212e+01   9.5682522e-08
   2.1026371e+01   9.0839692e-08
   2.1077530e+01   8.6242862e-08
   2.1128690e+01   8.1879482e-08
   2.1179849e+01   7.7737642e-08
   2.1231008e+01   7.3806047e-08
   2.1282167e+01   7.0073979e-08
   2.1333326e+01   6.6531269e-08
   2.1384485e+01   6.3168270e-08
   2.1435644e+01   5.9975827e-08
   2.1486803e+01   5.6945257e-08
   2.1537962e+01   5.4068317e-08
   2.1589121e+01   5.1337189e-08
   2.1640280e+01   4.8744454e-08
   2.1691439e+01   4.6283073e-08
   2.1742598e+01   4.3946363e-08
   2.1793757e+01   4.1727988e-08
   2.1844916e+01   3.9621932e-08
   2.1896075e+01   3.7622487e-08
   2.1947234e+01   3.5724237e-08
   2.1998393e+01   3.3922041e-08
   2.2049553e+01   3.2211021e-08
   2.2100712e+01   3.0586550e-08
   2.2151871e+01   2.9044233e-08
   2.2203030e+01   2.7579901e-08
   2.2254189e+01   2.6189598e-08
   2.2305348e+01   2.4869569e-08
   2.2356507e+01   2.3616250e-08
   2.2407666e+01   2.2426258e-08
   2.2458825e+01   2.1296384e-08
   2.2509984e+01   2.0223581e-08
   2.2561143e+01   1.9204956e-08
   2.2612302e+01   1.8237766e-08
   2.2663461e+01   1.7319405e-08
   2.2714620e+01   1.6447400e-08
   2.2765779e+01   1.5619405e-08
   2.2816938e+01   1.4833191e-08
   2.2868097e+01   1.4086645e-08
   2.2919256e+01   1.3377758e-08
   2.2970416e+01   1.2704627e-08
   2.3021575e+01   1.2065442e-08
   2.3072734e+01   1.1458486e-08
   2.3123893e+01   1.0882131e-08
   2.3175052e+01   1.0334828e-08
   2.3226211e+01   9.8151107e-09
   2.3277370e+01   9.3215838e-09
   2.3328529e+01   8.8529243e-09
   2.3379688e+01   8.4078760e-09
   2.3430847e+01   7.9852463e-09
   2.3482006e+01   7.5839030e-09
   2.3533165e+01   7.2027714e-09
   2.3584324e+01   6.8408310e-09
   2.3635483e+01   6.4971133e-09
   2.3686642e+01   6.1706986e-09
   2.3737801e+01   5.8607137e-09
   2.3788960e+01   5.5663297e-09
   2.3840119e+01   5.2867597e-09
   2.3891278e+01   5.0212565e-09
   2.3942438e+01   4.7691108e-09
   2.3993597e+01   4.5296489e-09
   2.4044756e+01   4.3022316e-09
   2.4095915e+01   4.0862516e-09
   2.4147074e+01   3.8811326e-09
   2.4198233e+01   3.6863271e-09
   2.4249392e+01   3.5013157e-09
   2.4300551e+01   3.3256047e-09
   2.4351710e+01   3.1587258e-09
   2.4402869e+01   3.0002342e-09
   2.4454028e+01   2.8497074e-09
   2.4505187e+01   2.7067445e-09
   2.4556346e+01   2.5709646e-09
   2.4607505e+01   2.4420061e-09
   2.4658664e+01   2.3195256e-09
   2.4709823e+01   2.2031973e-09
   2.4760982e+01   2.0927114e-09
   2.4812141e+01   1.9877741e-09
   2.4863301e+01   1.8881061e-09
   2.4914460e+01   1.7934425e-09
   2.4965619e+01   1.7035315e-09
   2.5016778e+01   1.6181341e-09
   2.5067937e+01   1.5370233e-09
   2.5119096e+01   1.4599837e-09
   2.5170255e+01   1.3868104e-09
   2.5221414e+01   1.3173093e-09
   2.5272573e+01   1.2512956e-09
   2.5323732e+01   1.1885942e-09
   2.5374891e+01   1.1290386e-09
   2.5426050e+01   1.0724707e-09
   2.5477209e+01   1.0187403e-09
   2.5528368e+01   9.6770504e-10
   2.5579527e+01   9.1922942e-10
   2.5630686e+01   8.7318489e-10
   2.5681845e+01   8.2944937e-10
   2.5733004e+01   7.8790689e-10
   2.5784164e+01   7.4844733e-10
   2.5835323e+01   7.1096612e-10
   2.5886482e+01   6.7536393e-10
   2.5937641e+01   6.4154644e-10
   2.5988800e+01   6.0942407e-10
   2.6039959e+01   5.7891172e-10
   2.6091118e+01   5.4992861e-10
   2.6142277e+01   5.2239798e-10
   2.6193436e+01   4.9624697e-10
   2.6244595e+01   4.7140634e-10
   2.6295754e+01   4.4781035e-10
   2.6346913e+01   4.2539658e-10
   2.6398072e+01   4.0410571e-10
   2.6449231e+01   3.8388142e-10
   2.6500390e+01   3.6467022e-10
   2.6551549e+01   3.4642130e-10
   2.6602708e+01   3.2908641e-10
   2.6653867e+01   3.1261972e-10
   2.6705026e+01   2.9697769e-10
   2.6756186e+01   2.8211899e-10
   2.6807345e+01   2.6800433e-10
   2.6858504e+01   2.5459643e-10
   2.6909663e+01   2.4185986e-10
   2.6960822e+01   2.2976097e-10
   2.7011981e+01   2.1826780e-10
   2.7063140e+01   2.0735000e-10
   2.7114299e+01   1.9697873e-10
   2.7165458e+01   1.8712661e-10
   2.7216617e+01   1.7776763e-10
   2.7267776e+01   1.6887707e-10
   2.7318935e+01   1.6043148e-10
   2.7370094e+01   1.5240856e-10
   2.7421253e+01   1.4478714e-10
   2.7472412e+01   1.3754711e-10
   2.7523571e+01   1.3066937e-10
   2.7574730e+01   1.2413577e-10
   2.7625889e+01   1.1792907e-10
   2.7677049e+01   1.1203292e-10
   2.7728208e+01   1.0643175e-10
   2.7779367e+01   1.0111079e-10
   2.7830526e+01   9.6056026e-11
   2.7881685e+01   9.1254118e-11
   2.7932844e+01   8.6692410e-11
   2.7984003e+01   8.2358877e-11
   2.8035162e+01   7.8242098e-11
   2.8086321e+01   7.4331222e-11
   2.8137480e+01   7.0615944e-11
   2.8188639e+01   6.7086474e-11
   2.8239798e+01   6.3733512e-11
   2.8290957e+01   6.0548224e-11
   2.8342116e+01   5.7522221e-11
   2.8393275e+01   5.4647530e-11
   2.8444434e+01   5.1916581e-11
   2.8495593e+01   4.9322181e-11
   2.8546752e+01   4.6857498e-11
   2.8597912e+01   4.4516042e-11
   2.8649071e+01   4.2291648e-11
   2.8700230e+01   4.0178460e-11
   2.8751389e+01   3.8170914e-11
   2.8802548e+01   3.6263725e-11
   2.8853707e+01   3.4451875e-11
   2.8904866e+01   3.2730594e-11
   2.8956025e+01   3.1095352e-11
   2.9007184e+01   2.9541846e-11
   2.9058343e+01   2.8065988e-11
   2.9109502e+01   2.6663894e-11
   2.9160661e+01   2.5331876e-11
   2.9211820e+01   2.4066430e-11
   2.9262979e+01   2.2864226e-11
   2.9314138e+01   2.1722102e-11
   2.9365297e+01   2.0637055e-11
   2.9416456e+01   1.9606229e-11
   2.9467615e+01   1.8626915e-11
   2.9518774e+01   1.7696536e-11
   2.9569934e+01   1.6812646e-11
   2.9621093e+01   1.5972922e-11
   2.9672252e+01   1.5175155e-11
   2.9723411e+01   1.4417247e-11
   2.9774570e+01   1.3697207e-11
   2.9825729e+01   1.3013141e-11
   2.9876888e+01   1.2363252e-11
   2.9928047e+01   1.1745830e-11
   2.9979206e+01   1.1159254e-11
   3.0030365e+01   1.0601980e-11
   3.0081524e+01   1.0072546e-11
   3.0132683e+01   9.5695597e-12
   3.0183842e+01   9.0916989e-12
   3.0235001e+01   8.6377083e-12
   3.0286160e+01   8.2063951e-12
   3.0337319e+01   7.7966259e-12
   3.0388478e+01   7.4073243e-12
   3.0439637e+01   7.0374674e-12
   3.0490797e+01   6.6860837e-12
   3.0541956e+01   6.3522502e-12
   3.0593115e+01   6.0350898e-12
   3.0644274e+01   5.7337697e-12
   3.0695433e+01   5.4474983e-12
   3.0746592e+01   5.1755238e-12
   3.0797751e+01   4.9171319e-12
   3.0848910e+01   4.6716441e-12
   3.0900069e+01   4.4384156e-12
   3.0951228e+01   4.2168342e-12
   3.1002387e+01   4.0063178e-12
   3.1053546e+01   3.8063139e-12
   3.1104705e+01   3.6162972e-12
   3.1155864e+01   3.4357689e-12
   3.1207023e+01   3.2642550e-12
   3.1258182e+01   3.1013053e-12
   3.1309341e+01   2.9464919e-12
   3.1360500e+01   2.7994085e-12
   3.1411660e+01   2.6596691e-12
   3.1462819e+01   2.5269067e-12
   3.1513978e+01   2.4007730e-12
   3.1565137e+01   2.2809369e-12
   3.1616296e+01   2.1670839e-12


==> my_figures/Data/signal3_opt_t_epsilon-3.dat <==
  -3.1616296e+01   2.1648018e-12
  -3.1565137e+01   2.2785109e-12
  -3.1513978e+01   2.3981941e-12
  -3.1462819e+01   2.5241653e-12
  -3.1411660e+01   2.6567551e-12
  -3.1360500e+01   2.7963111e-12
  -3.1309341e+01   2.9431996e-12
  -3.1258182e+01   3.0978060e-12
  -3.1207023e+01   3.2605358e-12
  -3.1155864e+01   3.4318161e-12
  -3.1104705e+01   3.6120963e-12
  -3.1053546e+01   3.8018495e-12
  -3.1002387e+01   4.0015735e-12
  -3.0951228e+01   4.2117925e-12
  -3.0900069e+01   4.4330582e-12
  -3.0848910e+01   4.6659512e-12
  -3.0797751e+01   4.9110829e-12
  -3.0746592e+01   5.1690965e-12
  -3.0695433e+01   5.4406694e-12
  -3.0644274e+01   5.7265143e-12
  -3.0593115e+01   6.0273816e-12
  -3.0541956e+01   6.3440611e-12
  -3.0490797e+01   6.6773842e-12
  -3.0439637e+01   7.0282259e-12
  -3.0388478e+01   7.3975074e-12
  -3.0337319e+01   7.7861982e-12
  -3.0286160e+01   8.1953189e-12
  -3.0235001e+01   8.6259439e-12
  -3.0183842e+01   9.0792040e-12
  -3.0132683e+01   9.5562893e-12
  -3.0081524e+01   1.0058453e-11
  -3.0030365e+01   1.0587014e-11
  -2.9979206e+01   1.1143360e-11
  -2.9928047e+01   1.1728953e-11
  -2.9876888e+01   1.2345331e-11
  -2.9825729e+01   1.2994114e-11
  -2.9774570e+01   1.3677005e-11
  -2.9723411e+01   1.4395798e-11
  -2.9672252e+01   1.5152383e-11
  -2.9621093e+01   1.5948748e-11
  -2.9569934e+01   1.6786984e-11
  -2.9518774e+01   1.7669295e-11
  -2.9467615e+01   1.8598000e-11
  -2.9416456e+01   1.9575539e-11
  -2.9365297e+01   2.0604482e-11
  -2.9314138e+01   2.1687533e-11
  -2.9262979e+01   2.2827539e-11
  -2.9211820e+01   2.4027498e-11
  -2.9160661e+01   2.5290564e-11
  -2.9109502e+01   2.6620059e-11
  -2.9058343e+01   2.8019477e-11
  -2.9007184e+01   2.9492500e-11
  -2.8956025e+01   3.1043000e-11
  -2.8904866e+01   3.2675057e-11
  -2.8853707e+01   3.4392962e-11
  -2.8802548e+01   3.6201234e-11
  -2.8751389e+01   3.8104631e-11
  -2.8700230e+01   4.0108159e-11
  -2.8649071e+01   4.2217092e-11
  -2.8597912e+01   4.4436977e-11
  -2.8546752e+01   4.6773656e-11
  -2.8495593e+01   4.9233280e-11
  -2.8444434e+01   5.1822321e-11
  -2.8393275e+01   5.4547595e-11
  -2.8342116e+01   5.7416275e-11
  -2.8290957e+01   6.0435915e-11
  -2.8239798e+01   6.3614464e-11
  -2.8188639e+01   6.6960292e-11
  -2.8137480e+01   7.0482211e-11
  -2.8086321e+01   7.4189496e-11
  -2.8035162e+01   7.8091911e-11
  -2.7984003e+01   8.2199737e-11
  -2.7932844e+01   8.6523795e-11
  -2.7881685e+01   9.1075478e-11
  -2.7830526e+01   9.5866780e-11
  -2.7779367e+01   1.0091033e-10
  -2.7728208e+01   1.0621941e-10
  -2.7677049e+01   1.1180803e-10
  -2.7625889e+01   1.1769092e-10
  -2.7574730e+01   1.2388358e-10
  -2.7523571e+01   1.3040234e-10
  -2.7472412e+01   1.3726439e-10
  -2.7421253e+01   1.4448784e-10
  -2.7370094e+01   1.5209174e-10
  -2.7318935e+01   1.6009614e-10
  -2.7267776e+01   1.6852216e-10
  -2.7216617e+01   1.7739204e-10
  -2.7165458e+01   1.8672919e-10
  -2.7114299e+01   1.9655825e-10
  -2.7063140e+01   2.0690517e-10
  -2.7011981e+01   2.1779726e-10
  -2.6960822e+01   2.2926328e-10
  -2.6909663e+01   2.4133352e-10
  -2.6858504e+01   2.5403985e-10
  -2.6807345e+01   2.6741584e-10
  -2.6756186e+01   2.8149683e-10
  -2.6705026e+01   2.9632003e-10
  -2.6653867e+01   3.1192460e-10
  -2.6602708e+01   3.2835181e-10
  -2.6551549e+01   3.4564506e-10
  -2.6500390e+01   3.6385010e-10
  -2.6449231e+01   3.8301506e-10
  -2.6398072e+01   4.0319062e-10
  -2.6346913e+01   4.2443017e-10
  -2.6295754e+01   4.4678989e-10
  -2.6244595e+01   4.7032895e-10
  -2.6193436e+01   4.9510966e-10
  -2.6142277e+01   5.2119762e-10
  -2.6091118e+01   5.4866189e-10
  -2.6039959e+01   5.7757521e-10
  -2.5988800e+01   6.0801415e-10
  -2.5937641e+01   6.4005935e-10
  -2.5886482e+01   6.7379573e-10
  -2.5835323e+01   7.0931268e-10
  -2.5784164e+01   7.4670435e-10
  -2.5733004e+01   7.8606988e-10
  -2.5681845e+01   8.2751364e-10
  -2.5630686e+01   8.7114557e-10
  -2.5579527e+01   9.1708142e-10
  -2.5528368e+01   9.6544306e-10
  -2.5477209e+01   1.0163589e-09
  -2.5426050e+01   1.0699640e-09
  -2.5374891e+01   1.1264007e-09
  -2.5323732e+01   1.1858190e-09
  -2.5272573e+01   1.2483767e-09
  -2.5221414e+01   1.3142399e-09
  -2.5170255e+01   1.3835838e-09
  -2.5119096e+01   1.4565927e-09
  -2.5067937e+01   1.5334607e-09
  -2.5016778e+01   1.6143922e-09
  -2.4965619e+01   1.6996025e-09
  -2.4914460e+01   1.7893185e-09
  -2.4863301e+01   1.8837789e-09
  -2.4812141e+01   1.9832351e-09
  -2.4760982e+01   2.0879521e-09
  -2.4709823e+01   2.1982088e-09
  -2.4658664e+01   2.3142990e-09
  -2.4607505e+01   2.4365322e-09
  -2.4556346e+01   2.5652342e-09
  -2.4505187e+01   2.7007482e-09
  -2.4454028e+01   2.8434358e-09
  -2.4402869e+01   2.9936778e-09
  -2.4351710e+01   3.1518751e-09
  -2.4300551e+01   3.3184503e-09
  -2.4249392e+01   3.4938482e-09
  -2.4198233e+01   3.6785375e-09
  -2.4147074e+01   3.8730118e-09
  -2.4095915e+01   4.0777910e-09
  -2.4044756e+01   4.2934230e-09
  -2.3993597e+01   4.5204845e-09
  -2.3942438e+01   4.7595832e-09
  -2.3891278e+01   5.0113594e-09
  -2.3840119e+01   5.2764873e-09
  -2.3788960e+01   5.5556773e-09
  -2.3737801e+01   5.8496777e-09
  -2.3686642e+01   6.1592768e-09
  -2.3635483e+01   6.4853050e-09
  -2.3584324e+01   6.8286371e-09
  -2.3533165e+01   7.1901947e-09
  -2.3482006e+01   7.5709488e-09
  -2.3430847e+01   7.9719223e-09
  -2.3379688e+01   8.3941927e-09
  -2.3328529e+01   8.8388956e-09
  -2.3277370e+01   9.3072270e-09
  -2.3226211e+01   9.8004472e-09
  -2.3175052e+01   1.0319884e-08
  -2.3123893e+01   1.0866937e-08
  -2.3072734e+01   1.1443079e-08
  -2.3021575e+01   1.2049864e-08
  -2.2970416e+01   1.2688929e-08
  -2.2919256e+01   1.3361997e-08
  -2.2868097e+01   1.4070886e-08
  -2.2816938e+01   1.4817510e-08
  -2.2765779e+01   1.5603888e-08
  -2.2714620e+01   1.6432144e-08
  -2.2663461e+01   1.7304519e-08
  -2.2612302e+01   1.8223374e-08
  -2.2561143e+01   1.9191197e-08
  -2.2509984e+01   2.0210610e-08
  -2.2458825e+01   2.1284376e-08
  -2.2407666e+01   2.2415407e-08
  -2.2356507e+01   2.3606772e-08
  -2.2305348e+01   2.4861706e-08
  -2.2254189e+01   2.6183618e-08
  -2.2203030e+01   2.7576100e-08
  -2.2151871e+01   2.9042940e-08
  -2.2100712e+01   3.0588129e-08
  -2.2049553e+01   3.2215875e-08
  -2.1998393e+01   3.3930613e-08
  -2.1947234e+01   3.5737018e-08
  -2.1896075e+01   3.7640016e-08
  -2.1844916e+01   3.9644804e-08
  -2.1793757e+01   4.1756855e-08
  -2.1742598e+01   4.3981944e-08
  -2.1691439e+01   4.6326156e-08
  -2.1640280e+01   4.8795906e-08
  -2.1589121e+01   5.1397958e-08
  -2.1537962e+01   5.4139443e-08
  -2.1486803e+01   5.7027880e-08
  -2.1435644e+01   6.0071196e-08
  -2.1384485e+01   6.3277748e-08
  -2.1333326e+01   6.6656350e-08
  -2.1282167e+01   7.0216294e-08
  -2.1231008e+01   7.3967378e-08
  -2.1179849e+01   7.7919936e-08
  -2.1128690e+01   8.2084862e-08
  -2.1077530e+01   8.6473647e-08
  -2.1026371e+01   9.1098409e-08
  -2.0975212e+01   9.5971926e-08
  -2.0924053e+01   1.0110767e-07
  -2.0872894e+01   1.0651987e-07
  -2.0821735e+01   1.1222350e-07
  -2.0770576e+01   1.1823439e-07
  -2.0719417e+01   1.2456920e-07
  -2.0668258e+01   1.3124554e-07
  -2.0617099e+01   1.3828195e-07
  -2.0565940e+01   1.4569802e-07
  -2.0514781e+01   1.5351439e-07
  -2.0463622e+01   1.6175284e-07
  -2.0412463e+01   1.7043637e-07
  -2.0361304e+01   1.7958921e-07
  -2.0310145e+01   1.8923695e-07
  -2.0258986e+01   1.9940658e-07
  -2.0207827e+01   2.1012656e-07
  -2.0156668e+01   2.2142696e-07
  -2.0105508e+01   2.3333948e-07
  -2.0054349e+01   2.4589758e-07
  -2.0003190e+01   2.5913656e-07
  -1.9952031e+01   2.7309368e-07
  -1.9900872e+01   2.8780826e-07
  -1.9849713e+01   3.0332181e-07
  -1.9798554e+01   3.1967812e-07
  -1.9747395e+01   3.3692342e-07
  -1.9696236e+01   3.5510651e-07
  -1.9645077e+01   3.7427890e-07
  -1.9593918e+01   3.9449496e-07
  -1.9542759e+01   4.1581207e-07
  -1.9491600e+01   4.3829083e-07
  -1.9440441e+01   4.6199520e-07
  -1.9389282e+01   4.8699273e-07
  -1.9338123e+01   5.1335470e-07
  -1.9286964e+01   5.4115641e-07
  -1.9235805e+01   5.7047735e-07
  -1.9184645e+01   6.0140147e-07
  -1.9133486e+01   6.3401739e-07
  -1.9082327e+01   6.6841873e-07
  -1.9031168e+01   7.0470435e-07
  -1.8980009e+01   7.4297866e-07
  -1.8928850e+01   7.8335192e-07
  -1.8877691e+01   8.2594062e-07
  -1.8826532e+01   8.7086778e-07
  -1.8775373e+01   9.1826336e-07
  -1.8724214e+01   9.6826465e-07
  -1.8673055e+01   1.0210167e-06
  -1.8621896e+01   1.0766727e-06
  -1.8570737e+01   1.1353945e-06
  -1.8519578e+01   1.1973533e-06
  -1.8468419e+01   1.2627296e-06
  -1.8417260e+01   1.3317146e-06
  -1.8366101e+01   1.4045101e-06
  -1.8314942e+01   1.4813292e-06
  -1.8263782e+01   1.5623974e-06
  -1.8212623e+01   1.6479530e-06
  -1.8161464e+01   1.7382477e-06
  -1.8110305e+01   1.8335477e-06
  -1.8059146e+01   1.9341343e-06
  -1.8007987e+01   2.0403050e-06
  -1.7956828e+01   2.1523742e-06
  -1.7905669e+01   2.2706743e-06
  -1.7854510e+01   2.3955567e-06
  -1.7803351e+01   2.5273931e-06
  -1.7752192e+01   2.6665765e-06
  -1.7701033e+01   2.8135224e-06
  -1.7649874e+01   2.9686703e-06
  -1.7598715e+01   3.1324849e-06
  -1.7547556e+01   3.3054579e-06
  -1.7496397e+01   3.4881090e-06
  -1.7445238e+01   3.6809885e-06
  -1.7394079e+01   3.8846779e-06
  -1.7342920e+01   4.0997928e-06
  -1.7291760e+01   4.3269843e-06
  -1.7240601e+01   4.5669413e-06
  -1.7189442e+01   4.8203929e-06
  -1.7138283e+01   5.0881103e-06
  -1.7087124e+01   5.3709098e-06
  -1.7035965e+01   5.6696552e-06
  -1.6984806e+01   5.9852607e-06
  -1.6933647e+01   6.3186940e-06
  -1.6882488e+01   6.6709791e-06
  -1.6831329e+01   7.0432003e-06
  -1.6780170e+01   7.4365052e-06
  -1.6729011e+01   7.8521089e-06
  -1.6677852e+01   8.2912978e-06
  -1.6626693e+01   8.7554339e-06
  -1.6575534e+01   9.2459594e-06
  -1.6524375e+01   9.7644017e-06
  -1.6473216e+01   1.0312378e-05
  -1.6422057e+01   1.0891601e-05
  -1.6370897e+01   1.1503886e-05
  -1.6319738e+01   1.2151154e-05
  -1.6268579e+01   1.2835440e-05
  -1.6217420e+01   1.3558901e-05
  -1.6166261e+01   1.4323822e-05
  -1.6115102e+01   1.5132622e-05
  -1.6063943e+01   1.5987868e-05
  -1.6012784e+01   1.6892276e-05
  -1.5961625e+01   1.7848726e-05
  -1.5910466e+01   1.8860271e-05
  -1.5859307e+01   1.9930144e-05
  -1.5808148e+01   2.1061775e-05
  -1.5756989e+01   2.2258799e-05
  -1.5705830e+01   2.3525066e-05
  -1.5654671e+01   2.4864662e-05
  -1.5603512e+01   2.6281917e-05
  -1.5552353e+01   2.7781421e-05
  -1.5501194e+01   2.9368043e-05
  -1.5450034e+01   3.1046946e-05
  -1.5398875e+01   3.2823604e-05
  -1.5347716e+01   3.4703822e-05
  -1.5296557e+01   3.6693761e-05
  -1.5245398e+01   3.8799951e-05
  -1.5194239e+01   4.1029323e-05
  -1.5143080e+01   4.3389228e-05
  -1.5091921e+01   4.5887464e-05
  -1.5040762e+01   4.8532306e-05
  -1.4989603e+01   5.1332535e-05
  -1.4938444e+01   5.4297469e-05
  -1.4887285e+01   5.7436994e-05
  -1.4836126e+01   6.0761606e-05
  -1.4784967e+01   6.4282442e-05
  -1.4733808e+01   6.8011324e-05
  -1.4682649e+01   7.1960802e-05
  -1.4631490e+01   7.6144200e-05
  -1.4580331e+01   8.0575662e-05
  -1.4529172e+01   8.5270205e-05
  -1.4478012e+01   9.0243776e-05
  -1.4426853e+01   9.5513307e-05
  -1.4375694e+01   1.0109678e-04
  -1.4324535e+01   1.0701330e-04
  -1.4273376e+01   1.1328314e-04
  -1.4222217e+01   1.1992785e-04
  -1.4171058e+01   1.2697031e-04
  -1.4119899e+01   1.3443485e-04
  -1.4068740e+01   1.4234729e-04
  -1.4017581e+01   1.5073506e-04
  -1.3966422e+01   1.5962735e-04
  -1.3915263e+01   1.6905512e-04
  -1.3864104e+01   1.7905131e-04
  -1.3812945e+01   1.8965091e-04
  -1.3761786e+01   2.0089112e-04
  -1.3710627e+01   2.1281147e-04
  -1.3659468e+01   2.2545398e-04
  -1.3608309e+01   2.3886333e-04
  -1.3557149e+01   2.5308700e-04
  -1.3505990e+01   2.6817550e-04
  -1.3454831e+01   2.8418250e-04
  -1.3403672e+01   3.0116509e-04
  -1.3352513e+01   3.1918398e-04
  -1.3301354e+01   3.3830372e-04
  -1.3250195e+01   3.5859298e-04
  -1.3199036e+01   3.8012478e-04
  -1.3147877e+01   4.0297680e-04
  -1.3096718e+01   4.2723166e-04
  -1.3045559e+01   4.5297726e-04
  -1.2994400e+01   4.8030713e-04
  -1.2943241e+01   5.0932074e-04
  -1.2892082e+01   5.4012396e-04
  -1.2840923e+01   5.7282945e-04
  -1.2789764e+01   6.0755706e-04
  -1.2738605e+01   6.4443437e-04
  -1.2687446e+01   6.8359714e-04
  -1.2636286e+01   7.2518987e-04
  -1.2585127e+01   7.6936638e-04
  -1.2533968e+01   8.1629039e-04
  -1.2482809e+01   8.6613618e-04
  -1.2431650e+01   9.1908932e-04
  -1.2380491e+01   9.7534733e-04
  -1.2329332e+01   1.0351206e-03
  -1.2278173e+01   1.0986330e-03
  -1.2227014e+01   1.1661231e-03
  -1.2175855e+01   1.2378447e-03
  -1.2124696e+01   1.3140685e-03
  -1.2073537e+01   1.3950825e-03
  -1.2022378e+01   1.4811933e-03
  -1.1971219e+01   1.5727279e-03
  -1.1920060e+01   1.6700344e-03
  -1.1868901e+01   1.7734835e-03
  -1.1817742e+01   1.8834703e-03
  -1.1766583e+01   2.0004157e-03
  -1.1715424e+01   2.1247682e-03
  -1.1664264e+01   2.2570055e-03
  -1.1613105e+01   2.3976368e-03
  -1.1561946e+01   2.5472046e-03
  -1.1510787e+01   2.7062871e-03
  -1.1459628e+01   2.8755004e-03
  -1.1408469e+01   3.0555013e-03
  -1.1357310e+01   3.2469897e-03
  -1.1306151e+01   3.4507116e-03
  -1.1254992e+01   3.6674625e-03
  -1.1203833e+01   3.8980899e-03
  -1.1152674e+01   4.1434977e-03
  -1.1101515e+01   4.4046493e-03
  -1.1050356e+01   4.6825720e-03
  -1.0999197e+01   4.9783610e-03
  -1.0948038e+01   5.2931841e-03
  -1.0896879e+01   5.6282866e-03
  -1.0845720e+01   5.9849963e-03
  -1.0794561e+01   6.3647292e-03
  -1.0743401e+01   6.7689955e-03
  -1.0692242e+01   7.1994056e-03
  -1.0641083e+01   7.6576773e-03
  -1.0589924e+01   8.1456427e-03
  -1.0538765e+01   8.6652558e-03
  -1.0487606e+01   9.2186011e-03
  -1.0436447e+01   9.8079020e-03
  -1.0385288e+01   1.0435530e-02
  -1.0334129e+01   1.1104017e-02
  -1.0282970e+01   1.1816060e-02
  -1.0231811e+01   1.2574541e-02
  -1.0180652e+01   1.3382531e-02
  -1.0129493e+01   1.4243309e-02
  -1.0078334e+01   1.5160373e-02
  -1.0027175e+01   1.6137455e-02
  -9.9760156e+00   1.7178536e-02
  -9.9248566e+00   1.8287867e-02
  -9.8736975e+00   1.9469981e-02
  -9.8225385e+00   2.0729716e-02
  -9.7713794e+00   2.2072237e-02
  -9.7202204e+00   2.3503051e-02
  -9.6690613e+00   2.5028039e-02
  -9.6179023e+00   2.6653474e-02
  -9.5667432e+00   2.8386052e-02
  -9.5155842e+00   3.0232917e-02
  -9.4644251e+00   3.2201692e-02
  -9.4132660e+00   3.4300513e-02
  -9.3621070e+00   3.6538060e-02
  -9.3109479e+00   3.8923593e-02
  -9.2597889e+00   4.1466996e-02
  -9.2086298e+00   4.4178811e-02
  -9.1574708e+00   4.7070284e-02
  -9.1063117e+00   5.0153411e-02
  -9.0551527e+00   5.3440989e-02
  -9.0039936e+00   5.6946661e-02
  -8.9528346e+00   6.0684978e-02
  -8.9016755e+00   6.4671450e-02
  -8.8505164e+00   6.8922610e-02
  -8.7993574e+00   7.3456074e-02
  -8.7481983e+00   7.8290610e-02
  -8.6970393e+00   8.3446203e-02
  -8.6458802e+00   8.8944129e-02
  -8.5947212e+00   9.4807030e-02
  -8.5435621e+00   1.0105898e-01
  -8.4924031e+00   1.0772558e-01
  -8.4412440e+00   1.1483402e-01
  -8.3900850e+00   1.2241315e-01
  -8.3389259e+00   1.3049358e-01
  -8.2877668e+00   1.3910773e-01
  -8.2366078e+00   1.4828992e-01
  -8.1854487e+00   1.5807639e-01
  -8.1342897e+00   1.6850541e-01
  -8.0831306e+00   1.7961725e-01
  -8.0319716e+00   1.9145428e-01
  -7.9808125e+00   2.0406086e-01
  -7.9296535e+00   2.1748342e-01
  -7.8784944e+00   2.3177027e-01
  -7.8273354e+00   2.4697159e-01
  -7.7761763e+00   2.6313918e-01
  -7.7250172e+00   2.8032621e-01
  -7.6738582e+00   2.9858692e-01
  -7.6226991e+00   3.1797616e-01
  -7.5715401e+00   3.3854880e-01
  -7.5203810e+00   3.6035904e-01
  -7.4692220e+00   3.8345950e-01
  -7.4180629e+00   4.0790010e-01
  -7.3669039e+00   4.3372676e-01
  -7.3157448e+00   4.6097978e-01
  -7.2645858e+00   4.8969189e-01
  -7.2134267e+00   5.1988606e-01
  -7.1622676e+00   5.5157286e-01
  -7.1111086e+00   5.8474746e-01
  -7.0599495e+00   6.1938631e-01
  -7.0087905e+00   6.5544335e-01
  -6.9576314e+00   6.9284600e-01
  -6.9064724e+00   7.3149085e-01
  -6.8553133e+00   7.7123925e-01
  -6.8041543e+00   8.1191306e-01
  -6.7529952e+00   8.5329061e-01
  -6.7018362e+00   8.9510342e-01
  -6.6506771e+00   9.3703396e-01
  -6.5995180e+00   9.7871486e-01
  -6.5483590e+00   1.0197302e+00
  -6.4971999e+00   1.0596191e+00
  -6.4460409e+00   1.0978823e+00
  -6.3948818e+00   1.1339918e+00
  -6.3437228e+00   1.1674040e+00
  -6.2925637e+00   1.1975751e+00
  -6.2414047e+00   1.2239799e+00
  -6.1902456e+00   1.2461314e+00
  -6.1390866e+00   1.2636015e+00
  -6.0879275e+00   1.2760400e+00
  -6.0367684e+00   1.2831915e+00
  -5.9856094e+00   1.2849079e+00
  -5.9344503e+00   1.2811564e+00
  -5.8832913e+00   1.2720210e+00
  -5.8321322e+00   1.2576983e+00
  -5.7809732e+00   1.2384875e+00
  -5.7298141e+00   1.2147760e+00
  -5.6786551e+00   1.1870215e+00
  -5.6274960e+00   1.1557318e+00
  -5.5763370e+00   1.1214447e+00
  -5.5251779e+00   1.0847083e+00
  -5.4740188e+00   1.0460641e+00
  -5.4228598e+00   1.0060317e+00
  -5.3717007e+00   9.6509771e-01
  -5.3205417e+00   9.2370732e-01
  -5.2693826e+00   8.8225881e-01
  -5.2182236e+00   8.4110116e-01
  -5.1670645e+00   8.0053360e-01
  -5.1159055e+00   7.6080712e-01
  -5.0647464e+00   7.2212717e-01
  -5.0135873e+00   6.8465733e-01
  -4.9624283e+00   6.4852346e-01
  -4.9112692e+00   6.1381807e-01
  -4.8601102e+00   5.8060469e-01
  -4.8089511e+00   5.4892210e-01
  -4.7577921e+00   5.1878828e-01
  -4.7066330e+00   4.9020395e-01
  -4.6554740e+00   4.6315584e-01
  -4.6043149e+00   4.3761954e-01
  -4.5531559e+00   4.1356191e-01
  -4.5019968e+00   3.9094322e-01
  -4.4508377e+00   3.6971897e-01
  -4.3996787e+00   3.4984136e-01
  -4.3485196e+00   3.3126056e-01
  -4.2973606e+00   3.1392573e-01
  -4.2462015e+00   2.9778583e-01
  -4.1950425e+00   2.8279035e-01
  -4.1438834e+00   2.6888975e-01
  -4.0927244e+00   2.5603596e-01
  -4.0415653e+00   2.4418264e-01
  -3.9904063e+00   2.3328543e-01
  -3.9392472e+00   2.2330213e-01
  -3.8880881e+00   2.1419281e-01
  -3.8369291e+00   2.0591986e-01
  -3.7857700e+00   1.9844809e-01
  -3.7346110e+00   1.9174466e-01
  -3.6834519e+00   1.8577915e-01
  -3.6322929e+00   1.8052350e-01
  -3.5811338e+00   1.7595194e-01
  -3.5299748e+00   1.7204103e-01
  -3.4788157e+00   1.6876954e-01
  -3.4276567e+00   1.6611840e-01
  -3.3764976e+00   1.6407069e-01
  -3.3253385e+00   1.6261154e-01
  -3.2741795e+00   1.6172810e-01
  -3.2230204e+00   1.6140945e-01
  -3.1718614e+00   1.6164659e-01
  -3.1207023e+00   1.6243235e-01
  -3.0695433e+00   1.6376137e-01
  -3.0183842e+00   1.6563000e-01
  -2.9672252e+00   1.6803633e-01
  -2.9160661e+00   1.7098006e-01
  -2.8649071e+00   1.7446252e-01
  -2.8137480e+00   1.7848657e-01
  -2.7625889e+00   1.8305659e-01
  -2.7114299e+00   1.8817842e-01
  -2.6602708e+00   1.9385929e-01
  -2.6091118e+00   2.0010779e-01
  -2.5579527e+00   2.0693380e-01
  -2.5067937e+00   2.1434842e-01
  -2.4556346e+00   2.2236387e-01
  -2.4044756e+00   2.3099344e-01
  -2.3533165e+00   2.4025136e-01
  -2.3021575e+00   2.5015269e-01
  -2.2509984e+00   2.6071318e-01
  -2.1998393e+00   2.7194910e-01
  -2.1486803e+00   2.8387707e-01
  -2.0975212e+00   2.9651383e-01
  -2.0463622e+00   3.0987596e-01
  -1.9952031e+00   3.2397965e-01
  -1.9440441e+00   3.3884027e-01
  -1.8928850e+00   3.5447205e-01
  -1.8417260e+00   3.7088760e-01
  -1.7905669e+00   3.8809740e-01
  -1.7394079e+00   4.0610921e-01
  -1.6882488e+00   4.2492744e-01
  -1.6370897e+00   4.4455240e-01
  -1.5859307e+00   4.6497950e-01
  -1.5347716e+00   4.8619836e-01
  -1.4836126e+00   5.0819185e-01
  -1.4324535e+00   5.3093507e-01
  -1.3812945e+00   5.5439420e-01
  -1.3301354e+00   5.7852545e-01
  -1.2789764e+00   6.0327384e-01
  -1.2278173e+00   6.2857206e-01
  -1.1766583e+00   6.5433941e-01
  -1.1254992e+00   6.8048077e-01
  -1.0743401e+00   7.0688580e-01
  -1.0231811e+00   7.3342828e-01
  -9.7202204e-01   7.5996583e-01
  -9.2086298e-01   7.8633997e-01
  -8.6970393e-01   8.1237664e-01
  -8.1854487e-01   8.3788728e-01
  -7.6738582e-01   8.6267044e-01
  -7.1622676e-01   8.8651419e-01
  -6.6506771e-01   9.0919900e-01
  -6.1390866e-01   9.3050147e-01
  -5.6274960e-01   9.5019856e-01
  -5.1159055e-01   9.6807238e-01
  -4.6043149e-01   9.8391531e-01
  -4.0927244e-01   9.9753532e-01
  -3.5811338e-01   1.0087613e+00
  -3.0695433e-01   1.0174479e+00
  -2.5579527e-01   1.0234801e+00
  -2.0463622e-01   1.0267768e+00
  -1.5347716e-01   1.0272935e+00
  -1.0231811e-01   1.0250234e+00
  -5.1159055e-02   1.0199985e+00
   0.0000000e+00   1.0122873e+00
   5.1159055e-02   1.0019939e+00
   1.0231811e-01   9.8925365e-01
   1.5347716e-01   9.7422950e-01
   2.0463622e-01   9.5710710e-01
   2.5579527e-01   9.3808955e-01
   3.0695433e-01   9.1739211e-01
   3.5811338e-01   8.9523696e-01
   4.0927244e-01   8.7184828e-01
   4.6043149e-01   8.4744779e-01
   5.1159055e-01   8.2225088e-01
   5.6274960e-01   7.9646340e-01
   6.1390866e-01   7.7027907e-01
   6.6506771e-01   7.4387765e-01
   7.1622676e-01   7.1742363e-01
   7.6738582e-01   6.9106552e-01
   8.1854487e-01   6.6493567e-01
   8.6970393e-01   6.3915044e-01
   9.2086298e-01   6.1381071e-01
   9.7202204e-01   5.8900265e-01
   1.0231811e+00   5.6479868e-01
   1.0743401e+00   5.4125852e-01
   1.1254992e+00   5.1843035e-01
   1.1766583e+00   4.9635193e-01
   1.2278173e+00   4.7505176e-01
   1.2789764e+00   4.5455023e-01
   1.3301354e+00   4.3486062e-01
   1.3812945e+00   4.1599013e-01
   1.4324535e+00   3.9794077e-01
   1.4836126e+00   3.8071023e-01
   1.5347716e+00   3.6429260e-01
   1.5859307e+00   3.4867909e-01
   1.6370897e+00   3.3385860e-01
   1.6882488e+00   3.1981830e-01
   1.7394079e+00   3.0654404e-01
   1.7905669e+00   2.9402084e-01
   1.8417260e+00   2.8223320e-01
   1.8928850e+00   2.7116543e-01
   1.9440441e+00   2.6080191e-01
   1.9952031e+00   2.5112734e-01
   2.0463622e+00   2.4212692e-01
   2.0975212e+00   2.3378654e-01
   2.1486803e+00   2.2609293e-01
   2.1998393e+00   2.1903376e-01
   2.2509984e+00   2.1259778e-01
   2.3021575e+00   2.0677491e-01
   2.3533165e+00   2.0155629e-01
   2.4044756e+00   1.9693440e-01
   2.4556346e+00   1.9290309e-01
   2.5067937e+00   1.8945764e-01
   2.5579527e+00   1.8659483e-01
   2.6091118e+00   1.8431297e-01
   2.6602708e+00   1.8261197e-01
   2.7114299e+00   1.8149334e-01
   2.7625889e+00   1.8096026e-01
   2.8137480e+00   1.8101765e-01
   2.8649071e+00   1.8167213e-01
   2.9160661e+00   1.8293213e-01
   2.9672252e+00   1.8480790e-01
   3.0183842e+00   1.8731157e-01
   3.0695433e+00   1.9045712e-01
   3.1207023e+00   1.9426050e-01
   3.1718614e+00   1.9873960e-01
   3.2230204e+00   2.0391430e-01
   3.2741795e+00   2.0980648e-01
   3.3253385e+00   2.1644001e-01
   3.3764976e+00   2.2384081e-01
   3.4276567e+00   2.3203677e-01
   3.4788157e+00   2.4105771e-01
   3.5299748e+00   2.5093540e-01
   3.5811338e+00   2.6170338e-01
   3.6322929e+00   2.7339690e-01
   3.6834519e+00   2.8605270e-01
   3.7346110e+00   2.9970885e-01
   3.7857700e+00   3.1440441e-01
   3.8369291e+00   3.3017910e-01
   3.8880881e+00   3.4707285e-01
   3.9392472e+00   3.6512520e-01
   3.9904063e+00   3.8437468e-01
   4.0415653e+00   4.0485795e-01
   4.0927244e+00   4.2660878e-01
   4.1438834e+00   4.4965693e-01
   4.1950425e+00   4.7402674e-01
   4.2462015e+00   4.9973548e-01
   4.2973606e+00   5.2679155e-01
   4.3485196e+00   5.5519227e-01
   4.3996787e+00   5.8492158e-01
   4.4508377e+00   6.1594729e-01
   4.5019968e+00   6.4821827e-01
   4.5531559e+00   6.8166130e-01
   4.6043149e+00   7.1617788e-01
   4.6554740e+00   7.5164101e-01
   4.7066330e+00   7.8789203e-01
   4.7577921e+00   8.2473788e-01
   4.8089511e+00   8.6194878e-01
   4.8601102e+00   8.9925678e-01
   4.9112692e+00   9.3635543e-01
   4.9624283e+00   9.7290087e-01
   5.0135873e+00   1.0085146e+00
   5.0647464e+00   1.0427884e+00
   5.1159055e+00   1.0752913e+00
   5.1670645e+00   1.1055788e+00
   5.2182236e+00   1.1332045e+00
   5.2693826e+00   1.1577331e+00
   5.3205417e+00   1.1787547e+00
   5.3717007e+00   1.1959005e+00
   5.4228598e+00   1.2088565e+00
   5.4740188e+00   1.2173773e+00
   5.5251779e+00   1.2212966e+00
   5.5763370e+00   1.2205348e+00
   5.6274960e+00   1.2151025e+00
   5.6786551e+00   1.2051002e+00
   5.7298141e+00   1.1907134e+00
   5.7809732e+00   1.1722043e+00
   5.8321322e+00   1.1499000e+00
   5.8832913e+00   1.1241792e+00
   5.9344503e+00   1.0954573e+00
   5.9856094e+00   1.0641712e+00
   6.0367684e+00   1.0307656e+00
   6.0879275e+00   9.9567974e-01
   6.1390866e+00   9.5933678e-01
   6.1902456e+00   9.2213511e-01
   6.2414047e+00   8.8444181e-01
   6.2925637e+00   8.4658843e-01
   6.3437228e+00   8.0886864e-01
   6.3948818e+00   7.7153754e-01
   6.4460409e+00   7.3481232e-01
   6.4971999e+00   6.9887399e-01
   6.5483590e+00   6.6386978e-01
   6.5995180e+00   6.2991602e-01
   6.6506771e+00   5.9710136e-01
   6.7018362e+00   5.6548993e-01
   6.7529952e+00   5.3512457e-01
   6.8041543e+00   5.0602982e-01
   6.8553133e+00   4.7821481e-01
   6.9064724e+00   4.5167576e-01
   6.9576314e+00   4.2639835e-01
   7.0087905e+00   4.0235973e-01
   7.0599495e+00   3.7953032e-01
   7.1111086e+00   3.5787536e-01
   7.1622676e+00   3.3735620e-01
   7.2134267e+00   3.1793144e-01
   7.2645858e+00   2.9955785e-01
   7.3157448e+00   2.8219113e-01
   7.3669039e+00   2.6578656e-01
   7.4180629e+00   2.5029951e-01
   7.4692220e+00   2.3568583e-01
   7.5203810e+00   2.2190221e-01
   7.5715401e+00   2.0890639e-01
   7.6226991e+00   1.9665736e-01
   7.6738582e+00   1.8511553e-01
   7.7250172e+00   1.7424276e-01
   7.7761763e+00   1.6400248e-01
   7.8273354e+00   1.5435971e-01
   7.8784944e+00   1.4528102e-01
   7.9296535e+00   1.3673460e-01
   7.9808125e+00   1.2869019e-01
   8.0319716e+00   1.2111903e-01
   8.0831306e+00   1.1399389e-01
   8.1342897e+00   1.0728895e-01
   8.1854487e+00   1.0097978e-01
   8.2366078e+00   9.5043276e-02
   8.2877668e+00   8.9457631e-02
   8.3389259e+00   8.4202243e-02
   8.3900850e+00   7.9257675e-02
   8.4412440e+00   7.4605595e-02
   8.4924031e+00   7.0228724e-02
   8.5435621e+00   6.6110779e-02
   8.5947212e+00   6.2236422e-02
   8.6458802e+00   5.8591207e-02
   8.6970393e+00   5.5161537e-02
   8.7481983e+00   5.1934609e-02
   8.7993574e+00   4.8898379e-02
   8.8505164e+00   4.6041510e-02
   8.9016755e+00   4.3353339e-02
   8.9528346e+00   4.0823833e-02
   9.0039936e+00   3.8443558e-02
   9.0551527e+00   3.6203638e-02
   9.1063117e+00   3.4095728e-02
   9.1574708e+00   3.2111979e-02
   9.2086298e+00   3.0245010e-02
   9.2597889e+00   2.8487883e-02
   9.3109479e+00   2.6834071e-02
   9.3621070e+00   2.5277439e-02
   9.4132660e+00   2.3812217e-02
   9.4644251e+00   2.2432983e-02
   9.5155842e+00   2.1134635e-02
   9.5667432e+00   1.9912379e-02
   9.6179023e+00   1.8761706e-02
   9.6690613e+00   1.7678377e-02
   9.7202204e+00   1.6658405e-02
   9.7713794e+00   1.5698043e-02
   9.8225385e+00   1.4793766e-02
   9.8736975e+00   1.3942261e-02
   9.9248566e+00   1.3140411e-02
   9.9760156e+00   1.2385287e-02
   1.0027175e+01   1.1674132e-02
   1.0078334e+01   1.1004355e-02
   1.0129493e+01   1.0373519e-02
   1.0180652e+01   9.7793324e-03
   1.0231811e+01   9.2196391e-03
   1.0282970e+01   8.6924119e-03
   1.0334129e+01   8.1957436e-03
   1.0385288e+01   7.7278407e-03
   1.0436447e+01   7.2870159e-03
   1.0487606e+01   6.8716820e-03
   1.0538765e+01   6.4803461e-03
   1.0589924e+01   6.1116037e-03
   1.0641083e+01   5.7641332e-03
   1.0692242e+01   5.4366917e-03
   1.0743401e+01   5.1281093e-03
   1.0794561e+01   4.8372857e-03
   1.0845720e+01   4.5631851e-03
   1.0896879e+01   4.3048334e-03
   1.0948038e+01   4.0613134e-03
   1.0999197e+01   3.8317623e-03
   1.1050356e+01   3.6153681e-03
   1.1101515e+01   3.4113665e-03
   1.1152674e+01   3.2190382e-03
   1.1203833e+01   3.0377061e-03
   1.1254992e+01   2.8667331e-03
   1.1306151e+01   2.7055191e-03
   1.1357310e+01   2.5534996e-03
   1.1408469e+01   2.4101429e-03
   1.1459628e+01   2.2749486e-03
   1.1510787e+01   2.1474455e-03
   1.1561946e+01   2.0271901e-03
   1.1613105e+01   1.9137646e-03
   1.1664264e+01   1.8067757e-03
   1.1715424e+01   1.7058531e-03
   1.1766583e+01   1.6106481e-03
   1.1817742e+01   1.5208320e-03
   1.1868901e+01   1.4360958e-03
   1.1920060e+01   1.3561479e-03
   1.1971219e+01   1.2807141e-03
   1.2022378e+01   1.2095358e-03
   1.2073537e+01   1.1423696e-03
   1.2124696e+01   1.0789862e-03
   1.2175855e+01   1.0191695e-03
   1.2227014e+01   9.6271593e-04
   1.2278173e+01   9.0943375e-04
   1.2329332e+01   8.5914228e-04
   1.2380491e+01   8.1167126e-04
   1.2431650e+01   7.6686026e-04
   1.2482809e+01   7.2455813e-04
   1.2533968e+01   6.8462239e-04
   1.2585127e+01   6.4691879e-04
   1.2636286e+01   6.1132078e-04
   1.2687446e+01   5.7770912e-04
   1.2738605e+01   5.4597138e-04
   1.2789764e+01   5.1600161e-04
   1.2840923e+01   4.8769991e-04
   1.2892082e+01   4.6097213e-04
   1.2943241e+01   4.3572949e-04
   1.2994400e+01   4.1188829e-04
   1.3045559e+01   3.8936963e-04
   1.3096718e+01   3.6809910e-04
   1.3147877e+01   3.4800653e-04
   1.3199036e+01   3.2902577e-04
   1.3250195e+01   3.1109443e-04
   1.3301354e+01   2.9415366e-04
   1.3352513e+01   2.7814797e-04
   1.3403672e+01   2.6302502e-04
   1.3454831e+01   2.4873544e-04
   1.3505990e+01   2.3523265e-04
   1.3557149e+01   2.2247273e-04
   1.3608309e+01   2.1041424e-04
   1.3659468e+01   1.9901807e-04
   1.3710627e+01   1.8824734e-04
   1.3761786e+01   1.7806724e-04
   1.3812945e+01   1.6844494e-04
   1.3864104e+01   1.5934945e-04
   1.3915263e+01   1.5075153e-04
   1.3966422e+01   1.4262357e-04
   1.4017581e+01   1.3493955e-04
   1.4068740e+01   1.2767487e-04
   1.4119899e+01   1.2080634e-04
   1.4171058e+01   1.1431206e-04
   1.4222217e+01   1.0817136e-04
   1.4273376e+01   1.0236472e-04
   1.4324535e+01   9.6873734e-05
   1.4375694e+01   9.1681003e-05
   1.4426853e+01   8.6770109e-05
   1.4478012e+01   8.2125551e-05
   1.4529172e+01   7.7732689e-05
   1.4580331e+01   7.3577703e-05
   1.4631490e+01   6.9647540e-05
   1.4682649e+01   6.5929874e-05
   1.4733808e+01   6.2413063e-05
   1.4784967e+01   5.9086114e-05
   1.4836126e+01   5.5938642e-05
   1.4887285e+01   5.2960838e-05
   1.4938444e+01   5.0143439e-05
   1.4989603e+01   4.7477691e-05
   1.5040762e+01   4.4955326e-05
   1.5091921e+01   4.2568534e-05
   1.5143080e+01   4.0309935e-05
   1.5194239e+01   3.8172555e-05
   1.5245398e+01   3.6149807e-05
   1.5296557e+01   3.4235466e-05
   1.5347716e+01   3.2423649e-05
   1.5398875e+01   3.0708796e-05
   1.5450034e+01   2.9085654e-05
   1.5501194e+01   2.7549258e-05
   1.5552353e+01   2.6094915e-05
   1.5603512e+01   2.4718189e-05
   1.5654671e+01   2.3414887e-05
   1.5705830e+01   2.2181047e-05
   1.5756989e+01   2.1012922e-05
   1.5808148e+01   1.9906969e-05
   1.5859307e+01   1.8859842e-05
   1.5910466e+01   1.7868373e-05
   1.5961625e+01   1.6929569e-05
   1.6012784e+01   1.6040602e-05
   1.6063943e+01   1.5198793e-05
   1.6115102e+01   1.4401613e-05
   1.6166261e+01   1.3646669e-05
   1.6217420e+01   1.2931697e-05
   1.6268579e+01   1.2254557e-05
   1.6319738e+01   1.1613225e-05
   1.6370897e+01   1.1005786e-05
   1.6422057e+01   1.0430429e-05
   1.6473216e+01   9.8854408e-06
   1.6524375e+01   9.3692011e-06
   1.6575534e+01   8.8801768e-06
   1.6626693e+01   8.4169176e-06
   1.6677852e+01   7.9780517e-06
   1.6729011e+01   7.5622808e-06
   1.6780170e+01   7.1683768e-06
   1.6831329e+01   6.7951775e-06
   1.6882488e+01   6.4415833e-06
   1.6933647e+01   6.1065536e-06
   1.6984806e+01   5.7891038e-06
   1.7035965e+01   5.4883021e-06
   1.7087124e+01   5.2032664e-06
   1.7138283e+01   4.9331623e-06
   1.7189442e+01   4.6771996e-06
   1.7240601e+01   4.4346308e-06
   1.7291760e+01   4.2047480e-06
   1.7342920e+01   3.9868814e-06
   1.7394079e+01   3.7803968e-06
   1.7445238e+01   3.5846940e-06
   1.7496397e+01   3.3992045e-06
   1.7547556e+01   3.2233903e-06
   1.7598715e+01   3.0567422e-06
   1.7649874e+01   2.8987777e-06
   1.7701033e+01   2.7490402e-06
   1.7752192e+01   2.6070974e-06
   1.7803351e+01   2.4725399e-06
   1.7854510e+01   2.3449799e-06
   1.7905669e+01   2.2240504e-06
   1.7956828e+01   2.1094036e-06
   1.8007987e+01   2.0007104e-06
   1.8059146e+01   1.8976588e-06
   1.8110305e+01   1.7999535e-06
   1.8161464e+01   1.7073149e-06
   1.8212623e+01   1.6194779e-06
   1.8263782e+01   1.5361916e-06
   1.8314942e+01   1.4572184e-06
   1.8366101e+01   1.3823330e-06
   1.8417260e+01   1.3113221e-06
   1.8468419e+01   1.2439836e-06
   1.8519578e+01   1.1801262e-06
   1.8570737e+01   1.1195684e-06
   1.8621896e+01   1.0621384e-06
   1.8673055e+01   1.0076734e-06
   1.8724214e+01   9.5601918e-07
   1.8775373e+01   9.0702958e-07
   1.8826532e+01   8.6056609e-07
   1.8877691e+01   8.1649750e-07
   1.8928850e+01   7.7469945e-07
   1.8980009e+01   7.3505411e-07
   1.9031168e+01   6.9744981e-07
   1.9082327e+01   6.6178071e-07
   1.9133486e+01   6.2794653e-07
   1.9184645e+01   5.9585220e-07
   1.9235805e+01   5.6540765e-07
   1.9286964e+01   5.3652748e-07
   1.9338123e+01   5.0913076e-07
   1.9389282e+01   4.8314078e-07
   1.9440441e+01   4.5848482e-07
   1.9491600e+01   4.3509398e-07
   1.9542759e+01   4.1290290e-07
   1.9593918e+01   3.9184965e-07
   1.9645077e+01   3.7187551e-07
   1.9696236e+01   3.5292484e-07
   1.9747395e+01   3.3494485e-07
   1.9798554e+01   3.1788552e-07
   1.9849713e+01   3.0169943e-07
   1.9900872e+01   2.8634159e-07
   1.9952031e+01   2.7176937e-07
   2.0003190e+01   2.5794236e-07
   2.0054349e+01   2.4482220e-07
   2.0105508e+01   2.3237257e-07
   2.0156668e+01   2.2055900e-07
   2.0207827e+01   2.0934879e-07
   2.0258986e+01   1.9871098e-07
   2.0310145e+01   1.8861616e-07
   2.0361304e+01   1.7903647e-07
   2.0412463e+01   1.6994548e-07
   2.0463622e+01   1.6131812e-07
   2.0514781e+01   1.5313063e-07
   2.0565940e+01   1.4536046e-07
   2.0617099e+01   1.3798623e-07
   2.0668258e+01   1.3098766e-07
   2.0719417e+01   1.2434552e-07
   2.0770576e+01   1.1804156e-07
   2.0821735e+01   1.1205847e-07
   2.0872894e+01   1.0637985e-07
   2.0924053e+01   1.0099014e-07
   2.0975212e+01   9.5874545e-08
   2.1026371e+01   9.1019075e-08
   2.1077530e+01   8.6410437e-08
   2.1128690e+01   8.2036025e-08
   2.1179849e+01   7.7883881e-08
   2.1231008e+01   7.3942660e-08
   2.1282167e+01   7.0201599e-08
   2.1333326e+01   6.6650488e-08
   2.1384485e+01   6.3279641e-08
   2.1435644e+01   6.0079868e-08
   2.1486803e+01   5.7042448e-08
   2.1537962e+01   5.4159111e-08
   2.1589121e+01   5.1422007e-08
   2.1640280e+01   4.8823689e-08
   2.1691439e+01   4.6357091e-08
   2.1742598e+01   4.4015510e-08
   2.1793757e+01   4.1792583e-08
   2.1844916e+01   3.9682275e-08
   2.1896075e+01   3.7678857e-08
   2.1947234e+01   3.5776896e-08
   2.1998393e+01   3.3971234e-08
   2.2049553e+01   3.2256976e-08
   2.2100712e+01   3.0629480e-08
   2.2151871e+01   2.9084337e-08
   2.2203030e+01   2.7617365e-08
   2.2254189e+01   2.6224596e-08
   2.2305348e+01   2.4902263e-08
   2.2356507e+01   2.3646792e-08
   2.2407666e+01   2.2454790e-08
   2.2458825e+01   2.1323038e-08
   2.2509984e+01   2.0248480e-08
   2.2561143e+01   1.9228216e-08
   2.2612302e+01   1.8259495e-08
   2.2663461e+01   1.7339703e-08
   2.2714620e+01   1.6466362e-08
   2.2765779e+01   1.5637119e-08
   2.2816938e+01   1.4849739e-08
   2.2868097e+01   1.4102103e-08
   2.2919256e+01   1.3392199e-08
   2.2970416e+01   1.2718117e-08
   2.3021575e+01   1.2078044e-08
   2.3072734e+01   1.1470259e-08
   2.3123893e+01   1.0893129e-08
   2.3175052e+01   1.0345102e-08
   2.3226211e+01   9.8247085e-09
   2.3277370e+01   9.3305498e-09
   2.3328529e+01   8.8613001e-09
   2.3379688e+01   8.4157005e-09
   2.3430847e+01   7.9925557e-09
   2.3482006e+01   7.5907313e-09
   2.3533165e+01   7.2091502e-09
   2.3584324e+01   6.8467899e-09
   2.3635483e+01   6.5026800e-09
   2.3686642e+01   6.1758988e-09
   2.3737801e+01   5.8655716e-09
   2.3788960e+01   5.5708678e-09
   2.3840119e+01   5.2909991e-09
   2.3891278e+01   5.0252168e-09
   2.3942438e+01   4.7728104e-09
   2.3993597e+01   4.5331050e-09
   2.4044756e+01   4.3054602e-09
   2.4095915e+01   4.0892677e-09
   2.4147074e+01   3.8839501e-09
   2.4198233e+01   3.6889592e-09
   2.4249392e+01   3.5037745e-09
   2.4300551e+01   3.3279017e-09
   2.4351710e+01   3.1608716e-09
   2.4402869e+01   3.0022387e-09
   2.4454028e+01   2.8515800e-09
   2.4505187e+01   2.7084938e-09
   2.4556346e+01   2.5725987e-09
   2.4607505e+01   2.4435326e-09
   2.4658664e+01   2.3209517e-09
   2.4709823e+01   2.2045295e-09
   2.4760982e+01   2.0939559e-09
   2.4812141e+01   1.9889367e-09
   2.4863301e+01   1.8891922e-09
   2.4914460e+01   1.7944571e-09
   2.4965619e+01   1.7044793e-09
   2.5016778e+01   1.6190195e-09
   2.5067937e+01   1.5378504e-09
   2.5119096e+01   1.4607563e-09
   2.5170255e+01   1.3875322e-09
   2.5221414e+01   1.3179836e-09
   2.5272573e+01   1.2519256e-09
   2.5323732e+01   1.1891827e-09
   2.5374891e+01   1.1295883e-09
   2.5426050e+01   1.0729842e-09
   2.5477209e+01   1.0192201e-09
   2.5528368e+01   9.6815319e-10
   2.5579527e+01   9.1964807e-10
   2.5630686e+01   8.7357598e-10
   2.5681845e+01   8.2981471e-10
   2.5733004e+01   7.8824818e-10
   2.5784164e+01   7.4876616e-10
   2.5835323e+01   7.1126396e-10
   2.5886482e+01   6.7564217e-10
   2.5937641e+01   6.4180636e-10
   2.5988800e+01   6.0966688e-10
   2.6039959e+01   5.7913855e-10
   2.6091118e+01   5.5014050e-10
   2.6142277e+01   5.2259593e-10
   2.6193436e+01   4.9643189e-10
   2.6244595e+01   4.7157908e-10
   2.6295754e+01   4.4797173e-10
   2.6346913e+01   4.2554733e-10
   2.6398072e+01   4.0424653e-10
   2.6449231e+01   3.8401298e-10
   2.6500390e+01   3.6479312e-10
   2.6551549e+01   3.4653611e-10
   2.6602708e+01   3.2919366e-10
   2.6653867e+01   3.1271991e-10
   2.6705026e+01   2.9707129e-10
   2.6756186e+01   2.8220642e-10
   2.6807345e+01   2.6808601e-10
   2.6858504e+01   2.5467273e-10
   2.6909663e+01   2.4193114e-10
   2.6960822e+01   2.2982756e-10
   2.7011981e+01   2.1833001e-10
   2.7063140e+01   2.0740811e-10
   2.7114299e+01   1.9703301e-10
   2.7165458e+01   1.8717732e-10
   2.7216617e+01   1.7781500e-10
   2.7267776e+01   1.6892133e-10
   2.7318935e+01   1.6047282e-10
   2.7370094e+01   1.5244718e-10
   2.7421253e+01   1.4482322e-10
   2.7472412e+01   1.3758082e-10
   2.7523571e+01   1.3070085e-10
   2.7574730e+01   1.2416518e-10
   2.7625889e+01   1.1795655e-10
   2.7677049e+01   1.1205859e-10
   2.7728208e+01   1.0645573e-10
   2.7779367e+01   1.0113319e-10
   2.7830526e+01   9.6076951e-11
   2.7881685e+01   9.1273666e-11
   2.7932844e+01   8.6710671e-11
   2.7984003e+01   8.2375936e-11
   2.8035162e+01   7.8258034e-11
   2.8086321e+01   7.4346109e-11
   2.8137480e+01   7.0629851e-11
   2.8188639e+01   6.7099465e-11
   2.8239798e+01   6.3745648e-11
   2.8290957e+01   6.0559562e-11
   2.8342116e+01   5.7532812e-11
   2.8393275e+01   5.4657424e-11
   2.8444434e+01   5.1925824e-11
   2.8495593e+01   4.9330815e-11
   2.8546752e+01   4.6865564e-11
   2.8597912e+01   4.4523577e-11
   2.8649071e+01   4.2298687e-11
   2.8700230e+01   4.0185035e-11
   2.8751389e+01   3.8177056e-11
   2.8802548e+01   3.6269464e-11
   2.8853707e+01   3.4457236e-11
   2.8904866e+01   3.2735602e-11
   2.8956025e+01   3.1100030e-11
   2.9007184e+01   2.9546216e-11
   2.9058343e+01   2.8070070e-11
   2.9109502e+01   2.6667708e-11
   2.9160661e+01   2.5335439e-11
   2.9211820e+01   2.4069758e-11
   2.9262979e+01   2.2867335e-11
   2.9314138e+01   2.1725007e-11
   2.9365297e+01   2.0639768e-11
   2.9416456e+01   1.9608764e-11
   2.9467615e+01   1.8629282e-11
   2.9518774e+01   1.7698748e-11
   2.9569934e+01   1.6814713e-11
   2.9621093e+01   1.5974852e-11
   2.9672252e+01   1.5176958e-11
   2.9723411e+01   1.4418932e-11
   2.9774570e+01   1.3698781e-11
   2.9825729e+01   1.3014612e-11
   2.9876888e+01   1.2364625e-11
   2.9928047e+01   1.1747113e-11
   2.9979206e+01   1.1160452e-11
   3.0030365e+01   1.0603100e-11
   3.0081524e+01   1.0073592e-11
   3.0132683e+01   9.5705367e-12
   3.0183842e+01   9.0926116e-12
   3.0235001e+01   8.6385610e-12
   3.0286160e+01   8.2071916e-12
   3.0337319e+01   7.7973700e-12
   3.0388478e+01   7.4080194e-12
   3.0439637e+01   7.0381168e-12
   3.0490797e+01   6.6866903e-12
   3.0541956e+01   6.3528168e-12
   3.0593115e+01   6.0356192e-12
   3.0644274e+01   5.7342642e-12
   3.0695433e+01   5.4479602e-12
   3.0746592e+01   5.1759553e-12
   3.0797751e+01   4.9175350e-12
   3.0848910e+01   4.6720207e-12
   3.0900069e+01   4.4387675e-12
   3.0951228e+01   4.2171628e-12
   3.1002387e+01   4.0066249e-12
   3.1053546e+01   3.8066007e-12
   3.1104705e+01   3.6165651e-12
   3.1155864e+01   3.4360192e-12
   3.1207023e+01   3.2644888e-12
   3.1258182e+01   3.1015237e-12
   3.1309341e+01   2.9466960e-12
   3.1360500e+01   2.7995992e-12
   3.1411660e+01   2.6598472e-12
   3.1462819e+01   2.5270731e-12
   3.1513978e+01   2.4009284e-12
   3.1565137e+01   2.2810821e-12
   3.1616296e+01   2.1672195e-12


==> my_figures/Data/signal3_opt_t_epsilon-4.dat <==
  -3.1616296e+01   2.1621666e-12
  -3.1565137e+01   2.2756980e-12
  -3.1513978e+01   2.3951915e-12
  -3.1462819e+01   2.5209602e-12
  -3.1411660e+01   2.6533337e-12
  -3.1360500e+01   2.7926590e-12
  -3.1309341e+01   2.9393012e-12
  -3.1258182e+01   3.0936447e-12
  -3.1207023e+01   3.2560938e-12
  -3.1155864e+01   3.4270745e-12
  -3.1104705e+01   3.6070349e-12
  -3.1053546e+01   3.7964467e-12
  -3.1002387e+01   3.9958063e-12
  -3.0951228e+01   4.2056363e-12
  -3.0900069e+01   4.4264868e-12
  -3.0848910e+01   4.6589367e-12
  -3.0797751e+01   4.9035952e-12
  -3.0746592e+01   5.1611038e-12
  -3.0695433e+01   5.4321376e-12
  -3.0644274e+01   5.7174071e-12
  -3.0593115e+01   6.0176602e-12
  -3.0541956e+01   6.3336840e-12
  -3.0490797e+01   6.6663072e-12
  -3.0439637e+01   7.0164018e-12
  -3.0388478e+01   7.3848858e-12
  -3.0337319e+01   7.7727254e-12
  -3.0286160e+01   8.1809374e-12
  -3.0235001e+01   8.6105925e-12
  -3.0183842e+01   9.0628171e-12
  -3.0132683e+01   9.5387972e-12
  -3.0081524e+01   1.0039781e-11
  -3.0030365e+01   1.0567083e-11
  -2.9979206e+01   1.1122085e-11
  -2.9928047e+01   1.1706243e-11
  -2.9876888e+01   1.2321089e-11
  -2.9825729e+01   1.2968236e-11
  -2.9774570e+01   1.3649382e-11
  -2.9723411e+01   1.4366313e-11
  -2.9672252e+01   1.5120909e-11
  -2.9621093e+01   1.5915151e-11
  -2.9569934e+01   1.6751121e-11
  -2.9518774e+01   1.7631013e-11
  -2.9467615e+01   1.8557136e-11
  -2.9416456e+01   1.9531919e-11
  -2.9365297e+01   2.0557920e-11
  -2.9314138e+01   2.1637831e-11
  -2.9262979e+01   2.2774485e-11
  -2.9211820e+01   2.3970866e-11
  -2.9160661e+01   2.5230112e-11
  -2.9109502e+01   2.6555529e-11
  -2.9058343e+01   2.7950595e-11
  -2.9007184e+01   2.9418972e-11
  -2.8956025e+01   3.0964514e-11
  -2.8904866e+01   3.2591276e-11
  -2.8853707e+01   3.4303531e-11
  -2.8802548e+01   3.6105771e-11
  -2.8751389e+01   3.8002729e-11
  -2.8700230e+01   3.9999385e-11
  -2.8649071e+01   4.2100981e-11
  -2.8597912e+01   4.4313035e-11
  -2.8546752e+01   4.6641355e-11
  -2.8495593e+01   4.9092056e-11
  -2.8444434e+01   5.1671572e-11
  -2.8393275e+01   5.4386678e-11
  -2.8342116e+01   5.7244505e-11
  -2.8290957e+01   6.0252560e-11
  -2.8239798e+01   6.3418743e-11
  -2.8188639e+01   6.6751370e-11
  -2.8137480e+01   7.0259198e-11
  -2.8086321e+01   7.3951442e-11
  -2.8035162e+01   7.7837801e-11
  -2.7984003e+01   8.1928488e-11
  -2.7932844e+01   8.6234252e-11
  -2.7881685e+01   9.0766407e-11
  -2.7830526e+01   9.5536863e-11
  -2.7779367e+01   1.0055816e-10
  -2.7728208e+01   1.0584349e-10
  -2.7677049e+01   1.1140676e-10
  -2.7625889e+01   1.1726258e-10
  -2.7574730e+01   1.2342635e-10
  -2.7523571e+01   1.2991427e-10
  -2.7472412e+01   1.3674341e-10
  -2.7421253e+01   1.4393172e-10
  -2.7370094e+01   1.5149811e-10
  -2.7318935e+01   1.5946247e-10
  -2.7267776e+01   1.6784575e-10
  -2.7216617e+01   1.7667002e-10
  -2.7165458e+01   1.8595847e-10
  -2.7114299e+01   1.9573554e-10
  -2.7063140e+01   2.0602697e-10
  -2.7011981e+01   2.1685983e-10
  -2.6960822e+01   2.2826262e-10
  -2.6909663e+01   2.4026537e-10
  -2.6858504e+01   2.5289966e-10
  -2.6807345e+01   2.6619875e-10
  -2.6756186e+01   2.8019765e-10
  -2.6705026e+01   2.9493323e-10
  -2.6653867e+01   3.1044427e-10
  -2.6602708e+01   3.2677163e-10
  -2.6551549e+01   3.4395831e-10
  -2.6500390e+01   3.6204958e-10
  -2.6449231e+01   3.8109310e-10
  -2.6398072e+01   4.0113904e-10
  -2.6346913e+01   4.2224022e-10
  -2.6295754e+01   4.4445223e-10
  -2.6244595e+01   4.6783363e-10
  -2.6193436e+01   4.9244605e-10
  -2.6142277e+01   5.1835435e-10
  -2.6091118e+01   5.4562686e-10
  -2.6039959e+01   5.7433547e-10
  -2.5988800e+01   6.0455591e-10
  -2.5937641e+01   6.3636787e-10
  -2.5886482e+01   6.6985527e-10
  -2.5835323e+01   7.0510645e-10
  -2.5784164e+01   7.4221443e-10
  -2.5733004e+01   7.8127713e-10
  -2.5681845e+01   8.2239764e-10
  -2.5630686e+01   8.6568452e-10
  -2.5579527e+01   9.1125204e-10
  -2.5528368e+01   9.5922052e-10
  -2.5477209e+01   1.0097166e-09
  -2.5426050e+01   1.0628738e-09
  -2.5374891e+01   1.1188323e-09
  -2.5323732e+01   1.1777401e-09
  -2.5272573e+01   1.2397529e-09
  -2.5221414e+01   1.3050345e-09
  -2.5170255e+01   1.3737576e-09
  -2.5119096e+01   1.4461037e-09
  -2.5067937e+01   1.5222642e-09
  -2.5016778e+01   1.6024406e-09
  -2.4965619e+01   1.6868448e-09
  -2.4914460e+01   1.7757004e-09
  -2.4863301e+01   1.8692422e-09
  -2.4812141e+01   1.9677180e-09
  -2.4760982e+01   2.0713885e-09
  -2.4709823e+01   2.1805280e-09
  -2.4658664e+01   2.2954258e-09
  -2.4607505e+01   2.4163860e-09
  -2.4556346e+01   2.5437292e-09
  -2.4505187e+01   2.6777928e-09
  -2.4454028e+01   2.8189322e-09
  -2.4402869e+01   2.9675215e-09
  -2.4351710e+01   3.1239547e-09
  -2.4300551e+01   3.2886467e-09
  -2.4249392e+01   3.4620345e-09
  -2.4198233e+01   3.6445781e-09
  -2.4147074e+01   3.8367620e-09
  -2.4095915e+01   4.0390963e-09
  -2.4044756e+01   4.2521185e-09
  -2.3993597e+01   4.4763941e-09
  -2.3942438e+01   4.7125192e-09
  -2.3891278e+01   4.9611211e-09
  -2.3840119e+01   5.2228606e-09
  -2.3788960e+01   5.4984338e-09
  -2.3737801e+01   5.7885733e-09
  -2.3686642e+01   6.0940512e-09
  -2.3635483e+01   6.4156801e-09
  -2.3584324e+01   6.7543163e-09
  -2.3533165e+01   7.1108613e-09
  -2.3482006e+01   7.4862647e-09
  -2.3430847e+01   7.8815266e-09
  -2.3379688e+01   8.2977003e-09
  -2.3328529e+01   8.7358951e-09
  -2.3277370e+01   9.1972796e-09
  -2.3226211e+01   9.6830843e-09
  -2.3175052e+01   1.0194606e-08
  -2.3123893e+01   1.0733209e-08
  -2.3072734e+01   1.1300331e-08
  -2.3021575e+01   1.1897489e-08
  -2.2970416e+01   1.2526276e-08
  -2.2919256e+01   1.3188374e-08
  -2.2868097e+01   1.3885553e-08
  -2.2816938e+01   1.4619678e-08
  -2.2765779e+01   1.5392712e-08
  -2.2714620e+01   1.6206725e-08
  -2.2663461e+01   1.7063897e-08
  -2.2612302e+01   1.7966523e-08
  -2.2561143e+01   1.8917023e-08
  -2.2509984e+01   1.9917944e-08
  -2.2458825e+01   2.0971971e-08
  -2.2407666e+01   2.2081931e-08
  -2.2356507e+01   2.3250805e-08
  -2.2305348e+01   2.4481730e-08
  -2.2254189e+01   2.5778014e-08
  -2.2203030e+01   2.7143140e-08
  -2.2151871e+01   2.8580778e-08
  -2.2100712e+01   3.0094797e-08
  -2.2049553e+01   3.1689270e-08
  -2.1998393e+01   3.3368491e-08
  -2.1947234e+01   3.5136982e-08
  -2.1896075e+01   3.6999511e-08
  -2.1844916e+01   3.8961098e-08
  -2.1793757e+01   4.1027037e-08
  -2.1742598e+01   4.3202903e-08
  -2.1691439e+01   4.5494571e-08
  -2.1640280e+01   4.7908234e-08
  -2.1589121e+01   5.0450417e-08
  -2.1537962e+01   5.3127994e-08
  -2.1486803e+01   5.5948213e-08
  -2.1435644e+01   5.8918710e-08
  -2.1384485e+01   6.2047532e-08
  -2.1333326e+01   6.5343161e-08
  -2.1282167e+01   6.8814536e-08
  -2.1231008e+01   7.2471078e-08
  -2.1179849e+01   7.6322716e-08
  -2.1128690e+01   8.0379916e-08
  -2.1077530e+01   8.4653710e-08
  -2.1026371e+01   8.9155724e-08
  -2.0975212e+01   9.3898215e-08
  -2.0924053e+01   9.8894101e-08
  -2.0872894e+01   1.0415700e-07
  -2.0821735e+01   1.0970127e-07
  -2.0770576e+01   1.1554204e-07
  -2.0719417e+01   1.2169527e-07
  -2.0668258e+01   1.2817776e-07
  -2.0617099e+01   1.3500727e-07
  -2.0565940e+01   1.4220247e-07
  -2.0514781e+01   1.4978308e-07
  -2.0463622e+01   1.5776988e-07
  -2.0412463e+01   1.6618477e-07
  -2.0361304e+01   1.7505086e-07
  -2.0310145e+01   1.8439250e-07
  -2.0258986e+01   1.9423539e-07
  -2.0207827e+01   2.0460661e-07
  -2.0156668e+01   2.1553471e-07
  -2.0105508e+01   2.2704982e-07
  -2.0054349e+01   2.3918370e-07
  -2.0003190e+01   2.5196986e-07
  -1.9952031e+01   2.6544361e-07
  -1.9900872e+01   2.7964223e-07
  -1.9849713e+01   2.9460501e-07
  -1.9798554e+01   3.1037341e-07
  -1.9747395e+01   3.2699115e-07
  -1.9696236e+01   3.4450436e-07
  -1.9645077e+01   3.6296167e-07
  -1.9593918e+01   3.8241442e-07
  -1.9542759e+01   4.0291675e-07
  -1.9491600e+01   4.2452578e-07
  -1.9440441e+01   4.4730176e-07
  -1.9389282e+01   4.7130827e-07
  -1.9338123e+01   4.9661240e-07
  -1.9286964e+01   5.2328491e-07
  -1.9235805e+01   5.5140049e-07
  -1.9184645e+01   5.8103795e-07
  -1.9133486e+01   6.1228044e-07
  -1.9082327e+01   6.4521571e-07
  -1.9031168e+01   6.7993639e-07
  -1.8980009e+01   7.1654020e-07
  -1.8928850e+01   7.5513030e-07
  -1.8877691e+01   7.9581557e-07
  -1.8826532e+01   8.3871092e-07
  -1.8775373e+01   8.8393765e-07
  -1.8724214e+01   9.3162382e-07
  -1.8673055e+01   9.8190457e-07
  -1.8621896e+01   1.0349226e-06
  -1.8570737e+01   1.0908286e-06
  -1.8519578e+01   1.1497816e-06
  -1.8468419e+01   1.2119494e-06
  -1.8417260e+01   1.2775095e-06
  -1.8366101e+01   1.3466490e-06
  -1.8314942e+01   1.4195657e-06
  -1.8263782e+01   1.4964682e-06
  -1.8212623e+01   1.5775771e-06
  -1.8161464e+01   1.6631253e-06
  -1.8110305e+01   1.7533586e-06
  -1.8059146e+01   1.8485368e-06
  -1.8007987e+01   1.9489343e-06
  -1.7956828e+01   2.0548409e-06
  -1.7905669e+01   2.1665627e-06
  -1.7854510e+01   2.2844233e-06
  -1.7803351e+01   2.4087642e-06
  -1.7752192e+01   2.5399466e-06
  -1.7701033e+01   2.6783518e-06
  -1.7649874e+01   2.8243830e-06
  -1.7598715e+01   2.9784661e-06
  -1.7547556e+01   3.1410511e-06
  -1.7496397e+01   3.3126137e-06
  -1.7445238e+01   3.4936566e-06
  -1.7394079e+01   3.6847113e-06
  -1.7342920e+01   3.8863393e-06
  -1.7291760e+01   4.0991343e-06
  -1.7240601e+01   4.3237238e-06
  -1.7189442e+01   4.5607714e-06
  -1.7138283e+01   4.8109784e-06
  -1.7087124e+01   5.0750865e-06
  -1.7035965e+01   5.3538798e-06
  -1.6984806e+01   5.6481876e-06
  -1.6933647e+01   5.9588866e-06
  -1.6882488e+01   6.2869043e-06
  -1.6831329e+01   6.6332212e-06
  -1.6780170e+01   6.9988748e-06
  -1.6729011e+01   7.3849621e-06
  -1.6677852e+01   7.7926439e-06
  -1.6626693e+01   8.2231478e-06
  -1.6575534e+01   8.6777729e-06
  -1.6524375e+01   9.1578934e-06
  -1.6473216e+01   9.6649633e-06
  -1.6422057e+01   1.0200521e-05
  -1.6370897e+01   1.0766195e-05
  -1.6319738e+01   1.1363709e-05
  -1.6268579e+01   1.1994885e-05
  -1.6217420e+01   1.2661654e-05
  -1.6166261e+01   1.3366059e-05
  -1.6115102e+01   1.4110263e-05
  -1.6063943e+01   1.4896555e-05
  -1.6012784e+01   1.5727358e-05
  -1.5961625e+01   1.6605240e-05
  -1.5910466e+01   1.7532916e-05
  -1.5859307e+01   1.8513265e-05
  -1.5808148e+01   1.9549334e-05
  -1.5756989e+01   2.0644349e-05
  -1.5705830e+01   2.1801729e-05
  -1.5654671e+01   2.3025093e-05
  -1.5603512e+01   2.4318276e-05
  -1.5552353e+01   2.5685341e-05
  -1.5501194e+01   2.7130592e-05
  -1.5450034e+01   2.8658587e-05
  -1.5398875e+01   3.0274160e-05
  -1.5347716e+01   3.1982430e-05
  -1.5296557e+01   3.3788822e-05
  -1.5245398e+01   3.5699086e-05
  -1.5194239e+01   3.7719318e-05
  -1.5143080e+01   3.9855976e-05
  -1.5091921e+01   4.2115909e-05
  -1.5040762e+01   4.4506375e-05
  -1.4989603e+01   4.7035073e-05
  -1.4938444e+01   4.9710160e-05
  -1.4887285e+01   5.2540291e-05
  -1.4836126e+01   5.5534640e-05
  -1.4784967e+01   5.8702939e-05
  -1.4733808e+01   6.2055507e-05
  -1.4682649e+01   6.5603290e-05
  -1.4631490e+01   6.9357900e-05
  -1.4580331e+01   7.3331654e-05
  -1.4529172e+01   7.7537619e-05
  -1.4478012e+01   8.1989659e-05
  -1.4426853e+01   8.6702485e-05
  -1.4375694e+01   9.1691707e-05
  -1.4324535e+01   9.6973889e-05
  -1.4273376e+01   1.0256661e-04
  -1.4222217e+01   1.0848854e-04
  -1.4171058e+01   1.1475947e-04
  -1.4119899e+01   1.2140044e-04
  -1.4068740e+01   1.2843376e-04
  -1.4017581e+01   1.3588312e-04
  -1.3966422e+01   1.4377371e-04
  -1.3915263e+01   1.5213222e-04
  -1.3864104e+01   1.6098703e-04
  -1.3812945e+01   1.7036827e-04
  -1.3761786e+01   1.8030794e-04
  -1.3710627e+01   1.9084004e-04
  -1.3659468e+01   2.0200067e-04
  -1.3608309e+01   2.1382819e-04
  -1.3557149e+01   2.2636335e-04
  -1.3505990e+01   2.3964945e-04
  -1.3454831e+01   2.5373248e-04
  -1.3403672e+01   2.6866135e-04
  -1.3352513e+01   2.8448800e-04
  -1.3301354e+01   3.0126764e-04
  -1.3250195e+01   3.1905897e-04
  -1.3199036e+01   3.3792437e-04
  -1.3147877e+01   3.5793015e-04
  -1.3096718e+01   3.7914680e-04
  -1.3045559e+01   4.0164928e-04
  -1.2994400e+01   4.2551728e-04
  -1.2943241e+01   4.5083555e-04
  -1.2892082e+01   4.7769419e-04
  -1.2840923e+01   5.0618905e-04
  -1.2789764e+01   5.3642205e-04
  -1.2738605e+01   5.6850160e-04
  -1.2687446e+01   6.0254302e-04
  -1.2636286e+01   6.3866899e-04
  -1.2585127e+01   6.7701003e-04
  -1.2533968e+01   7.1770499e-04
  -1.2482809e+01   7.6090162e-04
  -1.2431650e+01   8.0675712e-04
  -1.2380491e+01   8.5543881e-04
  -1.2329332e+01   9.0712472e-04
  -1.2278173e+01   9.6200435e-04
  -1.2227014e+01   1.0202794e-03
  -1.2175855e+01   1.0821646e-03
  -1.2124696e+01   1.1478884e-03
  -1.2073537e+01   1.2176942e-03
  -1.2022378e+01   1.2918410e-03
  -1.1971219e+01   1.3706046e-03
  -1.1920060e+01   1.4542787e-03
  -1.1868901e+01   1.5431760e-03
  -1.1817742e+01   1.6376296e-03
  -1.1766583e+01   1.7379941e-03
  -1.1715424e+01   1.8446474e-03
  -1.1664264e+01   1.9579918e-03
  -1.1613105e+01   2.0784560e-03
  -1.1561946e+01   2.2064964e-03
  -1.1510787e+01   2.3425997e-03
  -1.1459628e+01   2.4872840e-03
  -1.1408469e+01   2.6411015e-03
  -1.1357310e+01   2.8046406e-03
  -1.1306151e+01   2.9785283e-03
  -1.1254992e+01   3.1634326e-03
  -1.1203833e+01   3.3600658e-03
  -1.1152674e+01   3.5691866e-03
  -1.1101515e+01   3.7916039e-03
  -1.1050356e+01   4.0281800e-03
  -1.0999197e+01   4.2798338e-03
  -1.0948038e+01   4.5475452e-03
  -1.0896879e+01   4.8323587e-03
  -1.0845720e+01   5.1353879e-03
  -1.0794561e+01   5.4578202e-03
  -1.0743401e+01   5.8009214e-03
  -1.0692242e+01   6.1660417e-03
  -1.0641083e+01   6.5546205e-03
  -1.0589924e+01   6.9681932e-03
  -1.0538765e+01   7.4083970e-03
  -1.0487606e+01   7.8769780e-03
  -1.0436447e+01   8.3757989e-03
  -1.0385288e+01   8.9068463e-03
  -1.0334129e+01   9.4722391e-03
  -1.0282970e+01   1.0074238e-02
  -1.0231811e+01   1.0715255e-02
  -1.0180652e+01   1.1397861e-02
  -1.0129493e+01   1.2124803e-02
  -1.0078334e+01   1.2899008e-02
  -1.0027175e+01   1.3723601e-02
  -9.9760156e+00   1.4601916e-02
  -9.9248566e+00   1.5537510e-02
  -9.8736975e+00   1.6534178e-02
  -9.8225385e+00   1.7595973e-02
  -9.7713794e+00   1.8727215e-02
  -9.7202204e+00   1.9932519e-02
  -9.6690613e+00   2.1216807e-02
  -9.6179023e+00   2.2585332e-02
  -9.5667432e+00   2.4043703e-02
  -9.5155842e+00   2.5597902e-02
  -9.4644251e+00   2.7254316e-02
  -9.4132660e+00   2.9019761e-02
  -9.3621070e+00   3.0901511e-02
  -9.3109479e+00   3.2907329e-02
  -9.2597889e+00   3.5045499e-02
  -9.2086298e+00   3.7324864e-02
  -9.1574708e+00   3.9754858e-02
  -9.1063117e+00   4.2345548e-02
  -9.0551527e+00   4.5107678e-02
  -9.0039936e+00   4.8052709e-02
  -8.9528346e+00   5.1192869e-02
  -8.9016755e+00   5.4541200e-02
  -8.8505164e+00   5.8111616e-02
  -8.7993574e+00   6.1918952e-02
  -8.7481983e+00   6.5979025e-02
  -8.6970393e+00   7.0308700e-02
  -8.6458802e+00   7.4925946e-02
  -8.5947212e+00   7.9849910e-02
  -8.5435621e+00   8.5100984e-02
  -8.4924031e+00   9.0700880e-02
  -8.4412440e+00   9.6672701e-02
  -8.3900850e+00   1.0304102e-01
  -8.3389259e+00   1.0983197e-01
  -8.2877668e+00   1.1707330e-01
  -8.2366078e+00   1.2479446e-01
  -8.1854487e+00   1.3302669e-01
  -8.1342897e+00   1.4180308e-01
  -8.0831306e+00   1.5115866e-01
  -8.0319716e+00   1.6113042e-01
  -7.9808125e+00   1.7175738e-01
  -7.9296535e+00   1.8308065e-01
  -7.8784944e+00   1.9514340e-01
  -7.8273354e+00   2.0799087e-01
  -7.7761763e+00   2.2167032e-01
  -7.7250172e+00   2.3623096e-01
  -7.6738582e+00   2.5172382e-01
  -7.6226991e+00   2.6820151e-01
  -7.5715401e+00   2.8571799e-01
  -7.5203810e+00   3.0432821e-01
  -7.4692220e+00   3.2408758e-01
  -7.4180629e+00   3.4505142e-01
  -7.3669039e+00   3.6727416e-01
  -7.3157448e+00   3.9080838e-01
  -7.2645858e+00   4.1570365e-01
  -7.2134267e+00   4.4200509e-01
  -7.1622676e+00   4.6975172e-01
  -7.1111086e+00   4.9897436e-01
  -7.0599495e+00   5.2969332e-01
  -7.0087905e+00   5.6191564e-01
  -6.9576314e+00   5.9563197e-01
  -6.9064724e+00   6.3081302e-01
  -6.8553133e+00   6.6740574e-01
  -6.8041543e+00   7.0532910e-01
  -6.7529952e+00   7.4446970e-01
  -6.7018362e+00   7.8467730e-01
  -6.6506771e+00   8.2576057e-01
  -6.5995180e+00   8.6748314e-01
  -6.5483590e+00   9.0956052e-01
  -6.4971999e+00   9.5165822e-01
  -6.4460409e+00   9.9339146e-01
  -6.3948818e+00   1.0343271e+00
  -6.3437228e+00   1.0739880e+00
  -6.2925637e+00   1.1118609e+00
  -6.2414047e+00   1.1474067e+00
  -6.1902456e+00   1.1800750e+00
  -6.1390866e+00   1.2093205e+00
  -6.0879275e+00   1.2346224e+00
  -6.0367684e+00   1.2555050e+00
  -5.9856094e+00   1.2715582e+00
  -5.9344503e+00   1.2824561e+00
  -5.8832913e+00   1.2879732e+00
  -5.8321322e+00   1.2879958e+00
  -5.7809732e+00   1.2825277e+00
  -5.7298141e+00   1.2716905e+00
  -5.6786551e+00   1.2557169e+00
  -5.6274960e+00   1.2349394e+00
  -5.5763370e+00   1.2097743e+00
  -5.5251779e+00   1.1807022e+00
  -5.4740188e+00   1.1482482e+00
  -5.4228598e+00   1.1129607e+00
  -5.3717007e+00   1.0753930e+00
  -5.3205417e+00   1.0360859e+00
  -5.2693826e+00   9.9555413e-01
  -5.2182236e+00   9.5427566e-01
  -5.1670645e+00   9.1268436e-01
  -5.1159055e+00   8.7116558e-01
  -5.0647464e+00   8.3005436e-01
  -5.0135873e+00   7.8963575e-01
  -4.9624283e+00   7.5014681e-01
  -4.9112692e+00   7.1177974e-01
  -4.8601102e+00   6.7468584e-01
  -4.8089511e+00   6.3897975e-01
  -4.7577921e+00   6.0474401e-01
  -4.7066330e+00   5.7203339e-01
  -4.6554740e+00   5.4087910e-01
  -4.6043149e+00   5.1129266e-01
  -4.5531559e+00   4.8326940e-01
  -4.5019968e+00   4.5679159e-01
  -4.4508377e+00   4.3183119e-01
  -4.3996787e+00   4.0835219e-01
  -4.3485196e+00   3.8631264e-01
  -4.2973606e+00   3.6566637e-01
  -4.2462015e+00   3.4636437e-01
  -4.1950425e+00   3.2835604e-01
  -4.1438834e+00   3.1159007e-01
  -4.0927244e+00   2.9601526e-01
  -4.0415653e+00   2.8158116e-01
  -3.9904063e+00   2.6823849e-01
  -3.9392472e+00   2.5593960e-01
  -3.8880881e+00   2.4463868e-01
  -3.8369291e+00   2.3429202e-01
  -3.7857700e+00   2.2485814e-01
  -3.7346110e+00   2.1629789e-01
  -3.6834519e+00   2.0857450e-01
  -3.6322929e+00   2.0165362e-01
  -3.5811338e+00   1.9550332e-01
  -3.5299748e+00   1.9009407e-01
  -3.4788157e+00   1.8539870e-01
  -3.4276567e+00   1.8139238e-01
  -3.3764976e+00   1.7805254e-01
  -3.3253385e+00   1.7535883e-01
  -3.2741795e+00   1.7329306e-01
  -3.2230204e+00   1.7183915e-01
  -3.1718614e+00   1.7098305e-01
  -3.1207023e+00   1.7071267e-01
  -3.0695433e+00   1.7101785e-01
  -3.0183842e+00   1.7189027e-01
  -2.9672252e+00   1.7332342e-01
  -2.9160661e+00   1.7531249e-01
  -2.8649071e+00   1.7785437e-01
  -2.8137480e+00   1.8094756e-01
  -2.7625889e+00   1.8459212e-01
  -2.7114299e+00   1.8878958e-01
  -2.6602708e+00   1.9354295e-01
  -2.6091118e+00   1.9885658e-01
  -2.5579527e+00   2.0473614e-01
  -2.5067937e+00   2.1118851e-01
  -2.4556346e+00   2.1822176e-01
  -2.4044756e+00   2.2584499e-01
  -2.3533165e+00   2.3406828e-01
  -2.3021575e+00   2.4290256e-01
  -2.2509984e+00   2.5235948e-01
  -2.1998393e+00   2.6245131e-01
  -2.1486803e+00   2.7319070e-01
  -2.0975212e+00   2.8459056e-01
  -2.0463622e+00   2.9666383e-01
  -1.9952031e+00   3.0942320e-01
  -1.9440441e+00   3.2288087e-01
  -1.8928850e+00   3.3704822e-01
  -1.8417260e+00   3.5193545e-01
  -1.7905669e+00   3.6755114e-01
  -1.7394079e+00   3.8390183e-01
  -1.6882488e+00   4.0099149e-01
  -1.6370897e+00   4.1882091e-01
  -1.5859307e+00   4.3738713e-01
  -1.5347716e+00   4.5668266e-01
  -1.4836126e+00   4.7669477e-01
  -1.4324535e+00   4.9740468e-01
  -1.3812945e+00   5.1878663e-01
  -1.3301354e+00   5.4080705e-01
  -1.2789764e+00   5.6342356e-01
  -1.2278173e+00   5.8658402e-01
  -1.1766583e+00   6.1022567e-01
  -1.1254992e+00   6.3427419e-01
  -1.0743401e+00   6.5864294e-01
  -1.0231811e+00   6.8323230e-01
  -9.7202204e-01   7.0792923e-01
  -9.2086298e-01   7.3260704e-01
  -8.6970393e-01   7.5712549e-01
  -8.1854487e-01   7.8133125e-01
  -7.6738582e-01   8.0505878e-01
  -7.1622676e-01   8.2813171e-01
  -6.6506771e-01   8.5036472e-01
  -6.1390866e-01   8.7156593e-01
  -5.6274960e-01   8.9153982e-01
  -5.1159055e-01   9.1009069e-01
  -4.6043149e-01   9.2702645e-01
  -4.0927244e-01   9.4216275e-01
  -3.5811338e-01   9.5532735e-01
  -3.0695433e-01   9.6636437e-01
  -2.5579527e-01   9.7513846e-01
  -2.0463622e-01   9.8153855e-01
  -1.5347716e-01   9.8548106e-01
  -1.0231811e-01   9.8691236e-01
  -5.1159055e-02   9.8581033e-01
   0.0000000e+00   9.8218503e-01
   5.1159055e-02   9.7607835e-01
   1.0231811e-01   9.6756263e-01
   1.5347716e-01   9.5673845e-01
   2.0463622e-01   9.4373161e-01
   2.5579527e-01   9.2868950e-01
   3.0695433e-01   9.1177704e-01
   3.5811338e-01   8.9317239e-01
   4.0927244e-01   8.7306260e-01
   4.6043149e-01   8.5163939e-01
   5.1159055e-01   8.2909522e-01
   5.6274960e-01   8.0561973e-01
   6.1390866e-01   7.8139664e-01
   6.6506771e-01   7.5660119e-01
   7.1622676e-01   7.3139808e-01
   7.6738582e-01   7.0593998e-01
   8.1854487e-01   6.8036644e-01
   8.6970393e-01   6.5480336e-01
   9.2086298e-01   6.2936269e-01
   9.7202204e-01   6.0414263e-01
   1.0231811e+00   5.7922793e-01
   1.0743401e+00   5.5469052e-01
   1.1254992e+00   5.3059019e-01
   1.1766583e+00   5.0697547e-01
   1.2278173e+00   4.8388444e-01
   1.2789764e+00   4.6134570e-01
   1.3301354e+00   4.3937928e-01
   1.3812945e+00   4.1799749e-01
   1.4324535e+00   3.9720576e-01
   1.4836126e+00   3.7700350e-01
   1.5347716e+00   3.5738474e-01
   1.5859307e+00   3.3833887e-01
   1.6370897e+00   3.1985122e-01
   1.6882488e+00   3.0190360e-01
   1.7394079e+00   2.8447477e-01
   1.7905669e+00   2.6754087e-01
   1.8417260e+00   2.5107577e-01
   1.8928850e+00   2.3505139e-01
   1.9440441e+00   2.1943793e-01
   1.9952031e+00   2.0420411e-01
   2.0463622e+00   1.8931731e-01
   2.0975212e+00   1.7474373e-01
   2.1486803e+00   1.6044849e-01
   2.1998393e+00   1.4639566e-01
   2.2509984e+00   1.3254833e-01
   2.3021575e+00   1.1886864e-01
   2.3533165e+00   1.0531774e-01
   2.4044756e+00   9.1855772e-02
   2.4556346e+00   7.8441836e-02
   2.5067937e+00   6.5033925e-02
   2.5579527e+00   5.1588844e-02
   2.6091118e+00   3.8062132e-02
   2.6602708e+00   2.4407956e-02
   2.7114299e+00   1.0579013e-02
   2.7625889e+00   3.4735898e-03
   2.8137480e+00   1.7800446e-02
   2.8649071e+00   3.2453973e-02
   2.9160661e+00   4.7488529e-02
   2.9672252e+00   6.2960525e-02
   3.0183842e+00   7.8928529e-02
   3.0695433e+00   9.5453360e-02
   3.1207023e+00   1.1259815e-01
   3.1718614e+00   1.3042840e-01
   3.2230204e+00   1.4901197e-01
   3.2741795e+00   1.6841904e-01
   3.3253385e+00   1.8872199e-01
   3.3764976e+00   2.0999523e-01
   3.4276567e+00   2.3231491e-01
   3.4788157e+00   2.5575848e-01
   3.5299748e+00   2.8040415e-01
   3.5811338e+00   3.0633014e-01
   3.6322929e+00   3.3361367e-01
   3.6834519e+00   3.6232975e-01
   3.7346110e+00   3.9254959e-01
   3.7857700e+00   4.2433867e-01
   3.8369291e+00   4.5775440e-01
   3.8880881e+00   4.9284325e-01
   3.9392472e+00   5.2963737e-01
   3.9904063e+00   5.6815065e-01
   4.0415653e+00   6.0837412e-01
   4.0927244e+00   6.5027079e-01
   4.1438834e+00   6.9376987e-01
   4.1950425e+00   7.3876061e-01
   4.2462015e+00   7.8508575e-01
   4.2973606e+00   8.3253503e-01
   4.3485196e+00   8.8083898e-01
   4.3996787e+00   9.2966368e-01
   4.4508377e+00   9.7860693e-01
   4.5019968e+00   1.0271968e+00
   4.5531559e+00   1.0748930e+00
   4.6043149e+00   1.1210925e+00
   4.6554740e+00   1.1651393e+00
   4.7066330e+00   1.2063396e+00
   4.7577921e+00   1.2439819e+00
   4.8089511e+00   1.2773617e+00
   4.8601102e+00   1.3058096e+00
   4.9112692e+00   1.3287223e+00
   4.9624283e+00   1.3455917e+00
   5.0135873e+00   1.3560326e+00
   5.0647464e+00   1.3598040e+00
   5.1159055e+00   1.3568234e+00
   5.1670645e+00   1.3471719e+00
   5.2182236e+00   1.3310893e+00
   5.2693826e+00   1.3089604e+00
   5.3205417e+00   1.2812941e+00
   5.3717007e+00   1.2486958e+00
   5.4228598e+00   1.2118379e+00
   5.4740188e+00   1.1714295e+00
   5.5251779e+00   1.1281876e+00
   5.5763370e+00   1.0828127e+00
   5.6274960e+00   1.0359679e+00
   5.6786551e+00   9.8826398e-01
   5.7298141e+00   9.4024924e-01
   5.7809732e+00   8.9240371e-01
   5.8321322e+00   8.4513761e-01
   5.8832913e+00   7.9879276e-01
   5.9344503e+00   7.5364625e-01
   5.9856094e+00   7.0991571e-01
   6.0367684e+00   6.6776544e-01
   6.0879275e+00   6.2731300e-01
   6.1390866e+00   5.8863567e-01
   6.1902456e+00   5.5177673e-01
   6.2414047e+00   5.1675123e-01
   6.2925637e+00   4.8355126e-01
   6.3437228e+00   4.5215051e-01
   6.3948818e+00   4.2250831e-01
   6.4460409e+00   3.9457306e-01
   6.4971999e+00   3.6828512e-01
   6.5483590e+00   3.4357922e-01
   6.5995180e+00   3.2038641e-01
   6.6506771e+00   2.9863570e-01
   6.7018362e+00   2.7825532e-01
   6.7529952e+00   2.5917374e-01
   6.8041543e+00   2.4132046e-01
   6.8553133e+00   2.2462661e-01
   6.9064724e+00   2.0902539e-01
   6.9576314e+00   1.9445240e-01
   7.0087905e+00   1.8084583e-01
   7.0599495e+00   1.6814663e-01
   7.1111086e+00   1.5629857e-01
   7.1622676e+00   1.4524826e-01
   7.2134267e+00   1.3494509e-01
   7.2645858e+00   1.2534128e-01
   7.3157448e+00   1.1639169e-01
   7.3669039e+00   1.0805383e-01
   7.4180629e+00   1.0028771e-01
   7.4692220e+00   9.3055747e-02
   7.5203810e+00   8.6322648e-02
   7.5715401e+00   8.0055314e-02
   7.6226991e+00   7.4222716e-02
   7.6738582e+00   6.8795785e-02
   7.7250172e+00   6.3747305e-02
   7.7761763e+00   5.9051808e-02
   7.8273354e+00   5.4685469e-02
   7.8784944e+00   5.0626014e-02
   7.9296535e+00   4.6852621e-02
   7.9808125e+00   4.3345834e-02
   8.0319716e+00   4.0087479e-02
   8.0831306e+00   3.7060580e-02
   8.1342897e+00   3.4249288e-02
   8.1854487e+00   3.1638806e-02
   8.2366078e+00   2.9215325e-02
   8.2877668e+00   2.6965957e-02
   8.3389259e+00   2.4878678e-02
   8.3900850e+00   2.2942269e-02
   8.4412440e+00   2.1146267e-02
   8.4924031e+00   1.9480915e-02
   8.5435621e+00   1.7937111e-02
   8.5947212e+00   1.6506373e-02
   8.6458802e+00   1.5180789e-02
   8.6970393e+00   1.3952989e-02
   8.7481983e+00   1.2816099e-02
   8.7993574e+00   1.1763717e-02
   8.8505164e+00   1.0789875e-02
   8.9016755e+00   9.8890154e-03
   8.9528346e+00   9.0559589e-03
   9.0039936e+00   8.2858821e-03
   9.0551527e+00   7.5742930e-03
   9.1063117e+00   6.9170087e-03
   9.1574708e+00   6.3101344e-03
   9.2086298e+00   5.7500446e-03
   9.2597889e+00   5.2333644e-03
   9.3109479e+00   4.7569530e-03
   9.3621070e+00   4.3178877e-03
   9.4132660e+00   3.9134491e-03
   9.4644251e+00   3.5411077e-03
   9.5155842e+00   3.1985103e-03
   9.5667432e+00   2.8834690e-03
   9.6179023e+00   2.5939491e-03
   9.6690613e+00   2.3280592e-03
   9.7202204e+00   2.0840410e-03
   9.7713794e+00   1.8602608e-03
   9.8225385e+00   1.6552003e-03
   9.8736975e+00   1.4674492e-03
   9.9248566e+00   1.2956974e-03
   9.9760156e+00   1.1387287e-03
   1.0027175e+01   9.9541345e-04
   1.0078334e+01   8.6470345e-04
   1.0129493e+01   7.4562577e-04
   1.0180652e+01   6.3727775e-04
   1.0231811e+01   5.3882210e-04
   1.0282970e+01   4.4948234e-04
   1.0334129e+01   3.6853857e-04
   1.0385288e+01   2.9532352e-04
   1.0436447e+01   2.2921887e-04
   1.0487606e+01   1.6965183e-04
   1.0538765e+01   1.1609195e-04
   1.0589924e+01   6.8048104e-05
   1.0641083e+01   2.5065753e-05
   1.0692242e+01   1.3275658e-05
   1.0743401e+01   4.7365107e-05
   1.0794561e+01   7.7562237e-05
   1.0845720e+01   1.0419944e-04
   1.0896879e+01   1.2758383e-04
   1.0948038e+01   1.4799900e-04
   1.0999197e+01   1.6570677e-04
   1.1050356e+01   1.8094873e-04
   1.1101515e+01   1.9394767e-04
   1.1152674e+01   2.0490900e-04
   1.1203833e+01   2.1402198e-04
   1.1254992e+01   2.2146091e-04
   1.1306151e+01   2.2738620e-04
   1.1357310e+01   2.3194542e-04
   1.1408469e+01   2.3527423e-04
   1.1459628e+01   2.3749727e-04
   1.1510787e+01   2.3872896e-04
   1.1561946e+01   2.3907429e-04
   1.1613105e+01   2.3862950e-04
   1.1664264e+01   2.3748276e-04
   1.1715424e+01   2.3571475e-04
   1.1766583e+01   2.3339925e-04
   1.1817742e+01   2.3060368e-04
   1.1868901e+01   2.2738953e-04
   1.1920060e+01   2.2381290e-04
   1.1971219e+01   2.1992483e-04
   1.2022378e+01   2.1577175e-04
   1.2073537e+01   2.1139584e-04
   1.2124696e+01   2.0683533e-04
   1.2175855e+01   2.0212485e-04
   1.2227014e+01   1.9729567e-04
   1.2278173e+01   1.9237603e-04
   1.2329332e+01   1.8739134e-04
   1.2380491e+01   1.8236443e-04
   1.2431650e+01   1.7731574e-04
   1.2482809e+01   1.7226357e-04
   1.2533968e+01   1.6722417e-04
   1.2585127e+01   1.6221201e-04
   1.2636286e+01   1.5723987e-04
   1.2687446e+01   1.5231899e-04
   1.2738605e+01   1.4745924e-04
   1.2789764e+01   1.4266917e-04
   1.2840923e+01   1.3795623e-04
   1.2892082e+01   1.3332676e-04
   1.2943241e+01   1.2878616e-04
   1.2994400e+01   1.2433897e-04
   1.3045559e+01   1.1998891e-04
   1.3096718e+01   1.1573901e-04
   1.3147877e+01   1.1159165e-04
   1.3199036e+01   1.0754860e-04
   1.3250195e+01   1.0361114e-04
   1.3301354e+01   9.9780061e-05
   1.3352513e+01   9.6055734e-05
   1.3403672e+01   9.2438155e-05
   1.3454831e+01   8.8926985e-05
   1.3505990e+01   8.5521585e-05
   1.3557149e+01   8.2221056e-05
   1.3608309e+01   7.9024266e-05
   1.3659468e+01   7.5929882e-05
   1.3710627e+01   7.2936395e-05
   1.3761786e+01   7.0042143e-05
   1.3812945e+01   6.7245335e-05
   1.3864104e+01   6.4544072e-05
   1.3915263e+01   6.1936360e-05
   1.3966422e+01   5.9420132e-05
   1.4017581e+01   5.6993257e-05
   1.4068740e+01   5.4653561e-05
   1.4119899e+01   5.2398831e-05
   1.4171058e+01   5.0226831e-05
   1.4222217e+01   4.8135311e-05
   1.4273376e+01   4.6122013e-05
   1.4324535e+01   4.4184683e-05
   1.4375694e+01   4.2321073e-05
   1.4426853e+01   4.0528953e-05
   1.4478012e+01   3.8806110e-05
   1.4529172e+01   3.7150358e-05
   1.4580331e+01   3.5559538e-05
   1.4631490e+01   3.4031527e-05
   1.4682649e+01   3.2564234e-05
   1.4733808e+01   3.1155608e-05
   1.4784967e+01   2.9803640e-05
   1.4836126e+01   2.8506361e-05
   1.4887285e+01   2.7261847e-05
   1.4938444e+01   2.6068221e-05
   1.4989603e+01   2.4923649e-05
   1.5040762e+01   2.3826346e-05
   1.5091921e+01   2.2774574e-05
   1.5143080e+01   2.1766642e-05
   1.5194239e+01   2.0800908e-05
   1.5245398e+01   1.9875776e-05
   1.5296557e+01   1.8989698e-05
   1.5347716e+01   1.8141174e-05
   1.5398875e+01   1.7328750e-05
   1.5450034e+01   1.6551017e-05
   1.5501194e+01   1.5806613e-05
   1.5552353e+01   1.5094221e-05
   1.5603512e+01   1.4412566e-05
   1.5654671e+01   1.3760418e-05
   1.5705830e+01   1.3136589e-05
   1.5756989e+01   1.2539932e-05
   1.5808148e+01   1.1969339e-05
   1.5859307e+01   1.1423745e-05
   1.5910466e+01   1.0902121e-05
   1.5961625e+01   1.0403476e-05
   1.6012784e+01   9.9268545e-06
   1.6063943e+01   9.4713388e-06
   1.6115102e+01   9.0360442e-06
   1.6166261e+01   8.6201197e-06
   1.6217420e+01   8.2227469e-06
   1.6268579e+01   7.8431389e-06
   1.6319738e+01   7.4805392e-06
   1.6370897e+01   7.1342211e-06
   1.6422057e+01   6.8034862e-06
   1.6473216e+01   6.4876639e-06
   1.6524375e+01   6.1861104e-06
   1.6575534e+01   5.8982075e-06
   1.6626693e+01   5.6233620e-06
   1.6677852e+01   5.3610050e-06
   1.6729011e+01   5.1105904e-06
   1.6780170e+01   4.8715947e-06
   1.6831329e+01   4.6435160e-06
   1.6882488e+01   4.4258731e-06
   1.6933647e+01   4.2182047e-06
   1.6984806e+01   4.0200689e-06
   1.7035965e+01   3.8310424e-06
   1.7087124e+01   3.6507196e-06
   1.7138283e+01   3.4787120e-06
   1.7189442e+01   3.3146478e-06
   1.7240601e+01   3.1581709e-06
   1.7291760e+01   3.0089404e-06
   1.7342920e+01   2.8666300e-06
   1.7394079e+01   2.7309278e-06
   1.7445238e+01   2.6015349e-06
   1.7496397e+01   2.4781656e-06
   1.7547556e+01   2.3605467e-06
   1.7598715e+01   2.2484167e-06
   1.7649874e+01   2.1415257e-06
   1.7701033e+01   2.0396347e-06
   1.7752192e+01   1.9425152e-06
   1.7803351e+01   1.8499489e-06
   1.7854510e+01   1.7617269e-06
   1.7905669e+01   1.6776498e-06
   1.7956828e+01   1.5975270e-06
   1.8007987e+01   1.5211763e-06
   1.8059146e+01   1.4484237e-06
   1.8110305e+01   1.3791031e-06
   1.8161464e+01   1.3130556e-06
   1.8212623e+01   1.2501296e-06
   1.8263782e+01   1.1901804e-06
   1.8314942e+01   1.1330696e-06
   1.8366101e+01   1.0786653e-06
   1.8417260e+01   1.0268414e-06
   1.8468419e+01   9.7747769e-07
   1.8519578e+01   9.3045923e-07
   1.8570737e+01   8.8567646e-07
   1.8621896e+01   8.4302477e-07
   1.8673055e+01   8.0240434e-07
   1.8724214e+01   7.6371991e-07
   1.8775373e+01   7.2688060e-07
   1.8826532e+01   6.9179970e-07
   1.8877691e+01   6.5839450e-07
   1.8928850e+01   6.2658608e-07
   1.8980009e+01   5.9629918e-07
   1.9031168e+01   5.6746201e-07
   1.9082327e+01   5.4000611e-07
   1.9133486e+01   5.1386617e-07
   1.9184645e+01   4.8897993e-07
   1.9235805e+01   4.6528803e-07
   1.9286964e+01   4.4273385e-07
   1.9338123e+01   4.2126341e-07
   1.9389282e+01   4.0082527e-07
   1.9440441e+01   3.8137037e-07
   1.9491600e+01   3.6285194e-07
   1.9542759e+01   3.4522542e-07
   1.9593918e+01   3.2844833e-07
   1.9645077e+01   3.1248017e-07
   1.9696236e+01   2.9728235e-07
   1.9747395e+01   2.8281809e-07
   1.9798554e+01   2.6905236e-07
   1.9849713e+01   2.5595175e-07
   1.9900872e+01   2.4348445e-07
   1.9952031e+01   2.3162013e-07
   2.0003190e+01   2.2032992e-07
   2.0054349e+01   2.0958628e-07
   2.0105508e+01   1.9936301e-07
   2.0156668e+01   1.8963512e-07
   2.0207827e+01   1.8037882e-07
   2.0258986e+01   1.7157145e-07
   2.0310145e+01   1.6319143e-07
   2.0361304e+01   1.5521818e-07
   2.0412463e+01   1.4763213e-07
   2.0463622e+01   1.4041463e-07
   2.0514781e+01   1.3354791e-07
   2.0565940e+01   1.2701506e-07
   2.0617099e+01   1.2079997e-07
   2.0668258e+01   1.1488730e-07
   2.0719417e+01   1.0926245e-07
   2.0770576e+01   1.0391150e-07
   2.0821735e+01   9.8821216e-08
   2.0872894e+01   9.3978986e-08
   2.0924053e+01   8.9372806e-08
   2.0975212e+01   8.4991249e-08
   2.1026371e+01   8.0823432e-08
   2.1077530e+01   7.6858999e-08
   2.1128690e+01   7.3088089e-08
   2.1179849e+01   6.9501314e-08
   2.1231008e+01   6.6089739e-08
   2.1282167e+01   6.2844860e-08
   2.1333326e+01   5.9758580e-08
   2.1384485e+01   5.6823193e-08
   2.1435644e+01   5.4031366e-08
   2.1486803e+01   5.1376117e-08
   2.1537962e+01   4.8850803e-08
   2.1589121e+01   4.6449100e-08
   2.1640280e+01   4.4164992e-08
   2.1691439e+01   4.1992751e-08
   2.1742598e+01   3.9926927e-08
   2.1793757e+01   3.7962335e-08
   2.1844916e+01   3.6094038e-08
   2.1896075e+01   3.4317341e-08
   2.1947234e+01   3.2627775e-08
   2.1998393e+01   3.1021088e-08
   2.2049553e+01   2.9493233e-08
   2.2100712e+01   2.8040362e-08
   2.2151871e+01   2.6658810e-08
   2.2203030e+01   2.5345094e-08
   2.2254189e+01   2.4095897e-08
   2.2305348e+01   2.2908065e-08
   2.2356507e+01   2.1778595e-08
   2.2407666e+01   2.0704634e-08
   2.2458825e+01   1.9683464e-08
   2.2509984e+01   1.8712502e-08
   2.2561143e+01   1.7789288e-08
   2.2612302e+01   1.6911484e-08
   2.2663461e+01   1.6076866e-08
   2.2714620e+01   1.5283316e-08
   2.2765779e+01   1.4528823e-08
   2.2816938e+01   1.3811470e-08
   2.2868097e+01   1.3129436e-08
   2.2919256e+01   1.2480990e-08
   2.2970416e+01   1.1864482e-08
   2.3021575e+01   1.1278345e-08
   2.3072734e+01   1.0721088e-08
   2.3123893e+01   1.0191294e-08
   2.3175052e+01   9.6876125e-09
   2.3226211e+01   9.2087617e-09
   2.3277370e+01   8.7535212e-09
   2.3328529e+01   8.3207306e-09
   2.3379688e+01   7.9092865e-09
   2.3430847e+01   7.5181391e-09
   2.3482006e+01   7.1462904e-09
   2.3533165e+01   6.7927910e-09
   2.3584324e+01   6.4567381e-09
   2.3635483e+01   6.1372733e-09
   2.3686642e+01   5.8335801e-09
   2.3737801e+01   5.5448820e-09
   2.3788960e+01   5.2704408e-09
   2.3840119e+01   5.0095544e-09
   2.3891278e+01   4.7615550e-09
   2.3942438e+01   4.5258079e-09
   2.3993597e+01   4.3017092e-09
   2.4044756e+01   4.0886850e-09
   2.4095915e+01   3.8861892e-09
   2.4147074e+01   3.6937030e-09
   2.4198233e+01   3.5107328e-09
   2.4249392e+01   3.3368091e-09
   2.4300551e+01   3.1714859e-09
   2.4351710e+01   3.0143389e-09
   2.4402869e+01   2.8649646e-09
   2.4454028e+01   2.7229794e-09
   2.4505187e+01   2.5880188e-09
   2.4556346e+01   2.4597358e-09
   2.4607505e+01   2.3378009e-09
   2.4658664e+01   2.2219006e-09
   2.4709823e+01   2.1117368e-09
   2.4760982e+01   2.0070263e-09
   2.4812141e+01   1.9074996e-09
   2.4863301e+01   1.8129007e-09
   2.4914460e+01   1.7229860e-09
   2.4965619e+01   1.6375240e-09
   2.5016778e+01   1.5562948e-09
   2.5067937e+01   1.4790889e-09
   2.5119096e+01   1.4057076e-09
   2.5170255e+01   1.3359618e-09
   2.5221414e+01   1.2696716e-09
   2.5272573e+01   1.2066661e-09
   2.5323732e+01   1.1467829e-09
   2.5374891e+01   1.0898675e-09
   2.5426050e+01   1.0357731e-09
   2.5477209e+01   9.8436017e-10
   2.5528368e+01   9.3549590e-10
   2.5579527e+01   8.8905420e-10
   2.5630686e+01   8.4491517e-10
   2.5681845e+01   8.0296481e-10
   2.5733004e+01   7.6309478e-10
   2.5784164e+01   7.2520206e-10
   2.5835323e+01   6.8918874e-10
   2.5886482e+01   6.5496176e-10
   2.5937641e+01   6.2243263e-10
   2.5988800e+01   5.9151726e-10
   2.6039959e+01   5.6213570e-10
   2.6091118e+01   5.3421197e-10
   2.6142277e+01   5.0767383e-10
   2.6193436e+01   4.8245263e-10
   2.6244595e+01   4.5848309e-10
   2.6295754e+01   4.3570320e-10
   2.6346913e+01   4.1405398e-10
   2.6398072e+01   3.9347938e-10
   2.6449231e+01   3.7392614e-10
   2.6500390e+01   3.5534361e-10
   2.6551549e+01   3.3768366e-10
   2.6602708e+01   3.2090055e-10
   2.6653867e+01   3.0495079e-10
   2.6705026e+01   2.8979306e-10
   2.6756186e+01   2.7538806e-10
   2.6807345e+01   2.6169847e-10
   2.6858504e+01   2.4868878e-10
   2.6909663e+01   2.3632528e-10
   2.6960822e+01   2.2457590e-10
   2.7011981e+01   2.1341017e-10
   2.7063140e+01   2.0279913e-10
   2.7114299e+01   1.9271525e-10
   2.7165458e+01   1.8313237e-10
   2.7216617e+01   1.7402563e-10
   2.7267776e+01   1.6537138e-10
   2.7318935e+01   1.5714718e-10
   2.7370094e+01   1.4933167e-10
   2.7421253e+01   1.4190456e-10
   2.7472412e+01   1.3484657e-10
   2.7523571e+01   1.2813937e-10
   2.7574730e+01   1.2176554e-10
   2.7625889e+01   1.1570853e-10
   2.7677049e+01   1.0995260e-10
   2.7728208e+01   1.0448281e-10
   2.7779367e+01   9.9284934e-11
   2.7830526e+01   9.4345473e-11
   2.7881685e+01   8.9651589e-11
   2.7932844e+01   8.5191084e-11
   2.7984003e+01   8.0952364e-11
   2.8035162e+01   7.6924409e-11
   2.8086321e+01   7.3096749e-11
   2.8137480e+01   6.9459431e-11
   2.8188639e+01   6.6002997e-11
   2.8239798e+01   6.2718459e-11
   2.8290957e+01   5.9597275e-11
   2.8342116e+01   5.6631327e-11
   2.8393275e+01   5.3812899e-11
   2.8444434e+01   5.1134659e-11
   2.8495593e+01   4.8589640e-11
   2.8546752e+01   4.6171219e-11
   2.8597912e+01   4.3873104e-11
   2.8649071e+01   4.1689313e-11
   2.8700230e+01   3.9614164e-11
   2.8751389e+01   3.7642256e-11
   2.8802548e+01   3.5768454e-11
   2.8853707e+01   3.3987882e-11
   2.8904866e+01   3.2295904e-11
   2.8956025e+01   3.0688114e-11
   2.9007184e+01   2.9160327e-11
   2.9058343e+01   2.7708563e-11
   2.9109502e+01   2.6329042e-11
   2.9160661e+01   2.5018172e-11
   2.9211820e+01   2.3772537e-11
   2.9262979e+01   2.2588894e-11
   2.9314138e+01   2.1464159e-11
   2.9365297e+01   2.0395401e-11
   2.9416456e+01   1.9379837e-11
   2.9467615e+01   1.8414821e-11
   2.9518774e+01   1.7497837e-11
   2.9569934e+01   1.6626496e-11
   2.9621093e+01   1.5798528e-11
   2.9672252e+01   1.5011775e-11
   2.9723411e+01   1.4264186e-11
   2.9774570e+01   1.3553812e-11
   2.9825729e+01   1.2878802e-11
   2.9876888e+01   1.2237397e-11
   2.9928047e+01   1.1627924e-11
   2.9979206e+01   1.1048794e-11
   3.0030365e+01   1.0498497e-11
   3.0081524e+01   9.9755980e-12
   3.0132683e+01   9.4787343e-12
   3.0183842e+01   9.0066097e-12
   3.0235001e+01   8.5579930e-12
   3.0286160e+01   8.1317143e-12
   3.0337319e+01   7.7266617e-12
   3.0388478e+01   7.3417787e-12
   3.0439637e+01   6.9760615e-12
   3.0490797e+01   6.6285560e-12
   3.0541956e+01   6.2983556e-12
   3.0593115e+01   5.9845991e-12
   3.0644274e+01   5.6864678e-12
   3.0695433e+01   5.4031838e-12
   3.0746592e+01   5.1340080e-12
   3.0797751e+01   4.8782382e-12
   3.0848910e+01   4.6352068e-12
   3.0900069e+01   4.4042796e-12
   3.0951228e+01   4.1848541e-12
   3.1002387e+01   3.9763575e-12
   3.1053546e+01   3.7782458e-12
   3.1104705e+01   3.5900018e-12
   3.1155864e+01   3.4111342e-12
   3.1207023e+01   3.2411762e-12
   3.1258182e+01   3.0796840e-12
   3.1309341e+01   2.9262362e-12
   3.1360500e+01   2.7804322e-12
   3.1411660e+01   2.6418912e-12
   3.1462819e+01   2.5102517e-12
   3.1513978e+01   2.3851699e-12
   3.1565137e+01   2.2663192e-12
   3.1616296e+01   2.1533894e-12


==> my_figures/Data/signal3_opt_t_epsilon-5.dat <==
  -3.0616625e+01   1.4549704e-11
  -3.0558858e+01   1.5384977e-11
  -3.0501091e+01   1.6267821e-11
  -3.0443324e+01   1.7200920e-11
  -3.0385557e+01   1.8187104e-11
  -3.0327789e+01   1.9229362e-11
  -3.0270022e+01   2.0330848e-11
  -3.0212255e+01   2.1494891e-11
  -3.0154488e+01   2.2725005e-11
  -3.0096721e+01   2.4024898e-11
  -3.0038953e+01   2.5398484e-11
  -2.9981186e+01   2.6849892e-11
  -2.9923419e+01   2.8383480e-11
  -2.9865652e+01   3.0003844e-11
  -2.9807884e+01   3.1715835e-11
  -2.9750117e+01   3.3524571e-11
  -2.9692350e+01   3.5435449e-11
  -2.9634583e+01   3.7454165e-11
  -2.9576816e+01   3.9586724e-11
  -2.9519048e+01   4.1839463e-11
  -2.9461281e+01   4.4219062e-11
  -2.9403514e+01   4.6732568e-11
  -2.9345747e+01   4.9387411e-11
  -2.9287979e+01   5.2191426e-11
  -2.9230212e+01   5.5152873e-11
  -2.9172445e+01   5.8280463e-11
  -2.9114678e+01   6.1583377e-11
  -2.9056911e+01   6.5071292e-11
  -2.8999143e+01   6.8754412e-11
  -2.8941376e+01   7.2643488e-11
  -2.8883609e+01   7.6749852e-11
  -2.8825842e+01   8.1085445e-11
  -2.8768075e+01   8.5662850e-11
  -2.8710307e+01   9.0495326e-11
  -2.8652540e+01   9.5596838e-11
  -2.8594773e+01   1.0098210e-10
  -2.8537006e+01   1.0666661e-10
  -2.8479238e+01   1.1266670e-10
  -2.8421471e+01   1.1899955e-10
  -2.8363704e+01   1.2568327e-10
  -2.8305937e+01   1.3273692e-10
  -2.8248170e+01   1.4018057e-10
  -2.8190402e+01   1.4803534e-10
  -2.8132635e+01   1.5632348e-10
  -2.8074868e+01   1.6506839e-10
  -2.8017101e+01   1.7429471e-10
  -2.7959333e+01   1.8402835e-10
  -2.7901566e+01   1.9429658e-10
  -2.7843799e+01   2.0512811e-10
  -2.7786032e+01   2.1655309e-10
  -2.7728265e+01   2.2860328e-10
  -2.7670497e+01   2.4131206e-10
  -2.7612730e+01   2.5471452e-10
  -2.7554963e+01   2.6884757e-10
  -2.7497196e+01   2.8374999e-10
  -2.7439428e+01   2.9946256e-10
  -2.7381661e+01   3.1602812e-10
  -2.7323894e+01   3.3349169e-10
  -2.7266127e+01   3.5190056e-10
  -2.7208360e+01   3.7130442e-10
  -2.7150592e+01   3.9175545e-10
  -2.7092825e+01   4.1330844e-10
  -2.7035058e+01   4.3602091e-10
  -2.6977291e+01   4.5995324e-10
  -2.6919524e+01   4.8516882e-10
  -2.6861756e+01   5.1173413e-10
  -2.6803989e+01   5.3971895e-10
  -2.6746222e+01   5.6919645e-10
  -2.6688455e+01   6.0024339e-10
  -2.6630687e+01   6.3294022e-10
  -2.6572920e+01   6.6737129e-10
  -2.6515153e+01   7.0362501e-10
  -2.6457386e+01   7.4179398e-10
  -2.6399619e+01   7.8197525e-10
  -2.6341851e+01   8.2427042e-10
  -2.6284084e+01   8.6878588e-10
  -2.6226317e+01   9.1563299e-10
  -2.6168550e+01   9.6492829e-10
  -2.6110782e+01   1.0167937e-09
  -2.6053015e+01   1.0713567e-09
  -2.5995248e+01   1.1287506e-09
  -2.5937481e+01   1.1891148e-09
  -2.5879714e+01   1.2525948e-09
  -2.5821946e+01   1.3193427e-09
  -2.5764179e+01   1.3895172e-09
  -2.5706412e+01   1.4632843e-09
  -2.5648645e+01   1.5408166e-09
  -2.5590878e+01   1.6222946e-09
  -2.5533110e+01   1.7079064e-09
  -2.5475343e+01   1.7978478e-09
  -2.5417576e+01   1.8923229e-09
  -2.5359809e+01   1.9915442e-09
  -2.5302041e+01   2.0957328e-09
  -2.5244274e+01   2.2051187e-09
  -2.5186507e+01   2.3199409e-09
  -2.5128740e+01   2.4404478e-09
  -2.5070973e+01   2.5668973e-09
  -2.5013205e+01   2.6995570e-09
  -2.4955438e+01   2.8387043e-09
  -2.4897671e+01   2.9846268e-09
  -2.4839904e+01   3.1376223e-09
  -2.4782136e+01   3.2979989e-09
  -2.4724369e+01   3.4660751e-09
  -2.4666602e+01   3.6421799e-09
  -2.4608835e+01   3.8266529e-09
  -2.4551068e+01   4.0198442e-09
  -2.4493300e+01   4.2221143e-09
  -2.4435533e+01   4.4338341e-09
  -2.4377766e+01   4.6553849e-09
  -2.4319999e+01   4.8871576e-09
  -2.4262232e+01   5.1295532e-09
  -2.4204464e+01   5.3829817e-09
  -2.4146697e+01   5.6478621e-09
  -2.4088930e+01   5.9246216e-09
  -2.4031163e+01   6.2136951e-09
  -2.3973395e+01   6.5155243e-09
  -2.3915628e+01   6.8305568e-09
  -2.3857861e+01   7.1592450e-09
  -2.3800094e+01   7.5020447e-09
  -2.3742327e+01   7.8594140e-09
  -2.3684559e+01   8.2318115e-09
  -2.3626792e+01   8.6196946e-09
  -2.3569025e+01   9.0235169e-09
  -2.3511258e+01   9.4437267e-09
  -2.3453490e+01   9.8807635e-09
  -2.3395723e+01   1.0335056e-08
  -2.3337956e+01   1.0807017e-08
  -2.3280189e+01   1.1297042e-08
  -2.3222422e+01   1.1805504e-08
  -2.3164654e+01   1.2332750e-08
  -2.3106887e+01   1.2879091e-08
  -2.3049120e+01   1.3444805e-08
  -2.2991353e+01   1.4030124e-08
  -2.2933585e+01   1.4635229e-08
  -2.2875818e+01   1.5260243e-08
  -2.2818051e+01   1.5905222e-08
  -2.2760284e+01   1.6570148e-08
  -2.2702517e+01   1.7254916e-08
  -2.2644749e+01   1.7959324e-08
  -2.2586982e+01   1.8683062e-08
  -2.2529215e+01   1.9425696e-08
  -2.2471448e+01   2.0186657e-08
  -2.2413681e+01   2.0965224e-08
  -2.2355913e+01   2.1760503e-08
  -2.2298146e+01   2.2571414e-08
  -2.2240379e+01   2.3396666e-08
  -2.2182612e+01   2.4234735e-08
  -2.2124844e+01   2.5083841e-08
  -2.2067077e+01   2.5941918e-08
  -2.2009310e+01   2.6806586e-08
  -2.1951543e+01   2.7675123e-08
  -2.1893776e+01   2.8544422e-08
  -2.1836008e+01   2.9410959e-08
  -2.1778241e+01   3.0270751e-08
  -2.1720474e+01   3.1119309e-08
  -2.1662707e+01   3.1951590e-08
  -2.1604939e+01   3.2761946e-08
  -2.1547172e+01   3.3544064e-08
  -2.1489405e+01   3.4290902e-08
  -2.1431638e+01   3.4994627e-08
  -2.1373871e+01   3.5646534e-08
  -2.1316103e+01   3.6236973e-08
  -2.1258336e+01   3.6755257e-08
  -2.1200569e+01   3.7189571e-08
  -2.1142802e+01   3.7526869e-08
  -2.1085035e+01   3.7752766e-08
  -2.1027267e+01   3.7851414e-08
  -2.0969500e+01   3.7805379e-08
  -2.0911733e+01   3.7595496e-08
  -2.0853966e+01   3.7200720e-08
  -2.0796198e+01   3.6597961e-08
  -2.0738431e+01   3.5761909e-08
  -2.0680664e+01   3.4664839e-08
  -2.0622897e+01   3.3276407e-08
  -2.0565130e+01   3.1563423e-08
  -2.0507362e+01   2.9489612e-08
  -2.0449595e+01   2.7015351e-08
  -2.0391828e+01   2.4097385e-08
  -2.0334061e+01   2.0688523e-08
  -2.0276293e+01   1.6737309e-08
  -2.0218526e+01   1.2187665e-08
  -2.0160759e+01   6.9785044e-09
  -2.0102992e+01   1.0433220e-09
  -2.0045225e+01   5.6902585e-09
  -1.9987457e+01   1.3300966e-08
  -1.9929690e+01   2.1874403e-08
  -1.9871923e+01   3.1503610e-08
  -1.9814156e+01   4.2289670e-08
  -1.9756389e+01   5.4342366e-08
  -1.9698621e+01   6.7780885e-08
  -1.9640854e+01   8.2734577e-08
  -1.9583087e+01   9.9343781e-08
  -1.9525320e+01   1.1776070e-07
  -1.9467552e+01   1.3815038e-07
  -1.9409785e+01   1.6069168e-07
  -1.9352018e+01   1.8557845e-07
  -1.9294251e+01   2.1302068e-07
  -1.9236484e+01   2.4324580e-07
  -1.9178716e+01   2.7650004e-07
  -1.9120949e+01   3.1304996e-07
  -1.9063182e+01   3.5318402e-07
  -1.9005415e+01   3.9721434e-07
  -1.8947647e+01   4.4547853e-07
  -1.8889880e+01   4.9834171e-07
  -1.8832113e+01   5.5619869e-07
  -1.8774346e+01   6.1947623e-07
  -1.8716579e+01   6.8863560e-07
  -1.8658811e+01   7.6417526e-07
  -1.8601044e+01   8.4663373e-07
  -1.8543277e+01   9.3659270e-07
  -1.8485510e+01   1.0346804e-06
  -1.8427743e+01   1.1415753e-06
  -1.8369975e+01   1.2580098e-06
  -1.8312208e+01   1.3847745e-06
  -1.8254441e+01   1.5227227e-06
  -1.8196674e+01   1.6727753e-06
  -1.8138906e+01   1.8359257e-06
  -1.8081139e+01   2.0132458e-06
  -1.8023372e+01   2.2058918e-06
  -1.7965605e+01   2.4151104e-06
  -1.7907838e+01   2.6422463e-06
  -1.7850070e+01   2.8887491e-06
  -1.7792303e+01   3.1561818e-06
  -1.7734536e+01   3.4462290e-06
  -1.7676769e+01   3.7607064e-06
  -1.7619001e+01   4.1015710e-06
  -1.7561234e+01   4.4709310e-06
  -1.7503467e+01   4.8710584e-06
  -1.7445700e+01   5.3044004e-06
  -1.7387933e+01   5.7735933e-06
  -1.7330165e+01   6.2814764e-06
  -1.7272398e+01   6.8311077e-06
  -1.7214631e+01   7.4257800e-06
  -1.7156864e+01   8.0690389e-06
  -1.7099096e+01   8.7647016e-06
  -1.7041329e+01   9.5168774e-06
  -1.6983562e+01   1.0329990e-05
  -1.6925795e+01   1.1208800e-05
  -1.6868028e+01   1.2158432e-05
  -1.6810260e+01   1.3184400e-05
  -1.6752493e+01   1.4292637e-05
  -1.6694726e+01   1.5489527e-05
  -1.6636959e+01   1.6781940e-05
  -1.6579192e+01   1.8177264e-05
  -1.6521424e+01   1.9683447e-05
  -1.6463657e+01   2.1309039e-05
  -1.6405890e+01   2.3063236e-05
  -1.6348123e+01   2.4955925e-05
  -1.6290355e+01   2.6997741e-05
  -1.6232588e+01   2.9200120e-05
  -1.6174821e+01   3.1575355e-05
  -1.6117054e+01   3.4136668e-05
  -1.6059287e+01   3.6898269e-05
  -1.6001519e+01   3.9875436e-05
  -1.5943752e+01   4.3084590e-05
  -1.5885985e+01   4.6543386e-05
  -1.5828218e+01   5.0270793e-05
  -1.5770450e+01   5.4287203e-05
  -1.5712683e+01   5.8614529e-05
  -1.5654916e+01   6.3276318e-05
  -1.5597149e+01   6.8297873e-05
  -1.5539382e+01   7.3706381e-05
  -1.5481614e+01   7.9531055e-05
  -1.5423847e+01   8.5803277e-05
  -1.5366080e+01   9.2556763e-05
  -1.5308313e+01   9.9827731e-05
  -1.5250546e+01   1.0765509e-04
  -1.5192778e+01   1.1608062e-04
  -1.5135011e+01   1.2514923e-04
  -1.5077244e+01   1.3490911e-04
  -1.5019477e+01   1.4541204e-04
  -1.4961709e+01   1.5671363e-04
  -1.4903942e+01   1.6887359e-04
  -1.4846175e+01   1.8195604e-04
  -1.4788408e+01   1.9602984e-04
  -1.4730641e+01   2.1116890e-04
  -1.4672873e+01   2.2745262e-04
  -1.4615106e+01   2.4496621e-04
  -1.4557339e+01   2.6380117e-04
  -1.4499572e+01   2.8405572e-04
  -1.4441804e+01   3.0583530e-04
  -1.4384037e+01   3.2925311e-04
  -1.4326270e+01   3.5443065e-04
  -1.4268503e+01   3.8149833e-04
  -1.4210736e+01   4.1059614e-04
  -1.4152968e+01   4.4187432e-04
  -1.4095201e+01   4.7549411e-04
  -1.4037434e+01   5.1162859e-04
  -1.3979667e+01   5.5046346e-04
  -1.3921900e+01   5.9219803e-04
  -1.3864132e+01   6.3704617e-04
  -1.3806365e+01   6.8523740e-04
  -1.3748598e+01   7.3701796e-04
  -1.3690831e+01   7.9265211e-04
  -1.3633063e+01   8.5242336e-04
  -1.3575296e+01   9.1663591e-04
  -1.3517529e+01   9.8561613e-04
  -1.3459762e+01   1.0597142e-03
  -1.3401995e+01   1.1393057e-03
  -1.3344227e+01   1.2247936e-03
  -1.3286460e+01   1.3166104e-03
  -1.3228693e+01   1.4152197e-03
  -1.3170926e+01   1.5211189e-03
  -1.3113158e+01   1.6348419e-03
  -1.3055391e+01   1.7569608e-03
  -1.2997624e+01   1.8880897e-03
  -1.2939857e+01   2.0288871e-03
  -1.2882090e+01   2.1800592e-03
  -1.2824322e+01   2.3423635e-03
  -1.2766555e+01   2.5166125e-03
  -1.2708788e+01   2.7036774e-03
  -1.2651021e+01   2.9044926e-03
  -1.2593253e+01   3.1200602e-03
  -1.2535486e+01   3.3514547e-03
  -1.2477719e+01   3.5998283e-03
  -1.2419952e+01   3.8664169e-03
  -1.2362185e+01   4.1525454e-03
  -1.2304417e+01   4.4596346e-03
  -1.2246650e+01   4.7892078e-03
  -1.2188883e+01   5.1428985e-03
  -1.2131116e+01   5.5224580e-03
  -1.2073349e+01   5.9297642e-03
  -1.2015581e+01   6.3668302e-03
  -1.1957814e+01   6.8358143e-03
  -1.1900047e+01   7.3390307e-03
  -1.1842280e+01   7.8789600e-03
  -1.1784512e+01   8.4582618e-03
  -1.1726745e+01   9.0797869e-03
  -1.1668978e+01   9.7465915e-03
  -1.1611211e+01   1.0461952e-02
  -1.1553444e+01   1.1229379e-02
  -1.1495676e+01   1.2052638e-02
  -1.1437909e+01   1.2935763e-02
  -1.1380142e+01   1.3883079e-02
  -1.1322375e+01   1.4899220e-02
  -1.1264607e+01   1.5989153e-02
  -1.1206840e+01   1.7158204e-02
  -1.1149073e+01   1.8412075e-02
  -1.1091306e+01   1.9756883e-02
  -1.1033539e+01   2.1199177e-02
  -1.0975771e+01   2.2745978e-02
  -1.0918004e+01   2.4404808e-02
  -1.0860237e+01   2.6183724e-02
  -1.0802470e+01   2.8091362e-02
  -1.0744703e+01   3.0136968e-02
  -1.0686935e+01   3.2330450e-02
  -1.0629168e+01   3.4682417e-02
  -1.0571401e+01   3.7204233e-02
  -1.0513634e+01   3.9908065e-02
  -1.0455866e+01   4.2806940e-02
  -1.0398099e+01   4.5914804e-02
  -1.0340332e+01   4.9246583e-02
  -1.0282565e+01   5.2818248e-02
  -1.0224798e+01   5.6646890e-02
  -1.0167030e+01   6.0750783e-02
  -1.0109263e+01   6.5149471e-02
  -1.0051496e+01   6.9863844e-02
  -9.9937287e+00   7.4916221e-02
  -9.9359615e+00   8.0330440e-02
  -9.8781943e+00   8.6131947e-02
  -9.8204270e+00   9.2347888e-02
  -9.7626598e+00   9.9007203e-02
  -9.7048926e+00   1.0614072e-01
  -9.6471254e+00   1.1378125e-01
  -9.5893582e+00   1.2196368e-01
  -9.5315909e+00   1.3072506e-01
  -9.4738237e+00   1.4010464e-01
  -9.4160565e+00   1.5014403e-01
  -9.3582893e+00   1.6088715e-01
  -9.3005221e+00   1.7238031e-01
  -9.2427549e+00   1.8467221e-01
  -9.1849876e+00   1.9781388e-01
  -9.1272204e+00   2.1185862e-01
  -9.0694532e+00   2.2686184e-01
  -9.0116860e+00   2.4288082e-01
  -8.9539188e+00   2.5997445e-01
  -8.8961516e+00   2.7820274e-01
  -8.8383843e+00   2.9762630e-01
  -8.7806171e+00   3.1830557e-01
  -8.7228499e+00   3.4029989e-01
  -8.6650827e+00   3.6366632e-01
  -8.6073155e+00   3.8845820e-01
  -8.5495482e+00   4.1472332e-01
  -8.4917810e+00   4.4250179e-01
  -8.4340138e+00   4.7182350e-01
  -8.3762466e+00   5.0270502e-01
  -8.3184794e+00   5.3514616e-01
  -8.2607122e+00   5.6912590e-01
  -8.2029449e+00   6.0459796e-01
  -8.1451777e+00   6.4148580e-01
  -8.0874105e+00   6.7967745e-01
  -8.0296433e+00   7.1902003e-01
  -7.9718761e+00   7.5931449e-01
  -7.9141088e+00   8.0031071e-01
  -7.8563416e+00   8.4170357e-01
  -7.7985744e+00   8.8313037e-01
  -7.7408072e+00   9.2417041e-01
  -7.6830400e+00   9.6434721e-01
  -7.6252728e+00   1.0031341e+00
  -7.5675055e+00   1.0399639e+00
  -7.5097383e+00   1.0742420e+00
  -7.4519711e+00   1.1053649e+00
  -7.3942039e+00   1.1327408e+00
  -7.3364367e+00   1.1558139e+00
  -7.2786695e+00   1.1740892e+00
  -7.2209022e+00   1.1871571e+00
  -7.1631350e+00   1.1947146e+00
  -7.1053678e+00   1.1965822e+00
  -7.0476006e+00   1.1927137e+00
  -6.9898334e+00   1.1831991e+00
  -6.9320661e+00   1.1682594e+00
  -6.8742989e+00   1.1482340e+00
  -6.8165317e+00   1.1235623e+00
  -6.7587645e+00   1.0947612e+00
  -6.7009973e+00   1.0624001e+00
  -6.6432301e+00   1.0270761e+00
  -6.5854628e+00   9.8939087e-01
  -6.5276956e+00   9.4993057e-01
  -6.4699284e+00   9.0924916e-01
  -6.4121612e+00   8.6785636e-01
  -6.3543940e+00   8.2620946e-01
  -6.2966267e+00   7.8470890e-01
  -6.2388595e+00   7.4369697e-01
  -6.1810923e+00   7.0345902e-01
  -6.1233251e+00   6.6422659e-01
  -6.0655579e+00   6.2618167e-01
  -6.0077907e+00   5.8946177e-01
  -5.9500234e+00   5.5416533e-01
  -5.8922562e+00   5.2035703e-01
  -5.8344890e+00   4.8807299e-01
  -5.7767218e+00   4.5732555e-01
  -5.7189546e+00   4.2810758e-01
  -5.6611874e+00   4.0039634e-01
  -5.6034201e+00   3.7415682e-01
  -5.5456529e+00   3.4934457e-01
  -5.4878857e+00   3.2590820e-01
  -5.4301185e+00   3.0379131e-01
  -5.3723513e+00   2.8293421e-01
  -5.3145840e+00   2.6327528e-01
  -5.2568168e+00   2.4475201e-01
  -5.1990496e+00   2.2730192e-01
  -5.1412824e+00   2.1086319e-01
  -5.0835152e+00   1.9537516e-01
  -5.0257480e+00   1.8077877e-01
  -4.9679807e+00   1.6701676e-01
  -4.9102135e+00   1.5403390e-01
  -4.8524463e+00   1.4177709e-01
  -4.7946791e+00   1.3019542e-01
  -4.7369119e+00   1.1924016e-01
  -4.6791446e+00   1.0886478e-01
  -4.6213774e+00   9.9024871e-02
  -4.5636102e+00   8.9678091e-02
  -4.5058430e+00   8.0784071e-02
  -4.4480758e+00   7.2304327e-02
  -4.3903086e+00   6.4202157e-02
  -4.3325413e+00   5.6442532e-02
  -4.2747741e+00   4.8991991e-02
  -4.2170069e+00   4.1818525e-02
  -4.1592397e+00   3.4891470e-02
  -4.1014725e+00   2.8181395e-02
  -4.0437053e+00   2.1659996e-02
  -3.9859380e+00   1.5299989e-02
  -3.9281708e+00   9.0750049e-03
  -3.8704036e+00   2.9594925e-03
  -3.8126364e+00   3.0713828e-03
  -3.7548692e+00   9.0418325e-03
  -3.6971019e+00   1.4975538e-02
  -3.6393347e+00   2.0895740e-02
  -3.5815675e+00   2.6825325e-02
  -3.5238003e+00   3.2786910e-02
  -3.4660331e+00   3.8802921e-02
  -3.4082659e+00   4.4895677e-02
  -3.3504986e+00   5.1087459e-02
  -3.2927314e+00   5.7400592e-02
  -3.2349642e+00   6.3857504e-02
  -3.1771970e+00   7.0480806e-02
  -3.1194298e+00   7.7293346e-02
  -3.0616625e+00   8.4318275e-02
  -3.0038953e+00   9.1579102e-02
  -2.9461281e+00   9.9099748e-02
  -2.8883609e+00   1.0690459e-01
  -2.8305937e+00   1.1501851e-01
  -2.7728265e+00   1.2346691e-01
  -2.7150592e+00   1.3227575e-01
  -2.6572920e+00   1.4147160e-01
  -2.5995248e+00   1.5108155e-01
  -2.5417576e+00   1.6113330e-01
  -2.4839904e+00   1.7165508e-01
  -2.4262232e+00   1.8267560e-01
  -2.3684559e+00   1.9422403e-01
  -2.3106887e+00   2.0632983e-01
  -2.2529215e+00   2.1902269e-01
  -2.1951543e+00   2.3233233e-01
  -2.1373871e+00   2.4628829e-01
  -2.0796198e+00   2.6091972e-01
  -2.0218526e+00   2.7625498e-01
  -1.9640854e+00   2.9232135e-01
  -1.9063182e+00   3.0914452e-01
  -1.8485510e+00   3.2674810e-01
  -1.7907838e+00   3.4515295e-01
  -1.7330165e+00   3.6437649e-01
  -1.6752493e+00   3.8443184e-01
  -1.6174821e+00   4.0532688e-01
  -1.5597149e+00   4.2706316e-01
  -1.5019477e+00   4.4963475e-01
  -1.4441804e+00   4.7302684e-01
  -1.3864132e+00   4.9721438e-01
  -1.3286460e+00   5.2216050e-01
  -1.2708788e+00   5.4781494e-01
  -1.2131116e+00   5.7411240e-01
  -1.1553444e+00   6.0097090e-01
  -1.0975771e+00   6.2829032e-01
  -1.0398099e+00   6.5595095e-01
  -9.8204270e-01   6.8381246e-01
  -9.2427549e-01   7.1171320e-01
  -8.6650827e-01   7.3946999e-01
  -8.0874105e-01   7.6687863e-01
  -7.5097383e-01   7.9371510e-01
  -6.9320661e-01   8.1973778e-01
  -6.3543940e-01   8.4469056e-01
  -5.7767218e-01   8.6830706e-01
  -5.1990496e-01   8.9031580e-01
  -4.6213774e-01   9.1044639e-01
  -4.0437053e-01   9.2843644e-01
  -3.4660331e-01   9.4403895e-01
  -2.8883609e-01   9.5702996e-01
  -2.3106887e-01   9.6721594e-01
  -1.7330165e-01   9.7444051e-01
  -1.1553444e-01   9.7859020e-01
  -5.7767218e-02   9.7959867e-01
   0.0000000e+00   9.7744928e-01
   5.7767218e-02   9.7217572e-01
   1.1553444e-01   9.6386070e-01
   1.7330165e-01   9.5263279e-01
   2.3106887e-01   9.3866158e-01
   2.8883609e-01   9.2215159e-01
   3.4660331e-01   9.0333524e-01
   4.0437053e-01   8.8246530e-01
   4.6213774e-01   8.5980737e-01
   5.1990496e-01   8.3563251e-01
   5.7767218e-01   8.1021064e-01
   6.3543940e-01   7.8380466e-01
   6.9320661e-01   7.5666557e-01
   7.5097383e-01   7.2902871e-01
   8.0874105e-01   7.0111087e-01
   8.6650827e-01   6.7310852e-01
   9.2427549e-01   6.4519682e-01
   9.8204270e-01   6.1752939e-01
   1.0398099e+00   5.9023865e-01
   1.0975771e+00   5.6343674e-01
   1.1553444e+00   5.3721663e-01
   1.2131116e+00   5.1165361e-01
   1.2708788e+00   4.8680680e-01
   1.3286460e+00   4.6272085e-01
   1.3864132e+00   4.3942747e-01
   1.4441804e+00   4.1694710e-01
   1.5019477e+00   3.9529034e-01
   1.5597149e+00   3.7445939e-01
   1.6174821e+00   3.5444926e-01
   1.6752493e+00   3.3524899e-01
   1.7330165e+00   3.1684265e-01
   1.7907838e+00   2.9921021e-01
   1.8485510e+00   2.8232839e-01
   1.9063182e+00   2.6617130e-01
   1.9640854e+00   2.5071105e-01
   2.0218526e+00   2.3591822e-01
   2.0796198e+00   2.2176232e-01
   2.1373871e+00   2.0821209e-01
   2.1951543e+00   1.9523581e-01
   2.2529215e+00   1.8280152e-01
   2.3106887e+00   1.7087720e-01
   2.3684559e+00   1.5943091e-01
   2.4262232e+00   1.4843092e-01
   2.4839904e+00   1.3784572e-01
   2.5417576e+00   1.2764414e-01
   2.5995248e+00   1.1779533e-01
   2.6572920e+00   1.0826877e-01
   2.7150592e+00   9.9034263e-02
   2.7728265e+00   9.0061921e-02
   2.8305937e+00   8.1322106e-02
   2.8883609e+00   7.2785395e-02
   2.9461281e+00   6.4422518e-02
   3.0038953e+00   5.6204292e-02
   3.0616625e+00   4.8101549e-02
   3.1194298e+00   4.0085059e-02
   3.1771970e+00   3.2125442e-02
   3.2349642e+00   2.4193080e-02
   3.2927314e+00   1.6258024e-02
   3.3504986e+00   8.2898949e-03
   3.4082659e+00   2.5777889e-04
   3.4660331e+00   7.8698759e-03
   3.5238003e+00   1.6125370e-02
   3.5815675e+00   2.4541865e-02
   3.6393347e+00   3.3153497e-02
   3.6971019e+00   4.1995496e-02
   3.7548692e+00   5.1104301e-02
   3.8126364e+00   6.0517681e-02
   3.8704036e+00   7.0274851e-02
   3.9281708e+00   8.0416587e-02
   3.9859380e+00   9.0985337e-02
   4.0437053e+00   1.0202532e-01
   4.1014725e+00   1.1358265e-01
   4.1592397e+00   1.2570534e-01
   4.2170069e+00   1.3844348e-01
   4.2747741e+00   1.5184915e-01
   4.3325413e+00   1.6597653e-01
   4.3903086e+00   1.8088178e-01
   4.4480758e+00   1.9662303e-01
   4.5058430e+00   2.1326016e-01
   4.5636102e+00   2.3085459e-01
   4.6213774e+00   2.4946896e-01
   4.6791446e+00   2.6916666e-01
   4.7369119e+00   2.9001122e-01
   4.7946791e+00   3.1206553e-01
   4.8524463e+00   3.3539084e-01
   4.9102135e+00   3.6004551e-01
   4.9679807e+00   3.8608347e-01
   5.0257480e+00   4.1355234e-01
   5.0835152e+00   4.4249118e-01
   5.1412824e+00   4.7292776e-01
   5.1990496e+00   5.0487545e-01
   5.2568168e+00   5.3832958e-01
   5.3145840e+00   5.7326329e-01
   5.3723513e+00   6.0962292e-01
   5.4301185e+00   6.4732309e-01
   5.4878857e+00   6.8624134e-01
   5.5456529e+00   7.2621284e-01
   5.6034201e+00   7.6702523e-01
   5.6611874e+00   8.0841403e-01
   5.7189546e+00   8.5005914e-01
   5.7767218e+00   8.9158292e-01
   5.8344890e+00   9.3255056e-01
   5.8922562e+00   9.7247334e-01
   5.9500234e+00   1.0108153e+00
   6.0077907e+00   1.0470042e+00
   6.0655579e+00   1.0804458e+00
   6.1233251e+00   1.1105432e+00
   6.1810923e+00   1.1367188e+00
   6.2388595e+00   1.1584380e+00
   6.2966267e+00   1.1752348e+00
   6.3543940e+00   1.1867345e+00
   6.4121612e+00   1.1926740e+00
   6.4699284e+00   1.1929166e+00
   6.5276956e+00   1.1874593e+00
   6.5854628e+00   1.1764338e+00
   6.6432301e+00   1.1600982e+00
   6.7009973e+00   1.1388236e+00
   6.7587645e+00   1.1130734e+00
   6.8165317e+00   1.0833809e+00
   6.8742989e+00   1.0503239e+00
   6.9320661e+00   1.0145008e+00
   6.9898334e+00   9.7650819e-01
   7.0476006e+00   9.3692201e-01
   7.1053678e+00   8.9628234e-01
   7.1631350e+00   8.5508261e-01
   7.2209022e+00   8.1376262e-01
   7.2786695e+00   7.7270507e-01
   7.3364367e+00   7.3223511e-01
   7.3942039e+00   6.9262211e-01
   7.4519711e+00   6.5408315e-01
   7.5097383e+00   6.1678752e-01
   7.5675055e+00   5.8086185e-01
   7.6252728e+00   5.4639549e-01
   7.6830400e+00   5.1344579e-01
   7.7408072e+00   4.8204309e-01
   7.7985744e+00   4.5219540e-01
   7.8563416e+00   4.2389251e-01
   7.9141088e+00   3.9710972e-01
   7.9718761e+00   3.7181098e-01
   8.0296433e+00   3.4795165e-01
   8.0874105e+00   3.2548076e-01
   8.1451777e+00   3.0434296e-01
   8.2029449e+00   2.8448009e-01
   8.2607122e+00   2.6583241e-01
   8.3184794e+00   2.4833968e-01
   8.3762466e+00   2.3194194e-01
   8.4340138e+00   2.1658016e-01
   8.4917810e+00   2.0219668e-01
   8.5495482e+00   1.8873562e-01
   8.6073155e+00   1.7614310e-01
   8.6650827e+00   1.6436742e-01
   8.7228499e+00   1.5335917e-01
   8.7806171e+00   1.4307129e-01
   8.8383843e+00   1.3345908e-01
   8.8961516e+00   1.2448019e-01
   8.9539188e+00   1.1609459e-01
   9.0116860e+00   1.0826446e-01
   9.0694532e+00   1.0095420e-01
   9.1272204e+00   9.4130257e-02
   9.1849876e+00   8.7761124e-02
   9.2427549e+00   8.1817188e-02
   9.3005221e+00   7.6270660e-02
   9.3582893e+00   7.1095481e-02
   9.4160565e+00   6.6267228e-02
   9.4738237e+00   6.1763025e-02
   9.5315909e+00   5.7561454e-02
   9.5893582e+00   5.3642470e-02
   9.6471254e+00   4.9987321e-02
   9.7048926e+00   4.6578471e-02
   9.7626598e+00   4.3399524e-02
   9.8204270e+00   4.0435154e-02
   9.8781943e+00   3.7671040e-02
   9.9359615e+00   3.5093799e-02
   9.9937287e+00   3.2690932e-02
   1.0051496e+01   3.0450762e-02
   1.0109263e+01   2.8362385e-02
   1.0167030e+01   2.6415618e-02
   1.0224798e+01   2.4600954e-02
   1.0282565e+01   2.2909517e-02
   1.0340332e+01   2.1333022e-02
   1.0398099e+01   1.9863734e-02
   1.0455866e+01   1.8494434e-02
   1.0513634e+01   1.7218385e-02
   1.0571401e+01   1.6029299e-02
   1.0629168e+01   1.4921308e-02
   1.0686935e+01   1.3888936e-02
   1.0744703e+01   1.2927076e-02
   1.0802470e+01   1.2030961e-02
   1.0860237e+01   1.1196142e-02
   1.0918004e+01   1.0418471e-02
   1.0975771e+01   9.6940767e-03
   1.1033539e+01   9.0193486e-03
   1.1091306e+01   8.3909184e-03
   1.1149073e+01   7.8056440e-03
   1.1206840e+01   7.2605948e-03
   1.1264607e+01   6.7530375e-03
   1.1322375e+01   6.2804227e-03
   1.1380142e+01   5.8403729e-03
   1.1437909e+01   5.4306707e-03
   1.1495676e+01   5.0492485e-03
   1.1553444e+01   4.6941780e-03
   1.1611211e+01   4.3636612e-03
   1.1668978e+01   4.0560217e-03
   1.1726745e+01   3.7696962e-03
   1.1784512e+01   3.5032274e-03
   1.1842280e+01   3.2552564e-03
   1.1900047e+01   3.0245164e-03
   1.1957814e+01   2.8098267e-03
   1.2015581e+01   2.6100863e-03
   1.2073349e+01   2.4242690e-03
   1.2131116e+01   2.2514185e-03
   1.2188883e+01   2.0906431e-03
   1.2246650e+01   1.9411119e-03
   1.2304417e+01   1.8020507e-03
   1.2362185e+01   1.6727376e-03
   1.2419952e+01   1.5525002e-03
   1.2477719e+01   1.4407118e-03
   1.2535486e+01   1.3367884e-03
   1.2593253e+01   1.2401860e-03
   1.2651021e+01   1.1503976e-03
   1.2708788e+01   1.0669509e-03
   1.2766555e+01   9.8940601e-04
   1.2824322e+01   9.1735305e-04
   1.2882090e+01   8.5041022e-04
   1.2939857e+01   7.8822192e-04
   1.2997624e+01   7.3045694e-04
   1.3055391e+01   6.7680682e-04
   1.3113158e+01   6.2698429e-04
   1.3170926e+01   5.8072184e-04
   1.3228693e+01   5.3777037e-04
   1.3286460e+01   4.9789795e-04
   1.3344227e+01   4.6088863e-04
   1.3401995e+01   4.2654137e-04
   1.3459762e+01   3.9466903e-04
   1.3517529e+01   3.6509739e-04
   1.3575296e+01   3.3766429e-04
   1.3633063e+01   3.1221881e-04
   1.3690831e+01   2.8862049e-04
   1.3748598e+01   2.6673862e-04
   1.3806365e+01   2.4645157e-04
   1.3864132e+01   2.2764616e-04
   1.3921900e+01   2.1021710e-04
   1.3979667e+01   1.9406645e-04
   1.4037434e+01   1.7910308e-04
   1.4095201e+01   1.6524222e-04
   1.4152968e+01   1.5240506e-04
   1.4210736e+01   1.4051828e-04
   1.4268503e+01   1.2951370e-04
   1.4326270e+01   1.1932794e-04
   1.4384037e+01   1.0990206e-04
   1.4441804e+01   1.0118126e-04
   1.4499572e+01   9.3114608e-05
   1.4557339e+01   8.5654771e-05
   1.4615106e+01   7.8757746e-05
   1.4672873e+01   7.2382645e-05
   1.4730641e+01   6.6491476e-05
   1.4788408e+01   6.1048939e-05
   1.4846175e+01   5.6022242e-05
   1.4903942e+01   5.1380923e-05
   1.4961709e+01   4.7096691e-05
   1.5019477e+01   4.3143272e-05
   1.5077244e+01   3.9496269e-05
   1.5135011e+01   3.6133029e-05
   1.5192778e+01   3.3032525e-05
   1.5250546e+01   3.0175237e-05
   1.5308313e+01   2.7543050e-05
   1.5366080e+01   2.5119153e-05
   1.5423847e+01   2.2887949e-05
   1.5481614e+01   2.0834967e-05
   1.5539382e+01   1.8946785e-05
   1.5597149e+01   1.7210954e-05
   1.5654916e+01   1.5615933e-05
   1.5712683e+01   1.4151019e-05
   1.5770450e+01   1.2806290e-05
   1.5828218e+01   1.1572551e-05
   1.5885985e+01   1.0441283e-05
   1.5943752e+01   9.4045889e-06
   1.6001519e+01   8.4551563e-06
   1.6059287e+01   7.5862113e-06
   1.6117054e+01   6.7914817e-06
   1.6174821e+01   6.0651603e-06
   1.6232588e+01   5.4018719e-06
   1.6290355e+01   4.7966419e-06
   1.6348123e+01   4.2448679e-06
   1.6405890e+01   3.7422923e-06
   1.6463657e+01   3.2849776e-06
   1.6521424e+01   2.8692833e-06
   1.6579192e+01   2.4918441e-06
   1.6636959e+01   2.1495500e-06
   1.6694726e+01   1.8395278e-06
   1.6752493e+01   1.5591236e-06
   1.6810260e+01   1.3058868e-06
   1.6868028e+01   1.0775551e-06
   1.6925795e+01   8.7204090e-07
   1.6983562e+01   6.8741830e-07
   1.7041329e+01   5.2191102e-07
   1.7099096e+01   3.7388148e-07
   1.7156864e+01   2.4182042e-07
   1.7214631e+01   1.2433739e-07
   1.7272398e+01   2.0151863e-08
   1.7330165e+01   7.1914987e-08
   1.7387933e+01   1.5294792e-07
   1.7445700e+01   2.2394472e-07
   1.7503467e+01   2.8582274e-07
   1.7561234e+01   3.3942499e-07
   1.7619001e+01   3.8552582e-07
   1.7676769e+01   4.2483612e-07
   1.7734536e+01   4.5800816e-07
   1.7792303e+01   4.8564014e-07
   1.7850070e+01   5.0828029e-07
   1.7907838e+01   5.2643078e-07
   1.7965605e+01   5.4055127e-07
   1.8023372e+01   5.5106220e-07
   1.8081139e+01   5.5834791e-07
   1.8138906e+01   5.6275943e-07
   1.8196674e+01   5.6461712e-07
   1.8254441e+01   5.6421309e-07
   1.8312208e+01   5.6181348e-07
   1.8369975e+01   5.5766049e-07
   1.8427743e+01   5.5197433e-07
   1.8485510e+01   5.4495500e-07
   1.8543277e+01   5.3678392e-07
   1.8601044e+01   5.2762546e-07
   1.8658811e+01   5.1762831e-07
   1.8716579e+01   5.0692682e-07
   1.8774346e+01   4.9564214e-07
   1.8832113e+01   4.8388339e-07
   1.8889880e+01   4.7174861e-07
   1.8947647e+01   4.5932575e-07
   1.9005415e+01   4.4669349e-07
   1.9063182e+01   4.3392207e-07
   1.9120949e+01   4.2107402e-07
   1.9178716e+01   4.0820483e-07
   1.9236484e+01   3.9536357e-07
   1.9294251e+01   3.8259345e-07
   1.9352018e+01   3.6993241e-07
   1.9409785e+01   3.5741350e-07
   1.9467552e+01   3.4506543e-07
   1.9525320e+01   3.3291292e-07
   1.9583087e+01   3.2097708e-07
   1.9640854e+01   3.0927578e-07
   1.9698621e+01   2.9782393e-07
   1.9756389e+01   2.8663382e-07
   1.9814156e+01   2.7571532e-07
   1.9871923e+01   2.6507619e-07
   1.9929690e+01   2.5472226e-07
   1.9987457e+01   2.4465764e-07
   2.0045225e+01   2.3488492e-07
   2.0102992e+01   2.2540533e-07
   2.0160759e+01   2.1621888e-07
   2.0218526e+01   2.0732455e-07
   2.0276293e+01   1.9872034e-07
   2.0334061e+01   1.9040346e-07
   2.0391828e+01   1.8237041e-07
   2.0449595e+01   1.7461705e-07
   2.0507362e+01   1.6713873e-07
   2.0565130e+01   1.5993034e-07
   2.0622897e+01   1.5298639e-07
   2.0680664e+01   1.4630109e-07
   2.0738431e+01   1.3986837e-07
   2.0796198e+01   1.3368196e-07
   2.0853966e+01   1.2773545e-07
   2.0911733e+01   1.2202229e-07
   2.0969500e+01   1.1653585e-07
   2.1027267e+01   1.1126949e-07
   2.1085035e+01   1.0621650e-07
   2.1142802e+01   1.0137022e-07
   2.1200569e+01   9.6724004e-08
   2.1258336e+01   9.2271266e-08
   2.1316103e+01   8.8005487e-08
   2.1373871e+01   8.3920235e-08
   2.1431638e+01   8.0009176e-08
   2.1489405e+01   7.6266088e-08
   2.1547172e+01   7.2684867e-08
   2.1604939e+01   6.9259540e-08
   2.1662707e+01   6.5984265e-08
   2.1720474e+01   6.2853344e-08
   2.1778241e+01   5.9861219e-08
   2.1836008e+01   5.7002484e-08
   2.1893776e+01   5.4271881e-08
   2.1951543e+01   5.1664301e-08
   2.2009310e+01   4.9174791e-08
   2.2067077e+01   4.6798548e-08
   2.2124844e+01   4.4530922e-08
   2.2182612e+01   4.2367414e-08
   2.2240379e+01   4.0303672e-08
   2.2298146e+01   3.8335495e-08
   2.2355913e+01   3.6458826e-08
   2.2413681e+01   3.4669752e-08
   2.2471448e+01   3.2964502e-08
   2.2529215e+01   3.1339439e-08
   2.2586982e+01   2.9791065e-08
   2.2644749e+01   2.8316012e-08
   2.2702517e+01   2.6911041e-08
   2.2760284e+01   2.5573039e-08
   2.2818051e+01   2.4299012e-08
   2.2875818e+01   2.3086089e-08
   2.2933585e+01   2.1931510e-08
   2.2991353e+01   2.0832628e-08
   2.3049120e+01   1.9786905e-08
   2.3106887e+01   1.8791907e-08
   2.3164654e+01   1.7845300e-08
   2.3222422e+01   1.6944849e-08
   2.3280189e+01   1.6088414e-08
   2.3337956e+01   1.5273945e-08
   2.3395723e+01   1.4499479e-08
   2.3453490e+01   1.3763141e-08
   2.3511258e+01   1.3063134e-08
   2.3569025e+01   1.2397742e-08
   2.3626792e+01   1.1765323e-08
   2.3684559e+01   1.1164309e-08
   2.3742327e+01   1.0593201e-08
   2.3800094e+01   1.0050567e-08
   2.3857861e+01   9.5350404e-09
   2.3915628e+01   9.0453152e-09
   2.3973395e+01   8.5801455e-09
   2.4031163e+01   8.1383422e-09
   2.4088930e+01   7.7187707e-09
   2.4146697e+01   7.3203486e-09
   2.4204464e+01   6.9420436e-09
   2.4262232e+01   6.5828715e-09
   2.4319999e+01   6.2418938e-09
   2.4377766e+01   5.9182161e-09
   2.4435533e+01   5.6109859e-09
   2.4493300e+01   5.3193909e-09
   2.4551068e+01   5.0426575e-09
   2.4608835e+01   4.7800484e-09
   2.4666602e+01   4.5308618e-09
   2.4724369e+01   4.2944291e-09
   2.4782136e+01   4.0701142e-09
   2.4839904e+01   3.8573111e-09
   2.4897671e+01   3.6554432e-09
   2.4955438e+01   3.4639620e-09
   2.5013205e+01   3.2823451e-09
   2.5070973e+01   3.1100961e-09
   2.5128740e+01   2.9467422e-09
   2.5186507e+01   2.7918342e-09
   2.5244274e+01   2.6449445e-09
   2.5302041e+01   2.5056668e-09
   2.5359809e+01   2.3736145e-09
   2.5417576e+01   2.2484204e-09
   2.5475343e+01   2.1297352e-09
   2.5533110e+01   2.0172269e-09
   2.5590878e+01   1.9105801e-09
   2.5648645e+01   1.8094951e-09
   2.5706412e+01   1.7136871e-09
   2.5764179e+01   1.6228854e-09
   2.5821946e+01   1.5368330e-09
   2.5879714e+01   1.4552857e-09
   2.5937481e+01   1.3780116e-09
   2.5995248e+01   1.3047905e-09
   2.6053015e+01   1.2354131e-09
   2.6110782e+01   1.1696810e-09
   2.6168550e+01   1.1074055e-09
   2.6226317e+01   1.0484077e-09
   2.6284084e+01   9.9251764e-10
   2.6341851e+01   9.3957398e-10
   2.6399619e+01   8.8942367e-10
   2.6457386e+01   8.4192142e-10
   2.6515153e+01   7.9692935e-10
   2.6572920e+01   7.5431664e-10
   2.6630687e+01   7.1395915e-10
   2.6688455e+01   6.7573910e-10
   2.6746222e+01   6.3954476e-10
   2.6803989e+01   6.0527015e-10
   2.6861756e+01   5.7281471e-10
   2.6919524e+01   5.4208309e-10
   2.6977291e+01   5.1298484e-10
   2.7035058e+01   4.8543419e-10
   2.7092825e+01   4.5934980e-10
   2.7150592e+01   4.3465453e-10
   2.7208360e+01   4.1127525e-10
   2.7266127e+01   3.8914262e-10
   2.7323894e+01   3.6819089e-10
   2.7381661e+01   3.4835774e-10
   2.7439428e+01   3.2958408e-10
   2.7497196e+01   3.1181392e-10
   2.7554963e+01   2.9499417e-10
   2.7612730e+01   2.7907451e-10
   2.7670497e+01   2.6400726e-10
   2.7728265e+01   2.4974723e-10
   2.7786032e+01   2.3625159e-10
   2.7843799e+01   2.2347976e-10
   2.7901566e+01   2.1139329e-10
   2.7959333e+01   1.9995573e-10
   2.8017101e+01   1.8913257e-10
   2.8074868e+01   1.7889110e-10
   2.8132635e+01   1.6920033e-10
   2.8190402e+01   1.6003092e-10
   2.8248170e+01   1.5135504e-10
   2.8305937e+01   1.4314637e-10
   2.8363704e+01   1.3537996e-10
   2.8421471e+01   1.2803217e-10
   2.8479238e+01   1.2108062e-10
   2.8537006e+01   1.1450412e-10
   2.8594773e+01   1.0828259e-10
   2.8652540e+01   1.0239701e-10
   2.8710307e+01   9.6829395e-11
   2.8768075e+01   9.1562687e-11
   2.8825842e+01   8.6580746e-11
   2.8883609e+01   8.1868289e-11
   2.8941376e+01   7.7410843e-11
   2.8999143e+01   7.3194707e-11
   2.9056911e+01   6.9206910e-11
   2.9114678e+01   6.5435171e-11
   2.9172445e+01   6.1867864e-11
   2.9230212e+01   5.8493983e-11
   2.9287979e+01   5.5303111e-11
   2.9345747e+01   5.2285384e-11
   2.9403514e+01   4.9431470e-11
   2.9461281e+01   4.6732533e-11
   2.9519048e+01   4.4180209e-11
   2.9576816e+01   4.1766584e-11
   2.9634583e+01   3.9484167e-11
   2.9692350e+01   3.7325868e-11
   2.9750117e+01   3.5284978e-11
   2.9807884e+01   3.3355149e-11
   2.9865652e+01   3.1530371e-11
   2.9923419e+01   2.9804958e-11
   2.9981186e+01   2.8173531e-11
   3.0038953e+01   2.6630999e-11
   3.0096721e+01   2.5172545e-11
   3.0154488e+01   2.3793610e-11
   3.0212255e+01   2.2489883e-11
   3.0270022e+01   2.1257284e-11
   3.0327789e+01   2.0091951e-11
   3.0385557e+01   1.8990234e-11
   3.0443324e+01   1.7948677e-11
   3.0501091e+01   1.6964012e-11
   3.0558858e+01   1.6033146e-11
   3.0616625e+01   1.5153155e-11


==> my_figures/Data/signal3_opt_t_epsilon-6.dat <==
  -3.0616625e+01   1.6234610e-11
  -3.0558858e+01   1.7185804e-11
  -3.0501091e+01   1.8192545e-11
  -3.0443324e+01   1.9258064e-11
  -3.0385557e+01   2.0385779e-11
  -3.0327789e+01   2.1579305e-11
  -3.0270022e+01   2.2842466e-11
  -3.0212255e+01   2.4179308e-11
  -3.0154488e+01   2.5594109e-11
  -3.0096721e+01   2.7091396e-11
  -3.0038953e+01   2.8675957e-11
  -2.9981186e+01   3.0352854e-11
  -2.9923419e+01   3.2127444e-11
  -2.9865652e+01   3.4005392e-11
  -2.9807884e+01   3.5992688e-11
  -2.9750117e+01   3.8095671e-11
  -2.9692350e+01   4.0321040e-11
  -2.9634583e+01   4.2675883e-11
  -2.9576816e+01   4.5167695e-11
  -2.9519048e+01   4.7804403e-11
  -2.9461281e+01   5.0594388e-11
  -2.9403514e+01   5.3546515e-11
  -2.9345747e+01   5.6670156e-11
  -2.9287979e+01   5.9975221e-11
  -2.9230212e+01   6.3472192e-11
  -2.9172445e+01   6.7172149e-11
  -2.9114678e+01   7.1086808e-11
  -2.9056911e+01   7.5228558e-11
  -2.8999143e+01   7.9610495e-11
  -2.8941376e+01   8.4246466e-11
  -2.8883609e+01   8.9151112e-11
  -2.8825842e+01   9.4339909e-11
  -2.8768075e+01   9.9829218e-11
  -2.8710307e+01   1.0563634e-10
  -2.8652540e+01   1.1177955e-10
  -2.8594773e+01   1.1827817e-10
  -2.8537006e+01   1.2515265e-10
  -2.8479238e+01   1.3242457e-10
  -2.8421471e+01   1.4011676e-10
  -2.8363704e+01   1.4825334e-10
  -2.8305937e+01   1.5685980e-10
  -2.8248170e+01   1.6596310e-10
  -2.8190402e+01   1.7559171e-10
  -2.8132635e+01   1.8577572e-10
  -2.8074868e+01   1.9654693e-10
  -2.8017101e+01   2.0793896e-10
  -2.7959333e+01   2.1998732e-10
  -2.7901566e+01   2.3272952e-10
  -2.7843799e+01   2.4620522e-10
  -2.7786032e+01   2.6045630e-10
  -2.7728265e+01   2.7552702e-10
  -2.7670497e+01   2.9146414e-10
  -2.7612730e+01   3.0831706e-10
  -2.7554963e+01   3.2613794e-10
  -2.7497196e+01   3.4498193e-10
  -2.7439428e+01   3.6490724e-10
  -2.7381661e+01   3.8597537e-10
  -2.7323894e+01   4.0825129e-10
  -2.7266127e+01   4.3180361e-10
  -2.7208360e+01   4.5670478e-10
  -2.7150592e+01   4.8303133e-10
  -2.7092825e+01   5.1086408e-10
  -2.7035058e+01   5.4028835e-10
  -2.6977291e+01   5.7139425e-10
  -2.6919524e+01   6.0427694e-10
  -2.6861756e+01   6.3903686e-10
  -2.6803989e+01   6.7578007e-10
  -2.6746222e+01   7.1461855e-10
  -2.6688455e+01   7.5567049e-10
  -2.6630687e+01   7.9906066e-10
  -2.6572920e+01   8.4492078e-10
  -2.6515153e+01   8.9338985e-10
  -2.6457386e+01   9.4461460e-10
  -2.6399619e+01   9.9874987e-10
  -2.6341851e+01   1.0559591e-09
  -2.6284084e+01   1.1164147e-09
  -2.6226317e+01   1.1802986e-09
  -2.6168550e+01   1.2478028e-09
  -2.6110782e+01   1.3191299e-09
  -2.6053015e+01   1.3944935e-09
  -2.5995248e+01   1.4741192e-09
  -2.5937481e+01   1.5582446e-09
  -2.5879714e+01   1.6471206e-09
  -2.5821946e+01   1.7410118e-09
  -2.5764179e+01   1.8401971e-09
  -2.5706412e+01   1.9449708e-09
  -2.5648645e+01   2.0556431e-09
  -2.5590878e+01   2.1725410e-09
  -2.5533110e+01   2.2960096e-09
  -2.5475343e+01   2.4264123e-09
  -2.5417576e+01   2.5641325e-09
  -2.5359809e+01   2.7095741e-09
  -2.5302041e+01   2.8631630e-09
  -2.5244274e+01   3.0253479e-09
  -2.5186507e+01   3.1966017e-09
  -2.5128740e+01   3.3774226e-09
  -2.5070973e+01   3.5683357e-09
  -2.5013205e+01   3.7698941e-09
  -2.4955438e+01   3.9826804e-09
  -2.4897671e+01   4.2073081e-09
  -2.4839904e+01   4.4444238e-09
  -2.4782136e+01   4.6947080e-09
  -2.4724369e+01   4.9588774e-09
  -2.4666602e+01   5.2376866e-09
  -2.4608835e+01   5.5319301e-09
  -2.4551068e+01   5.8424440e-09
  -2.4493300e+01   6.1701085e-09
  -2.4435533e+01   6.5158498e-09
  -2.4377766e+01   6.8806427e-09
  -2.4319999e+01   7.2655126e-09
  -2.4262232e+01   7.6715384e-09
  -2.4204464e+01   8.0998548e-09
  -2.4146697e+01   8.5516553e-09
  -2.4088930e+01   9.0281951e-09
  -2.4031163e+01   9.5307937e-09
  -2.3973395e+01   1.0060838e-08
  -2.3915628e+01   1.0619788e-08
  -2.3857861e+01   1.1209174e-08
  -2.3800094e+01   1.1830608e-08
  -2.3742327e+01   1.2485781e-08
  -2.3684559e+01   1.3176471e-08
  -2.3626792e+01   1.3904546e-08
  -2.3569025e+01   1.4671964e-08
  -2.3511258e+01   1.5480786e-08
  -2.3453490e+01   1.6333171e-08
  -2.3395723e+01   1.7231387e-08
  -2.3337956e+01   1.8177814e-08
  -2.3280189e+01   1.9174948e-08
  -2.3222422e+01   2.0225408e-08
  -2.3164654e+01   2.1331941e-08
  -2.3106887e+01   2.2497424e-08
  -2.3049120e+01   2.3724877e-08
  -2.2991353e+01   2.5017462e-08
  -2.2933585e+01   2.6378493e-08
  -2.2875818e+01   2.7811440e-08
  -2.2818051e+01   2.9319939e-08
  -2.2760284e+01   3.0907794e-08
  -2.2702517e+01   3.2578989e-08
  -2.2644749e+01   3.4337689e-08
  -2.2586982e+01   3.6188253e-08
  -2.2529215e+01   3.8135240e-08
  -2.2471448e+01   4.0183413e-08
  -2.2413681e+01   4.2337751e-08
  -2.2355913e+01   4.4603455e-08
  -2.2298146e+01   4.6985956e-08
  -2.2240379e+01   4.9490922e-08
  -2.2182612e+01   5.2124269e-08
  -2.2124844e+01   5.4892167e-08
  -2.2067077e+01   5.7801049e-08
  -2.2009310e+01   6.0857618e-08
  -2.1951543e+01   6.4068857e-08
  -2.1893776e+01   6.7442035e-08
  -2.1836008e+01   7.0984718e-08
  -2.1778241e+01   7.4704774e-08
  -2.1720474e+01   7.8610381e-08
  -2.1662707e+01   8.2710036e-08
  -2.1604939e+01   8.7012560e-08
  -2.1547172e+01   9.1527105e-08
  -2.1489405e+01   9.6263162e-08
  -2.1431638e+01   1.0123056e-07
  -2.1373871e+01   1.0643948e-07
  -2.1316103e+01   1.1190046e-07
  -2.1258336e+01   1.1762437e-07
  -2.1200569e+01   1.2362246e-07
  -2.1142802e+01   1.2990632e-07
  -2.1085035e+01   1.3648790e-07
  -2.1027267e+01   1.4337950e-07
  -2.0969500e+01   1.5059377e-07
  -2.0911733e+01   1.5814370e-07
  -2.0853966e+01   1.6604261e-07
  -2.0796198e+01   1.7430414e-07
  -2.0738431e+01   1.8294223e-07
  -2.0680664e+01   1.9197113e-07
  -2.0622897e+01   2.0140533e-07
  -2.0565130e+01   2.1125957e-07
  -2.0507362e+01   2.2154881e-07
  -2.0449595e+01   2.3228817e-07
  -2.0391828e+01   2.4349292e-07
  -2.0334061e+01   2.5517842e-07
  -2.0276293e+01   2.6736005e-07
  -2.0218526e+01   2.8005318e-07
  -2.0160759e+01   2.9327310e-07
  -2.0102992e+01   3.0703491e-07
  -2.0045225e+01   3.2135347e-07
  -1.9987457e+01   3.3624329e-07
  -1.9929690e+01   3.5171841e-07
  -1.9871923e+01   3.6779229e-07
  -1.9814156e+01   3.8447768e-07
  -1.9756389e+01   4.0178647e-07
  -1.9698621e+01   4.1972950e-07
  -1.9640854e+01   4.3831639e-07
  -1.9583087e+01   4.5755536e-07
  -1.9525320e+01   4.7745296e-07
  -1.9467552e+01   4.9801383e-07
  -1.9409785e+01   5.1924046e-07
  -1.9352018e+01   5.4113284e-07
  -1.9294251e+01   5.6368816e-07
  -1.9236484e+01   5.8690041e-07
  -1.9178716e+01   6.1076002e-07
  -1.9120949e+01   6.3525336e-07
  -1.9063182e+01   6.6036232e-07
  -1.9005415e+01   6.8606373e-07
  -1.8947647e+01   7.1232879e-07
  -1.8889880e+01   7.3912245e-07
  -1.8832113e+01   7.6640269e-07
  -1.8774346e+01   7.9411978e-07
  -1.8716579e+01   8.2221544e-07
  -1.8658811e+01   8.5062194e-07
  -1.8601044e+01   8.7926111e-07
  -1.8543277e+01   9.0804325e-07
  -1.8485510e+01   9.3686598e-07
  -1.8427743e+01   9.6561296e-07
  -1.8369975e+01   9.9415249e-07
  -1.8312208e+01   1.0223360e-06
  -1.8254441e+01   1.0499964e-06
  -1.8196674e+01   1.0769462e-06
  -1.8138906e+01   1.1029759e-06
  -1.8081139e+01   1.1278515e-06
  -1.8023372e+01   1.1513122e-06
  -1.7965605e+01   1.1730684e-06
  -1.7907838e+01   1.1927983e-06
  -1.7850070e+01   1.2101455e-06
  -1.7792303e+01   1.2247157e-06
  -1.7734536e+01   1.2360731e-06
  -1.7676769e+01   1.2437368e-06
  -1.7619001e+01   1.2471767e-06
  -1.7561234e+01   1.2458090e-06
  -1.7503467e+01   1.2389919e-06
  -1.7445700e+01   1.2260198e-06
  -1.7387933e+01   1.2061181e-06
  -1.7330165e+01   1.1784373e-06
  -1.7272398e+01   1.1420462e-06
  -1.7214631e+01   1.0959248e-06
  -1.7156864e+01   1.0389570e-06
  -1.7099096e+01   9.6992211e-07
  -1.7041329e+01   8.8748586e-07
  -1.6983562e+01   7.9019091e-07
  -1.6925795e+01   6.7644633e-07
  -1.6868028e+01   5.4451635e-07
  -1.6810260e+01   3.9250817e-07
  -1.6752493e+01   2.1835883e-07
  -1.6694726e+01   1.9820925e-08
  -1.6636959e+01   2.0555265e-07
  -1.6579192e+01   4.6042533e-07
  -1.6521424e+01   7.4769476e-07
  -1.6463657e+01   1.0705121e-06
  -1.6405890e+01   1.4323029e-06
  -1.6348123e+01   1.8367894e-06
  -1.6290355e+01   2.2880152e-06
  -1.6232588e+01   2.7903710e-06
  -1.6174821e+01   3.3486231e-06
  -1.6117054e+01   3.9679439e-06
  -1.6059287e+01   4.6539443e-06
  -1.6001519e+01   5.4127098e-06
  -1.5943752e+01   6.2508380e-06
  -1.5885985e+01   7.1754804e-06
  -1.5828218e+01   8.1943863e-06
  -1.5770450e+01   9.3159506e-06
  -1.5712683e+01   1.0549266e-05
  -1.5654916e+01   1.1904177e-05
  -1.5597149e+01   1.3391342e-05
  -1.5539382e+01   1.5022295e-05
  -1.5481614e+01   1.6809519e-05
  -1.5423847e+01   1.8766516e-05
  -1.5366080e+01   2.0907890e-05
  -1.5308313e+01   2.3249434e-05
  -1.5250546e+01   2.5808224e-05
  -1.5192778e+01   2.8602718e-05
  -1.5135011e+01   3.1652864e-05
  -1.5077244e+01   3.4980217e-05
  -1.5019477e+01   3.8608068e-05
  -1.4961709e+01   4.2561572e-05
  -1.4903942e+01   4.6867900e-05
  -1.4846175e+01   5.1556392e-05
  -1.4788408e+01   5.6658725e-05
  -1.4730641e+01   6.2209097e-05
  -1.4672873e+01   6.8244419e-05
  -1.4615106e+01   7.4804527e-05
  -1.4557339e+01   8.1932405e-05
  -1.4499572e+01   8.9674429e-05
  -1.4441804e+01   9.8080631e-05
  -1.4384037e+01   1.0720497e-04
  -1.4326270e+01   1.1710566e-04
  -1.4268503e+01   1.2784544e-04
  -1.4210736e+01   1.3949200e-04
  -1.4152968e+01   1.5211829e-04
  -1.4095201e+01   1.6580295e-04
  -1.4037434e+01   1.8063075e-04
  -1.3979667e+01   1.9669306e-04
  -1.3921900e+01   2.1408832e-04
  -1.3864132e+01   2.3292262e-04
  -1.3806365e+01   2.5331026e-04
  -1.3748598e+01   2.7537435e-04
  -1.3690831e+01   2.9924755e-04
  -1.3633063e+01   3.2507271e-04
  -1.3575296e+01   3.5300369e-04
  -1.3517529e+01   3.8320617e-04
  -1.3459762e+01   4.1585859e-04
  -1.3401995e+01   4.5115302e-04
  -1.3344227e+01   4.8929630e-04
  -1.3286460e+01   5.3051107e-04
  -1.3228693e+01   5.7503698e-04
  -1.3170926e+01   6.2313199e-04
  -1.3113158e+01   6.7507374e-04
  -1.3055391e+01   7.3116100e-04
  -1.2997624e+01   7.9171528e-04
  -1.2939857e+01   8.5708254e-04
  -1.2882090e+01   9.2763502e-04
  -1.2824322e+01   1.0037732e-03
  -1.2766555e+01   1.0859278e-03
  -1.2708788e+01   1.1745624e-03
  -1.2651021e+01   1.2701754e-03
  -1.2593253e+01   1.3733029e-03
  -1.2535486e+01   1.4845217e-03
  -1.2477719e+01   1.6044519e-03
  -1.2419952e+01   1.7337603e-03
  -1.2362185e+01   1.8731640e-03
  -1.2304417e+01   2.0234341e-03
  -1.2246650e+01   2.1853996e-03
  -1.2188883e+01   2.3599518e-03
  -1.2131116e+01   2.5480487e-03
  -1.2073349e+01   2.7507205e-03
  -1.2015581e+01   2.9690743e-03
  -1.1957814e+01   3.2043003e-03
  -1.1900047e+01   3.4576774e-03
  -1.1842280e+01   3.7305806e-03
  -1.1784512e+01   4.0244871e-03
  -1.1726745e+01   4.3409848e-03
  -1.1668978e+01   4.6817797e-03
  -1.1611211e+01   5.0487052e-03
  -1.1553444e+01   5.4437313e-03
  -1.1495676e+01   5.8689743e-03
  -1.1437909e+01   6.3267082e-03
  -1.1380142e+01   6.8193759e-03
  -1.1322375e+01   7.3496020e-03
  -1.1264607e+01   7.9202054e-03
  -1.1206840e+01   8.5342147e-03
  -1.1149073e+01   9.1948824e-03
  -1.1091306e+01   9.9057025e-03
  -1.1033539e+01   1.0670427e-02
  -1.0975771e+01   1.1493086e-02
  -1.0918004e+01   1.2378007e-02
  -1.0860237e+01   1.3329838e-02
  -1.0802470e+01   1.4353569e-02
  -1.0744703e+01   1.5454558e-02
  -1.0686935e+01   1.6638559e-02
  -1.0629168e+01   1.7911748e-02
  -1.0571401e+01   1.9280757e-02
  -1.0513634e+01   2.0752704e-02
  -1.0455866e+01   2.2335230e-02
  -1.0398099e+01   2.4036538e-02
  -1.0340332e+01   2.5865429e-02
  -1.0282565e+01   2.7831351e-02
  -1.0224798e+01   2.9944439e-02
  -1.0167030e+01   3.2215570e-02
  -1.0109263e+01   3.4656413e-02
  -1.0051496e+01   3.7279485e-02
  -9.9937287e+00   4.0098212e-02
  -9.9359615e+00   4.3126990e-02
  -9.8781943e+00   4.6381256e-02
  -9.8204270e+00   4.9877560e-02
  -9.7626598e+00   5.3633637e-02
  -9.7048926e+00   5.7668491e-02
  -9.6471254e+00   6.2002481e-02
  -9.5893582e+00   6.6657404e-02
  -9.5315909e+00   7.1656598e-02
  -9.4738237e+00   7.7025030e-02
  -9.4160565e+00   8.2789404e-02
  -9.3582893e+00   8.8978261e-02
  -9.3005221e+00   9.5622090e-02
  -9.2427549e+00   1.0275343e-01
  -9.1849876e+00   1.1040699e-01
  -9.1272204e+00   1.1861974e-01
  -9.0694532e+00   1.2743103e-01
  -9.0116860e+00   1.3688265e-01
  -8.9539188e+00   1.4701898e-01
  -8.8961516e+00   1.5788699e-01
  -8.8383843e+00   1.6953631e-01
  -8.7806171e+00   1.8201928e-01
  -8.7228499e+00   1.9539087e-01
  -8.6650827e+00   2.0970865e-01
  -8.6073155e+00   2.2503264e-01
  -8.5495482e+00   2.4142509e-01
  -8.4917810e+00   2.5895017e-01
  -8.4340138e+00   2.7767351e-01
  -8.3762466e+00   2.9766162e-01
  -8.3184794e+00   3.1898108e-01
  -8.2607122e+00   3.4169758e-01
  -8.2029449e+00   3.6587455e-01
  -8.1451777e+00   3.9157164e-01
  -8.0874105e+00   4.1884271e-01
  -8.0296433e+00   4.4773344e-01
  -7.9718761e+00   4.7827845e-01
  -7.9141088e+00   5.1049787e-01
  -7.8563416e+00   5.4439340e-01
  -7.7985744e+00   5.7994370e-01
  -7.7408072e+00   6.1709932e-01
  -7.6830400e+00   6.5577694e-01
  -7.6252728e+00   6.9585344e-01
  -7.5675055e+00   7.3715959e-01
  -7.5097383e+00   7.7947396e-01
  -7.4519711e+00   8.2251737e-01
  -7.3942039e+00   8.6594837e-01
  -7.3364367e+00   9.0936055e-01
  -7.2786695e+00   9.5228231e-01
  -7.2209022e+00   9.9417996e-01
  -7.1631350e+00   1.0344649e+00
  -7.1053678e+00   1.0725054e+00
  -7.0476006e+00   1.1076433e+00
  -6.9898334e+00   1.1392157e+00
  -6.9320661e+00   1.1665799e+00
  -6.8742989e+00   1.1891422e+00
  -6.8165317e+00   1.2063863e+00
  -6.7587645e+00   1.2179004e+00
  -6.7009973e+00   1.2234006e+00
  -6.6432301e+00   1.2227472e+00
  -6.5854628e+00   1.2159529e+00
  -6.5276956e+00   1.2031822e+00
  -6.4699284e+00   1.1847414e+00
  -6.4121612e+00   1.1610606e+00
  -6.3543940e+00   1.1326701e+00
  -6.2966267e+00   1.1001725e+00
  -6.2388595e+00   1.0642137e+00
  -6.1810923e+00   1.0254554e+00
  -6.1233251e+00   9.8455032e-01
  -6.0655579e+00   9.4212122e-01
  -6.0077907e+00   8.9874530e-01
  -5.9500234e+00   8.5494324e-01
  -5.8922562e+00   8.1117275e-01
  -5.8344890e+00   7.6782620e-01
  -5.7767218e+00   7.2523128e-01
  -5.7189546e+00   6.8365412e-01
  -5.6611874e+00   6.4330402e-01
  -5.6034201e+00   6.0433909e-01
  -5.5456529e+00   5.6687248e-01
  -5.4878857e+00   5.3097855e-01
  -5.4301185e+00   4.9669882e-01
  -5.3723513e+00   4.6404760e-01
  -5.3145840e+00   4.3301693e-01
  -5.2568168e+00   4.0358110e-01
  -5.1990496e+00   3.7570047e-01
  -5.1412824e+00   3.4932477e-01
  -5.0835152e+00   3.2439591e-01
  -5.0257480e+00   3.0085023e-01
  -4.9679807e+00   2.7862043e-01
  -4.9102135e+00   2.5763708e-01
  -4.8524463e+00   2.3782982e-01
  -4.7946791e+00   2.1912833e-01
  -4.7369119e+00   2.0146306e-01
  -4.6791446e+00   1.8476577e-01
  -4.6213774e+00   1.6896995e-01
  -4.5636102e+00   1.5401109e-01
  -4.5058430e+00   1.3982684e-01
  -4.4480758e+00   1.2635714e-01
  -4.3903086e+00   1.1354428e-01
  -4.3325413e+00   1.0133282e-01
  -4.2747741e+00   8.9669637e-02
  -4.2170069e+00   7.8503771e-02
  -4.1592397e+00   6.7786381e-02
  -4.1014725e+00   5.7470609e-02
  -4.0437053e+00   4.7511466e-02
  -3.9859380e+00   3.7865697e-02
  -3.9281708e+00   2.8491653e-02
  -3.8704036e+00   1.9349146e-02
  -3.8126364e+00   1.0399316e-02
  -3.7548692e+00   1.6044953e-03
  -3.6971019e+00   7.0719299e-03
  -3.6393347e+00   1.5665649e-02
  -3.5815675e+00   2.4211559e-02
  -3.5238003e+00   3.2743883e-02
  -3.4660331e+00   4.1296299e-02
  -3.4082659e+00   4.9902050e-02
  -3.3504986e+00   5.8594056e-02
  -3.2927314e+00   6.7405018e-02
  -3.2349642e+00   7.6367520e-02
  -3.1771970e+00   8.5514114e-02
  -3.1194298e+00   9.4877412e-02
  -3.0616625e+00   1.0449015e-01
  -3.0038953e+00   1.1438527e-01
  -2.9461281e+00   1.2459596e-01
  -2.8883609e+00   1.3515569e-01
  -2.8305937e+00   1.4609825e-01
  -2.7728265e+00   1.5745776e-01
  -2.7150592e+00   1.6926864e-01
  -2.6572920e+00   1.8156558e-01
  -2.5995248e+00   1.9438348e-01
  -2.5417576e+00   2.0775734e-01
  -2.4839904e+00   2.2172213e-01
  -2.4262232e+00   2.3631261e-01
  -2.3684559e+00   2.5156307e-01
  -2.3106887e+00   2.6750706e-01
  -2.2529215e+00   2.8417702e-01
  -2.1951543e+00   3.0160383e-01
  -2.1373871e+00   3.1981627e-01
  -2.0796198e+00   3.3884040e-01
  -2.0218526e+00   3.5869884e-01
  -1.9640854e+00   3.7940986e-01
  -1.9063182e+00   4.0098642e-01
  -1.8485510e+00   4.2343504e-01
  -1.7907838e+00   4.4675452e-01
  -1.7330165e+00   4.7093452e-01
  -1.6752493e+00   4.9595402e-01
  -1.6174821e+00   5.2177968e-01
  -1.5597149e+00   5.4836400e-01
  -1.5019477e+00   5.7564360e-01
  -1.4441804e+00   6.0353728e-01
  -1.3864132e+00   6.3194438e-01
  -1.3286460e+00   6.6074310e-01
  -1.2708788e+00   6.8978920e-01
  -1.2131116e+00   7.1891512e-01
  -1.1553444e+00   7.4792956e-01
  -1.0975771e+00   7.7661783e-01
  -1.0398099e+00   8.0474310e-01
  -9.8204270e-01   8.3204855e-01
  -9.2427549e-01   8.5826071e-01
  -8.6650827e-01   8.8309399e-01
  -8.0874105e-01   9.0625636e-01
  -7.5097383e-01   9.2745610e-01
  -6.9320661e-01   9.4640951e-01
  -6.3543940e-01   9.6284922e-01
  -5.7767218e-01   9.7653269e-01
  -5.1990496e-01   9.8725058e-01
  -4.6213774e-01   9.9483431e-01
  -4.0437053e-01   9.9916256e-01
  -3.4660331e-01   1.0001660e+00
  -2.8883609e-01   9.9782998e-01
  -2.3106887e-01   9.9219548e-01
  -1.7330165e-01   9.8335715e-01
  -1.1553444e-01   9.7145974e-01
  -5.7767218e-02   9.5669255e-01
   0.0000000e+00   9.3928237e-01
   5.7767218e-02   9.1948552e-01
   1.1553444e-01   8.9757936e-01
   1.7330165e-01   8.7385381e-01
   2.3106887e-01   8.4860331e-01
   2.8883609e-01   8.2211949e-01
   3.4660331e-01   7.9468490e-01
   4.0437053e-01   7.6656784e-01
   4.6213774e-01   7.3801839e-01
   5.1990496e-01   7.0926562e-01
   5.7767218e-01   6.8051585e-01
   6.3543940e-01   6.5195185e-01
   6.9320661e-01   6.2373289e-01
   7.5097383e-01   5.9599531e-01
   8.0874105e-01   5.6885372e-01
   8.6650827e-01   5.4240243e-01
   9.2427549e-01   5.1671716e-01
   9.8204270e-01   4.9185684e-01
   1.0398099e+00   4.6786547e-01
   1.0975771e+00   4.4477389e-01
   1.1553444e+00   4.2260158e-01
   1.2131116e+00   4.0135829e-01
   1.2708788e+00   3.8104548e-01
   1.3286460e+00   3.6165777e-01
   1.3864132e+00   3.4318412e-01
   1.4441804e+00   3.2560893e-01
   1.5019477e+00   3.0891301e-01
   1.5597149e+00   2.9307437e-01
   1.6174821e+00   2.7806901e-01
   1.6752493e+00   2.6387144e-01
   1.7330165e+00   2.5045528e-01
   1.7907838e+00   2.3779367e-01
   1.8485510e+00   2.2585962e-01
   1.9063182e+00   2.1462634e-01
   1.9640854e+00   2.0406748e-01
   2.0218526e+00   1.9415734e-01
   2.0796198e+00   1.8487102e-01
   2.1373871e+00   1.7618457e-01
   2.1951543e+00   1.6807508e-01
   2.2529215e+00   1.6052077e-01
   2.3106887e+00   1.5350105e-01
   2.3684559e+00   1.4699654e-01
   2.4262232e+00   1.4098916e-01
   2.4839904e+00   1.3546210e-01
   2.5417576e+00   1.3039987e-01
   2.5995248e+00   1.2578827e-01
   2.6572920e+00   1.2161445e-01
   2.7150592e+00   1.1786687e-01
   2.7728265e+00   1.1453530e-01
   2.8305937e+00   1.1161086e-01
   2.8883609e+00   1.0908598e-01
   2.9461281e+00   1.0695443e-01
   3.0038953e+00   1.0521129e-01
   3.0616625e+00   1.0385297e-01
   3.1194298e+00   1.0287724e-01
   3.1771970e+00   1.0228321e-01
   3.2349642e+00   1.0207132e-01
   3.2927314e+00   1.0224343e-01
   3.3504986e+00   1.0280275e-01
   3.4082659e+00   1.0375391e-01
   3.4660331e+00   1.0510300e-01
   3.5238003e+00   1.0685754e-01
   3.5815675e+00   1.0902656e-01
   3.6393347e+00   1.1162061e-01
   3.6971019e+00   1.1465181e-01
   3.7548692e+00   1.1813386e-01
   3.8126364e+00   1.2208212e-01
   3.8704036e+00   1.2651362e-01
   3.9281708e+00   1.3144713e-01
   3.9859380e+00   1.3690317e-01
   4.0437053e+00   1.4290406e-01
   4.1014725e+00   1.4947398e-01
   4.1592397e+00   1.5663896e-01
   4.2170069e+00   1.6442694e-01
   4.2747741e+00   1.7286775e-01
   4.3325413e+00   1.8199315e-01
   4.3903086e+00   1.9183673e-01
   4.4480758e+00   2.0243397e-01
   4.5058430e+00   2.1382208e-01
   4.5636102e+00   2.2603991e-01
   4.6213774e+00   2.3912780e-01
   4.6791446e+00   2.5312738e-01
   4.7369119e+00   2.6808121e-01
   4.7946791e+00   2.8403250e-01
   4.8524463e+00   3.0102456e-01
   4.9102135e+00   3.1910028e-01
   4.9679807e+00   3.3830134e-01
   5.0257480e+00   3.5866736e-01
   5.0835152e+00   3.8023478e-01
   5.1412824e+00   4.0303563e-01
   5.1990496e+00   4.2709595e-01
   5.2568168e+00   4.5243404e-01
   5.3145840e+00   4.7905833e-01
   5.3723513e+00   5.0696507e-01
   5.4301185e+00   5.3613564e-01
   5.4878857e+00   5.6653353e-01
   5.5456529e+00   5.9810120e-01
   5.6034201e+00   6.3075659e-01
   5.6611874e+00   6.6438963e-01
   5.7189546e+00   6.9885870e-01
   5.7767218e+00   7.3398739e-01
   5.8344890e+00   7.6956166e-01
   5.8922562e+00   8.0532780e-01
   5.9500234e+00   8.4099140e-01
   6.0077907e+00   8.7621788e-01
   6.0655579e+00   9.1063477e-01
   6.1233251e+00   9.4383623e-01
   6.1810923e+00   9.7538990e-01
   6.2388595e+00   1.0048464e+00
   6.2966267e+00   1.0317512e+00
   6.3543940e+00   1.0556588e+00
   6.4121612e+00   1.0761481e+00
   6.4699284e+00   1.0928390e+00
   6.5276956e+00   1.1054082e+00
   6.5854628e+00   1.1136042e+00
   6.6432301e+00   1.1172583e+00
   6.7009973e+00   1.1162939e+00
   6.7587645e+00   1.1107293e+00
   6.8165317e+00   1.1006773e+00
   6.8742989e+00   1.0863398e+00
   6.9320661e+00   1.0679972e+00
   6.9898334e+00   1.0459963e+00
   7.0476006e+00   1.0207342e+00
   7.1053678e+00   9.9264278e-01
   7.1631350e+00   9.6217189e-01
   7.2209022e+00   9.2977460e-01
   7.2786695e+00   8.9589384e-01
   7.3364367e+00   8.6095143e-01
   7.3942039e+00   8.2533968e-01
   7.4519711e+00   7.8941541e-01
   7.5097383e+00   7.5349643e-01
   7.5675055e+00   7.1785992e-01
   7.6252728e+00   6.8274263e-01
   7.6830400e+00   6.4834228e-01
   7.7408072e+00   6.1482000e-01
   7.7985744e+00   5.8230335e-01
   7.8563416e+00   5.5088969e-01
   7.9141088e+00   5.2064972e-01
   7.9718761e+00   4.9163097e-01
   8.0296433e+00   4.6386115e-01
   8.0874105e+00   4.3735131e-01
   8.1451777e+00   4.1209861e-01
   8.2029449e+00   3.8808896e-01
   8.2607122e+00   3.6529918e-01
   8.3184794e+00   3.4369903e-01
   8.3762466e+00   3.2325283e-01
   8.4340138e+00   3.0392090e-01
   8.4917810e+00   2.8566078e-01
   8.5495482e+00   2.6842818e-01
   8.6073155e+00   2.5217783e-01
   8.6650827e+00   2.3686414e-01
   8.7228499e+00   2.2244171e-01
   8.7806171e+00   2.0886576e-01
   8.8383843e+00   1.9609247e-01
   8.8961516e+00   1.8407921e-01
   8.9539188e+00   1.7278474e-01
   9.0116860e+00   1.6216932e-01
   9.0694532e+00   1.5219482e-01
   9.1272204e+00   1.4282476e-01
   9.1849876e+00   1.3402431e-01
   9.2427549e+00   1.2576034e-01
   9.3005221e+00   1.1800136e-01
   9.3582893e+00   1.1071749e-01
   9.4160565e+00   1.0388045e-01
   9.4738237e+00   9.7463493e-02
   9.5315909e+00   9.1441332e-02
   9.5893582e+00   8.5790109e-02
   9.6471254e+00   8.0487323e-02
   9.7048926e+00   7.5511767e-02
   9.7626598e+00   7.0843470e-02
   9.8204270e+00   6.6463632e-02
   9.8781943e+00   6.2354567e-02
   9.9359615e+00   5.8499643e-02
   9.9937287e+00   5.4883223e-02
   1.0051496e+01   5.1490613e-02
   1.0109263e+01   4.8308008e-02
   1.0167030e+01   4.5322442e-02
   1.0224798e+01   4.2521737e-02
   1.0282565e+01   3.9894462e-02
   1.0340332e+01   3.7429883e-02
   1.0398099e+01   3.5117927e-02
   1.0455866e+01   3.2949141e-02
   1.0513634e+01   3.0914653e-02
   1.0571401e+01   2.9006139e-02
   1.0629168e+01   2.7215789e-02
   1.0686935e+01   2.5536276e-02
   1.0744703e+01   2.3960726e-02
   1.0802470e+01   2.2482691e-02
   1.0860237e+01   2.1096123e-02
   1.0918004e+01   1.9795349e-02
   1.0975771e+01   1.8575047e-02
   1.1033539e+01   1.7430226e-02
   1.1091306e+01   1.6356204e-02
   1.1149073e+01   1.5348592e-02
   1.1206840e+01   1.4403270e-02
   1.1264607e+01   1.3516378e-02
   1.1322375e+01   1.2684292e-02
   1.1380142e+01   1.1903614e-02
   1.1437909e+01   1.1171160e-02
   1.1495676e+01   1.0483940e-02
   1.1553444e+01   9.8391519e-03
   1.1611211e+01   9.2341669e-03
   1.1668978e+01   8.6665197e-03
   1.1726745e+01   8.1338982e-03
   1.1784512e+01   7.6341337e-03
   1.1842280e+01   7.1651922e-03
   1.1900047e+01   6.7251661e-03
   1.1957814e+01   6.3122662e-03
   1.2015581e+01   5.9248142e-03
   1.2073349e+01   5.5612362e-03
   1.2131116e+01   5.2200558e-03
   1.2188883e+01   4.8998881e-03
   1.2246650e+01   4.5994344e-03
   1.2304417e+01   4.3174763e-03
   1.2362185e+01   4.0528711e-03
   1.2419952e+01   3.8045467e-03
   1.2477719e+01   3.5714978e-03
   1.2535486e+01   3.3527812e-03
   1.2593253e+01   3.1475121e-03
   1.2651021e+01   2.9548606e-03
   1.2708788e+01   2.7740482e-03
   1.2766555e+01   2.6043445e-03
   1.2824322e+01   2.4450645e-03
   1.2882090e+01   2.2955654e-03
   1.2939857e+01   2.1552443e-03
   1.2997624e+01   2.0235355e-03
   1.3055391e+01   1.8999085e-03
   1.3113158e+01   1.7838654e-03
   1.3170926e+01   1.6749391e-03
   1.3228693e+01   1.5726914e-03
   1.3286460e+01   1.4767114e-03
   1.3344227e+01   1.3866131e-03
   1.3401995e+01   1.3020348e-03
   1.3459762e+01   1.2226370e-03
   1.3517529e+01   1.1481010e-03
   1.3575296e+01   1.0781280e-03
   1.3633063e+01   1.0124375e-03
   1.3690831e+01   9.5076637e-04
   1.3748598e+01   8.9286765e-04
   1.3806365e+01   8.3850967e-04
   1.3864132e+01   7.8747502e-04
   1.3921900e+01   7.3955969e-04
   1.3979667e+01   6.9457224e-04
   1.4037434e+01   6.5233303e-04
   1.4095201e+01   6.1267349e-04
   1.4152968e+01   5.7543542e-04
   1.4210736e+01   5.4047037e-04
   1.4268503e+01   5.0763901e-04
   1.4326270e+01   4.7681060e-04
   1.4384037e+01   4.4786243e-04
   1.4441804e+01   4.2067936e-04
   1.4499572e+01   3.9515330e-04
   1.4557339e+01   3.7118283e-04
   1.4615106e+01   3.4867275e-04
   1.4672873e+01   3.2753371e-04
   1.4730641e+01   3.0768185e-04
   1.4788408e+01   2.8903847e-04
   1.4846175e+01   2.7152968e-04
   1.4903942e+01   2.5508614e-04
   1.4961709e+01   2.3964277e-04
   1.5019477e+01   2.2513848e-04
   1.5077244e+01   2.1151591e-04
   1.5135011e+01   1.9872124e-04
   1.5192778e+01   1.8670393e-04
   1.5250546e+01   1.7541655e-04
   1.5308313e+01   1.6481459e-04
   1.5366080e+01   1.5485622e-04
   1.5423847e+01   1.4550223e-04
   1.5481614e+01   1.3671576e-04
   1.5539382e+01   1.2846224e-04
   1.5597149e+01   1.2070920e-04
   1.5654916e+01   1.1342616e-04
   1.5712683e+01   1.0658450e-04
   1.5770450e+01   1.0015736e-04
   1.5828218e+01   9.4119512e-05
   1.5885985e+01   8.8447273e-05
   1.5943752e+01   8.3118409e-05
   1.6001519e+01   7.8112041e-05
   1.6059287e+01   7.3408566e-05
   1.6117054e+01   6.8989578e-05
   1.6174821e+01   6.4837795e-05
   1.6232588e+01   6.0936987e-05
   1.6290355e+01   5.7271916e-05
   1.6348123e+01   5.3828273e-05
   1.6405890e+01   5.0592621e-05
   1.6463657e+01   4.7552341e-05
   1.6521424e+01   4.4695585e-05
   1.6579192e+01   4.2011224e-05
   1.6636959e+01   3.9488810e-05
   1.6694726e+01   3.7118528e-05
   1.6752493e+01   3.4891162e-05
   1.6810260e+01   3.2798056e-05
   1.6868028e+01   3.0831082e-05
   1.6925795e+01   2.8982604e-05
   1.6983562e+01   2.7245453e-05
   1.7041329e+01   2.5612892e-05
   1.7099096e+01   2.4078598e-05
   1.7156864e+01   2.2636627e-05
   1.7214631e+01   2.1281401e-05
   1.7272398e+01   2.0007677e-05
   1.7330165e+01   1.8810532e-05
   1.7387933e+01   1.7685341e-05
   1.7445700e+01   1.6627760e-05
   1.7503467e+01   1.5633707e-05
   1.7561234e+01   1.4699350e-05
   1.7619001e+01   1.3821088e-05
   1.7676769e+01   1.2995537e-05
   1.7734536e+01   1.2219520e-05
   1.7792303e+01   1.1490052e-05
   1.7850070e+01   1.0804326e-05
   1.7907838e+01   1.0159710e-05
   1.7965605e+01   9.5537262e-06
   1.8023372e+01   8.9840497e-06
   1.8081139e+01   8.4484954e-06
   1.8138906e+01   7.9450099e-06
   1.8196674e+01   7.4716646e-06
   1.8254441e+01   7.0266468e-06
   1.8312208e+01   6.6082536e-06
   1.8369975e+01   6.2148851e-06
   1.8427743e+01   5.8450375e-06
   1.8485510e+01   5.4972983e-06
   1.8543277e+01   5.1703397e-06
   1.8601044e+01   4.8629145e-06
   1.8658811e+01   4.5738503e-06
   1.8716579e+01   4.3020457e-06
   1.8774346e+01   4.0464653e-06
   1.8832113e+01   3.8061364e-06
   1.8889880e+01   3.5801447e-06
   1.8947647e+01   3.3676312e-06
   1.9005415e+01   3.1677883e-06
   1.9063182e+01   2.9798572e-06
   1.9120949e+01   2.8031247e-06
   1.9178716e+01   2.6369205e-06
   1.9236484e+01   2.4806145e-06
   1.9294251e+01   2.3336146e-06
   1.9352018e+01   2.1953643e-06
   1.9409785e+01   2.0653405e-06
   1.9467552e+01   1.9430514e-06
   1.9525320e+01   1.8280349e-06
   1.9583087e+01   1.7198565e-06
   1.9640854e+01   1.6181079e-06
   1.9698621e+01   1.5224052e-06
   1.9756389e+01   1.4323875e-06
   1.9814156e+01   1.3477157e-06
   1.9871923e+01   1.2680708e-06
   1.9929690e+01   1.1931530e-06
   1.9987457e+01   1.1226807e-06
   2.0045225e+01   1.0563887e-06
   2.0102992e+01   9.9402805e-07
   2.0160759e+01   9.3536457e-07
   2.0218526e+01   8.8017809e-07
   2.0276293e+01   8.2826160e-07
   2.0334061e+01   7.7942050e-07
   2.0391828e+01   7.3347182e-07
   2.0449595e+01   6.9024349e-07
   2.0507362e+01   6.4957377e-07
   2.0565130e+01   6.1131054e-07
   2.0622897e+01   5.7531078e-07
   2.0680664e+01   5.4144002e-07
   2.0738431e+01   5.0957180e-07
   2.0796198e+01   4.7958720e-07
   2.0853966e+01   4.5137441e-07
   2.0911733e+01   4.2482828e-07
   2.0969500e+01   3.9984991e-07
   2.1027267e+01   3.7634633e-07
   2.1085035e+01   3.5423007e-07
   2.1142802e+01   3.3341890e-07
   2.1200569e+01   3.1383547e-07
   2.1258336e+01   2.9540704e-07
   2.1316103e+01   2.7806521e-07
   2.1373871e+01   2.6174561e-07
   2.1431638e+01   2.4638775e-07
   2.1489405e+01   2.3193470e-07
   2.1547172e+01   2.1833293e-07
   2.1604939e+01   2.0553209e-07
   2.1662707e+01   1.9348481e-07
   2.1720474e+01   1.8214655e-07
   2.1778241e+01   1.7147540e-07
   2.1836008e+01   1.6143194e-07
   2.1893776e+01   1.5197911e-07
   2.1951543e+01   1.4308201e-07
   2.2009310e+01   1.3470785e-07
   2.2067077e+01   1.2682576e-07
   2.2124844e+01   1.1940670e-07
   2.2182612e+01   1.1242336e-07
   2.2240379e+01   1.0585004e-07
   2.2298146e+01   9.9662577e-08
   2.2355913e+01   9.3838221e-08
   2.2413681e+01   8.8355577e-08
   2.2471448e+01   8.3194514e-08
   2.2529215e+01   7.8336094e-08
   2.2586982e+01   7.3762497e-08
   2.2644749e+01   6.9456957e-08
   2.2702517e+01   6.5403702e-08
   2.2760284e+01   6.1587887e-08
   2.2818051e+01   5.7995547e-08
   2.2875818e+01   5.4613543e-08
   2.2933585e+01   5.1429509e-08
   2.2991353e+01   4.8431811e-08
   2.3049120e+01   4.5609500e-08
   2.3106887e+01   4.2952275e-08
   2.3164654e+01   4.0450440e-08
   2.3222422e+01   3.8094873e-08
   2.3280189e+01   3.5876989e-08
   2.3337956e+01   3.3788709e-08
   2.3395723e+01   3.1822429e-08
   2.3453490e+01   2.9970995e-08
   2.3511258e+01   2.8227671e-08
   2.3569025e+01   2.6586122e-08
   2.3626792e+01   2.5040383e-08
   2.3684559e+01   2.3584840e-08
   2.3742327e+01   2.2214209e-08
   2.3800094e+01   2.0923519e-08
   2.3857861e+01   1.9708089e-08
   2.3915628e+01   1.8563514e-08
   2.3973395e+01   1.7485648e-08
   2.4031163e+01   1.6470589e-08
   2.4088930e+01   1.5514662e-08
   2.4146697e+01   1.4614410e-08
   2.4204464e+01   1.3766579e-08
   2.4262232e+01   1.2968104e-08
   2.4319999e+01   1.2216103e-08
   2.4377766e+01   1.1507859e-08
   2.4435533e+01   1.0840818e-08
   2.4493300e+01   1.0212573e-08
   2.4551068e+01   9.6208605e-09
   2.4608835e+01   9.0635478e-09
   2.4666602e+01   8.5386279e-09
   2.4724369e+01   8.0442112e-09
   2.4782136e+01   7.5785189e-09
   2.4839904e+01   7.1398762e-09
   2.4897671e+01   6.7267062e-09
   2.4955438e+01   6.3375246e-09
   2.5013205e+01   5.9709336e-09
   2.5070973e+01   5.6256173e-09
   2.5128740e+01   5.3003368e-09
   2.5186507e+01   4.9939254e-09
   2.5244274e+01   4.7052849e-09
   2.5302041e+01   4.4333809e-09
   2.5359809e+01   4.1772397e-09
   2.5417576e+01   3.9359444e-09
   2.5475343e+01   3.7086315e-09
   2.5533110e+01   3.4944880e-09
   2.5590878e+01   3.2927484e-09
   2.5648645e+01   3.1026918e-09
   2.5706412e+01   2.9236394e-09
   2.5764179e+01   2.7549518e-09
   2.5821946e+01   2.5960271e-09
   2.5879714e+01   2.4462984e-09
   2.5937481e+01   2.3052318e-09
   2.5995248e+01   2.1723246e-09
   2.6053015e+01   2.0471032e-09
   2.6110782e+01   1.9291217e-09
   2.6168550e+01   1.8179603e-09
   2.6226317e+01   1.7132233e-09
   2.6284084e+01   1.6145384e-09
   2.6341851e+01   1.5215546e-09
   2.6399619e+01   1.4339416e-09
   2.6457386e+01   1.3513882e-09
   2.6515153e+01   1.2736012e-09
   2.6572920e+01   1.2003046e-09
   2.6630687e+01   1.1312384e-09
   2.6688455e+01   1.0661577e-09
   2.6746222e+01   1.0048317e-09
   2.6803989e+01   9.4704318e-10
   2.6861756e+01   8.9258746e-10
   2.6919524e+01   8.4127174e-10
   2.6977291e+01   7.9291441e-10
   2.7035058e+01   7.4734440e-10
   2.7092825e+01   7.0440058e-10
   2.7150592e+01   6.6393114e-10
   2.7208360e+01   6.2579309e-10
   2.7266127e+01   5.8985172e-10
   2.7323894e+01   5.5598014e-10
   2.7381661e+01   5.2405880e-10
   2.7439428e+01   4.9397509e-10
   2.7497196e+01   4.6562291e-10
   2.7554963e+01   4.3890231e-10
   2.7612730e+01   4.1371914e-10
   2.7670497e+01   3.8998468e-10
   2.7728265e+01   3.6761535e-10
   2.7786032e+01   3.4653242e-10
   2.7843799e+01   3.2666170e-10
   2.7901566e+01   3.0793329e-10
   2.7959333e+01   2.9028136e-10
   2.8017101e+01   2.7364384e-10
   2.8074868e+01   2.5796230e-10
   2.8132635e+01   2.4318163e-10
   2.8190402e+01   2.2924997e-10
   2.8248170e+01   2.1611839e-10
   2.8305937e+01   2.0374084e-10
   2.8363704e+01   1.9207390e-10
   2.8421471e+01   1.8107666e-10
   2.8479238e+01   1.7071058e-10
   2.8537006e+01   1.6093935e-10
   2.8594773e+01   1.5172873e-10
   2.8652540e+01   1.4304648e-10
   2.8710307e+01   1.3486222e-10
   2.8768075e+01   1.2714730e-10
   2.8825842e+01   1.1987474e-10
   2.8883609e+01   1.1301911e-10
   2.8941376e+01   1.0655646e-10
   2.8999143e+01   1.0046419e-10
   2.9056911e+01   9.4721027e-11
   2.9114678e+01   8.9306918e-11
   2.9172445e+01   8.4202962e-11
   2.9230212e+01   7.9391347e-11
   2.9287979e+01   7.4855290e-11
   2.9345747e+01   7.0578970e-11
   2.9403514e+01   6.6547479e-11
   2.9461281e+01   6.2746766e-11
   2.9519048e+01   5.9163589e-11
   2.9576816e+01   5.5785469e-11
   2.9634583e+01   5.2600641e-11
   2.9692350e+01   4.9598022e-11
   2.9750117e+01   4.6767161e-11
   2.9807884e+01   4.4098212e-11
   2.9865652e+01   4.1581891e-11
   2.9923419e+01   3.9209452e-11
   2.9981186e+01   3.6972649e-11
   3.0038953e+01   3.4863708e-11
   3.0096721e+01   3.2875306e-11
   3.0154488e+01   3.1000536e-11
   3.0212255e+01   2.9232892e-11
   3.0270022e+01   2.7566238e-11
   3.0327789e+01   2.5994792e-11
   3.0385557e+01   2.4513103e-11
   3.0443324e+01   2.3116033e-11
   3.0501091e+01   2.1798740e-11
   3.0558858e+01   2.0556658e-11
   3.0616625e+01   1.9385484e-11


==> my_figures/Data/signal3_opt_t_epsilon-7.dat <==
  -3.0616625e+01   2.0241794e-11
  -3.0558858e+01   2.1475514e-11
  -3.0501091e+01   2.2784702e-11
  -3.0443324e+01   2.4173992e-11
  -3.0385557e+01   2.5648306e-11
  -3.0327789e+01   2.7212867e-11
  -3.0270022e+01   2.8873223e-11
  -3.0212255e+01   3.0635265e-11
  -3.0154488e+01   3.2505245e-11
  -3.0096721e+01   3.4489802e-11
  -3.0038953e+01   3.6595989e-11
  -2.9981186e+01   3.8831289e-11
  -2.9923419e+01   4.1203653e-11
  -2.9865652e+01   4.3721520e-11
  -2.9807884e+01   4.6393854e-11
  -2.9750117e+01   4.9230172e-11
  -2.9692350e+01   5.2240581e-11
  -2.9634583e+01   5.5435813e-11
  -2.9576816e+01   5.8827267e-11
  -2.9519048e+01   6.2427045e-11
  -2.9461281e+01   6.6248002e-11
  -2.9403514e+01   7.0303789e-11
  -2.9345747e+01   7.4608905e-11
  -2.9287979e+01   7.9178745e-11
  -2.9230212e+01   8.4029663e-11
  -2.9172445e+01   8.9179028e-11
  -2.9114678e+01   9.4645286e-11
  -2.9056911e+01   1.0044803e-10
  -2.8999143e+01   1.0660807e-10
  -2.8941376e+01   1.1314751e-10
  -2.8883609e+01   1.2008983e-10
  -2.8825842e+01   1.2745997e-10
  -2.8768075e+01   1.3528441e-10
  -2.8710307e+01   1.4359130e-10
  -2.8652540e+01   1.5241053e-10
  -2.8594773e+01   1.6177386e-10
  -2.8537006e+01   1.7171500e-10
  -2.8479238e+01   1.8226981e-10
  -2.8421471e+01   1.9347635e-10
  -2.8363704e+01   2.0537505e-10
  -2.8305937e+01   2.1800889e-10
  -2.8248170e+01   2.3142351e-10
  -2.8190402e+01   2.4566742e-10
  -2.8132635e+01   2.6079213e-10
  -2.8074868e+01   2.7685239e-10
  -2.8017101e+01   2.9390637e-10
  -2.7959333e+01   3.1201587e-10
  -2.7901566e+01   3.3124656e-10
  -2.7843799e+01   3.5166822e-10
  -2.7786032e+01   3.7335499e-10
  -2.7728265e+01   3.9638565e-10
  -2.7670497e+01   4.2084393e-10
  -2.7612730e+01   4.4681879e-10
  -2.7554963e+01   4.7440476e-10
  -2.7497196e+01   5.0370232e-10
  -2.7439428e+01   5.3481824e-10
  -2.7381661e+01   5.6786598e-10
  -2.7323894e+01   6.0296613e-10
  -2.7266127e+01   6.4024685e-10
  -2.7208360e+01   6.7984434e-10
  -2.7150592e+01   7.2190339e-10
  -2.7092825e+01   7.6657785e-10
  -2.7035058e+01   8.1403126e-10
  -2.6977291e+01   8.6443746e-10
  -2.6919524e+01   9.1798120e-10
  -2.6861756e+01   9.7485889e-10
  -2.6803989e+01   1.0352793e-09
  -2.6746222e+01   1.0994643e-09
  -2.6688455e+01   1.1676499e-09
  -2.6630687e+01   1.2400867e-09
  -2.6572920e+01   1.3170415e-09
  -2.6515153e+01   1.3987975e-09
  -2.6457386e+01   1.4856561e-09
  -2.6399619e+01   1.5779376e-09
  -2.6341851e+01   1.6759825e-09
  -2.6284084e+01   1.7801530e-09
  -2.6226317e+01   1.8908338e-09
  -2.6168550e+01   2.0084345e-09
  -2.6110782e+01   2.1333900e-09
  -2.6053015e+01   2.2661632e-09
  -2.5995248e+01   2.4072461e-09
  -2.5937481e+01   2.5571618e-09
  -2.5879714e+01   2.7164666e-09
  -2.5821946e+01   2.8857522e-09
  -2.5764179e+01   3.0656477e-09
  -2.5706412e+01   3.2568219e-09
  -2.5648645e+01   3.4599865e-09
  -2.5590878e+01   3.6758979e-09
  -2.5533110e+01   3.9053609e-09
  -2.5475343e+01   4.1492312e-09
  -2.5417576e+01   4.4084190e-09
  -2.5359809e+01   4.6838924e-09
  -2.5302041e+01   4.9766809e-09
  -2.5244274e+01   5.2878797e-09
  -2.5186507e+01   5.6186537e-09
  -2.5128740e+01   5.9702418e-09
  -2.5070973e+01   6.3439621e-09
  -2.5013205e+01   6.7412165e-09
  -2.4955438e+01   7.1634963e-09
  -2.4897671e+01   7.6123881e-09
  -2.4839904e+01   8.0895795e-09
  -2.4782136e+01   8.5968660e-09
  -2.4724369e+01   9.1361577e-09
  -2.4666602e+01   9.7094867e-09
  -2.4608835e+01   1.0319015e-08
  -2.4551068e+01   1.0967043e-08
  -2.4493300e+01   1.1656019e-08
  -2.4435533e+01   1.2388545e-08
  -2.4377766e+01   1.3167393e-08
  -2.4319999e+01   1.3995512e-08
  -2.4262232e+01   1.4876037e-08
  -2.4204464e+01   1.5812308e-08
  -2.4146697e+01   1.6807876e-08
  -2.4088930e+01   1.7866522e-08
  -2.4031163e+01   1.8992268e-08
  -2.3973395e+01   2.0189396e-08
  -2.3915628e+01   2.1462461e-08
  -2.3857861e+01   2.2816312e-08
  -2.3800094e+01   2.4256109e-08
  -2.3742327e+01   2.5787344e-08
  -2.3684559e+01   2.7415863e-08
  -2.3626792e+01   2.9147888e-08
  -2.3569025e+01   3.0990042e-08
  -2.3511258e+01   3.2949372e-08
  -2.3453490e+01   3.5033382e-08
  -2.3395723e+01   3.7250060e-08
  -2.3337956e+01   3.9607907e-08
  -2.3280189e+01   4.2115973e-08
  -2.3222422e+01   4.4783894e-08
  -2.3164654e+01   4.7621927e-08
  -2.3106887e+01   5.0640990e-08
  -2.3049120e+01   5.3852710e-08
  -2.2991353e+01   5.7269463e-08
  -2.2933585e+01   6.0904427e-08
  -2.2875818e+01   6.4771631e-08
  -2.2818051e+01   6.8886014e-08
  -2.2760284e+01   7.3263482e-08
  -2.2702517e+01   7.7920971e-08
  -2.2644749e+01   8.2876515e-08
  -2.2586982e+01   8.8149318e-08
  -2.2529215e+01   9.3759829e-08
  -2.2471448e+01   9.9729823e-08
  -2.2413681e+01   1.0608249e-07
  -2.2355913e+01   1.1284253e-07
  -2.2298146e+01   1.2003624e-07
  -2.2240379e+01   1.2769162e-07
  -2.2182612e+01   1.3583852e-07
  -2.2124844e+01   1.4450871e-07
  -2.2067077e+01   1.5373602e-07
  -2.2009310e+01   1.6355650e-07
  -2.1951543e+01   1.7400854e-07
  -2.1893776e+01   1.8513304e-07
  -2.1836008e+01   1.9697354e-07
  -2.1778241e+01   2.0957646e-07
  -2.1720474e+01   2.2299122e-07
  -2.1662707e+01   2.3727047e-07
  -2.1604939e+01   2.5247031e-07
  -2.1547172e+01   2.6865048e-07
  -2.1489405e+01   2.8587465e-07
  -2.1431638e+01   3.0421064e-07
  -2.1373871e+01   3.2373070e-07
  -2.1316103e+01   3.4451183e-07
  -2.1258336e+01   3.6663605e-07
  -2.1200569e+01   3.9019075e-07
  -2.1142802e+01   4.1526905e-07
  -2.1085035e+01   4.4197017e-07
  -2.1027267e+01   4.7039985e-07
  -2.0969500e+01   5.0067075e-07
  -2.0911733e+01   5.3290291e-07
  -2.0853966e+01   5.6722428e-07
  -2.0796198e+01   6.0377119e-07
  -2.0738431e+01   6.4268894e-07
  -2.0680664e+01   6.8413236e-07
  -2.0622897e+01   7.2826647e-07
  -2.0565130e+01   7.7526714e-07
  -2.0507362e+01   8.2532183e-07
  -2.0449595e+01   8.7863031e-07
  -2.0391828e+01   9.3540552e-07
  -2.0334061e+01   9.9587443e-07
  -2.0276293e+01   1.0602790e-06
  -2.0218526e+01   1.1288770e-06
  -2.0160759e+01   1.2019434e-06
  -2.0102992e+01   1.2797711e-06
  -2.0045225e+01   1.3626726e-06
  -1.9987457e+01   1.4509808e-06
  -1.9929690e+01   1.5450507e-06
  -1.9871923e+01   1.6452606e-06
  -1.9814156e+01   1.7520142e-06
  -1.9756389e+01   1.8657413e-06
  -1.9698621e+01   1.9869007e-06
  -1.9640854e+01   2.1159813e-06
  -1.9583087e+01   2.2535043e-06
  -1.9525320e+01   2.4000256e-06
  -1.9467552e+01   2.5561378e-06
  -1.9409785e+01   2.7224728e-06
  -1.9352018e+01   2.8997044e-06
  -1.9294251e+01   3.0885513e-06
  -1.9236484e+01   3.2897794e-06
  -1.9178716e+01   3.5042059e-06
  -1.9120949e+01   3.7327022e-06
  -1.9063182e+01   3.9761973e-06
  -1.9005415e+01   4.2356822e-06
  -1.8947647e+01   4.5122137e-06
  -1.8889880e+01   4.8069189e-06
  -1.8832113e+01   5.1209998e-06
  -1.8774346e+01   5.4557385e-06
  -1.8716579e+01   5.8125024e-06
  -1.8658811e+01   6.1927499e-06
  -1.8601044e+01   6.5980367e-06
  -1.8543277e+01   7.0300221e-06
  -1.8485510e+01   7.4904759e-06
  -1.8427743e+01   7.9812863e-06
  -1.8369975e+01   8.5044670e-06
  -1.8312208e+01   9.0621665e-06
  -1.8254441e+01   9.6566765e-06
  -1.8196674e+01   1.0290442e-05
  -1.8138906e+01   1.0966071e-05
  -1.8081139e+01   1.1686345e-05
  -1.8023372e+01   1.2454234e-05
  -1.7965605e+01   1.3272905e-05
  -1.7907838e+01   1.4145736e-05
  -1.7850070e+01   1.5076332e-05
  -1.7792303e+01   1.6068540e-05
  -1.7734536e+01   1.7126464e-05
  -1.7676769e+01   1.8254482e-05
  -1.7619001e+01   1.9457268e-05
  -1.7561234e+01   2.0739805e-05
  -1.7503467e+01   2.2107416e-05
  -1.7445700e+01   2.3565775e-05
  -1.7387933e+01   2.5120942e-05
  -1.7330165e+01   2.6779380e-05
  -1.7272398e+01   2.8547988e-05
  -1.7214631e+01   3.0434127e-05
  -1.7156864e+01   3.2445654e-05
  -1.7099096e+01   3.4590953e-05
  -1.7041329e+01   3.6878973e-05
  -1.6983562e+01   3.9319264e-05
  -1.6925795e+01   4.1922019e-05
  -1.6868028e+01   4.4698115e-05
  -1.6810260e+01   4.7659163e-05
  -1.6752493e+01   5.0817557e-05
  -1.6694726e+01   5.4186524e-05
  -1.6636959e+01   5.7780183e-05
  -1.6579192e+01   6.1613605e-05
  -1.6521424e+01   6.5702875e-05
  -1.6463657e+01   7.0065167e-05
  -1.6405890e+01   7.4718809e-05
  -1.6348123e+01   7.9683369e-05
  -1.6290355e+01   8.4979736e-05
  -1.6232588e+01   9.0630207e-05
  -1.6174821e+01   9.6658589e-05
  -1.6117054e+01   1.0309029e-04
  -1.6059287e+01   1.0995245e-04
  -1.6001519e+01   1.1727403e-04
  -1.5943752e+01   1.2508595e-04
  -1.5885985e+01   1.3342123e-04
  -1.5828218e+01   1.4231512e-04
  -1.5770450e+01   1.5180525e-04
  -1.5712683e+01   1.6193182e-04
  -1.5654916e+01   1.7273771e-04
  -1.5597149e+01   1.8426875e-04
  -1.5539382e+01   1.9657386e-04
  -1.5481614e+01   2.0970526e-04
  -1.5423847e+01   2.2371872e-04
  -1.5366080e+01   2.3867381e-04
  -1.5308313e+01   2.5463412e-04
  -1.5250546e+01   2.7166755e-04
  -1.5192778e+01   2.8984664e-04
  -1.5135011e+01   3.0924882e-04
  -1.5077244e+01   3.2995679e-04
  -1.5019477e+01   3.5205889e-04
  -1.4961709e+01   3.7564942e-04
  -1.4903942e+01   4.0082913e-04
  -1.4846175e+01   4.2770559e-04
  -1.4788408e+01   4.5639370e-04
  -1.4730641e+01   4.8701617e-04
  -1.4672873e+01   5.1970407e-04
  -1.4615106e+01   5.5459736e-04
  -1.4557339e+01   5.9184556e-04
  -1.4499572e+01   6.3160836e-04
  -1.4441804e+01   6.7405632e-04
  -1.4384037e+01   7.1937161e-04
  -1.4326270e+01   7.6774884e-04
  -1.4268503e+01   8.1939586e-04
  -1.4210736e+01   8.7453469e-04
  -1.4152968e+01   9.3340251e-04
  -1.4095201e+01   9.9625265e-04
  -1.4037434e+01   1.0633557e-03
  -1.3979667e+01   1.1350009e-03
  -1.3921900e+01   1.2114969e-03
  -1.3864132e+01   1.2931736e-03
  -1.3806365e+01   1.3803836e-03
  -1.3748598e+01   1.4735033e-03
  -1.3690831e+01   1.5729349e-03
  -1.3633063e+01   1.6791082e-03
  -1.3575296e+01   1.7924822e-03
  -1.3517529e+01   1.9135474e-03
  -1.3459762e+01   2.0428278e-03
  -1.3401995e+01   2.1808832e-03
  -1.3344227e+01   2.3283118e-03
  -1.3286460e+01   2.4857526e-03
  -1.3228693e+01   2.6538884e-03
  -1.3170926e+01   2.8334488e-03
  -1.3113158e+01   3.0252132e-03
  -1.3055391e+01   3.2300145e-03
  -1.2997624e+01   3.4487426e-03
  -1.2939857e+01   3.6823483e-03
  -1.2882090e+01   3.9318477e-03
  -1.2824322e+01   4.1983265e-03
  -1.2766555e+01   4.4829446e-03
  -1.2708788e+01   4.7869417e-03
  -1.2651021e+01   5.1116424e-03
  -1.2593253e+01   5.4584621e-03
  -1.2535486e+01   5.8289133e-03
  -1.2477719e+01   6.2246124e-03
  -1.2419952e+01   6.6472865e-03
  -1.2362185e+01   7.0987814e-03
  -1.2304417e+01   7.5810695e-03
  -1.2246650e+01   8.0962585e-03
  -1.2188883e+01   8.6466010e-03
  -1.2131116e+01   9.2345041e-03
  -1.2073349e+01   9.8625403e-03
  -1.2015581e+01   1.0533459e-02
  -1.1957814e+01   1.1250197e-02
  -1.1900047e+01   1.2015895e-02
  -1.1842280e+01   1.2833908e-02
  -1.1784512e+01   1.3707822e-02
  -1.1726745e+01   1.4641469e-02
  -1.1668978e+01   1.5638944e-02
  -1.1611211e+01   1.6704623e-02
  -1.1553444e+01   1.7843182e-02
  -1.1495676e+01   1.9059621e-02
  -1.1437909e+01   2.0359280e-02
  -1.1380142e+01   2.1747865e-02
  -1.1322375e+01   2.3231476e-02
  -1.1264607e+01   2.4816629e-02
  -1.1206840e+01   2.6510288e-02
  -1.1149073e+01   2.8319892e-02
  -1.1091306e+01   3.0253390e-02
  -1.1033539e+01   3.2319275e-02
  -1.0975771e+01   3.4526619e-02
  -1.0918004e+01   3.6885113e-02
  -1.0860237e+01   3.9405109e-02
  -1.0802470e+01   4.2097660e-02
  -1.0744703e+01   4.4974573e-02
  -1.0686935e+01   4.8048451e-02
  -1.0629168e+01   5.1332752e-02
  -1.0571401e+01   5.4841836e-02
  -1.0513634e+01   5.8591031e-02
  -1.0455866e+01   6.2596687e-02
  -1.0398099e+01   6.6876242e-02
  -1.0340332e+01   7.1448290e-02
  -1.0282565e+01   7.6332649e-02
  -1.0224798e+01   8.1550428e-02
  -1.0167030e+01   8.7124109e-02
  -1.0109263e+01   9.3077614e-02
  -1.0051496e+01   9.9436385e-02
  -9.9937287e+00   1.0622746e-01
  -9.9359615e+00   1.1347954e-01
  -9.8781943e+00   1.2122308e-01
  -9.8204270e+00   1.2949033e-01
  -9.7626598e+00   1.3831542e-01
  -9.7048926e+00   1.4773441e-01
  -9.6471254e+00   1.5778530e-01
  -9.5893582e+00   1.6850810e-01
  -9.5315909e+00   1.7994477e-01
  -9.4738237e+00   1.9213926e-01
  -9.4160565e+00   2.0513736e-01
  -9.3582893e+00   2.1898668e-01
  -9.3005221e+00   2.3373640e-01
  -9.2427549e+00   2.4943707e-01
  -9.1849876e+00   2.6614027e-01
  -9.1272204e+00   2.8389819e-01
  -9.0694532e+00   3.0276306e-01
  -9.0116860e+00   3.2278644e-01
  -8.9539188e+00   3.4401837e-01
  -8.8961516e+00   3.6650623e-01
  -8.8383843e+00   3.9029346e-01
  -8.7806171e+00   4.1541793e-01
  -8.7228499e+00   4.4191004e-01
  -8.6650827e+00   4.6979048e-01
  -8.6073155e+00   4.9906761e-01
  -8.5495482e+00   5.2973449e-01
  -8.4917810e+00   5.6176549e-01
  -8.4340138e+00   5.9511254e-01
  -8.3762466e+00   6.2970112e-01
  -8.3184794e+00   6.6542599e-01
  -8.2607122e+00   7.0214682e-01
  -8.2029449e+00   7.3968405e-01
  -8.1451777e+00   7.7781502e-01
  -8.0874105e+00   8.1627102e-01
  -8.0296433e+00   8.5473539e-01
  -7.9718761e+00   8.9284329e-01
  -7.9141088e+00   9.3018367e-01
  -7.8563416e+00   9.6630377e-01
  -7.7985744e+00   1.0007166e+00
  -7.7408072e+00   1.0329118e+00
  -7.6830400e+00   1.0623693e+00
  -7.6252728e+00   1.0885763e+00
  -7.5675055e+00   1.1110459e+00
  -7.5097383e+00   1.1293375e+00
  -7.4519711e+00   1.1430761e+00
  -7.3942039e+00   1.1519705e+00
  -7.3364367e+00   1.1558283e+00
  -7.2786695e+00   1.1545656e+00
  -7.2209022e+00   1.1482116e+00
  -7.1631350e+00   1.1369071e+00
  -7.1053678e+00   1.1208970e+00
  -7.0476006e+00   1.1005180e+00
  -6.9898334e+00   1.0761816e+00
  -6.9320661e+00   1.0483552e+00
  -6.8742989e+00   1.0175422e+00
  -6.8165317e+00   9.8426220e-01
  -6.7587645e+00   9.4903304e-01
  -6.7009973e+00   9.1235565e-01
  -6.6432301e+00   8.7470161e-01
  -6.5854628e+00   8.3650411e-01
  -6.5276956e+00   7.9815199e-01
  -6.4699284e+00   7.5998660e-01
  -6.4121612e+00   7.2230100e-01
  -6.3543940e+00   6.8534112e-01
  -6.2966267e+00   6.4930822e-01
  -6.2388595e+00   6.1436236e-01
  -6.1810923e+00   5.8062651e-01
  -6.1233251e+00   5.4819075e-01
  -6.0655579e+00   5.1711668e-01
  -6.0077907e+00   4.8744153e-01
  -5.9500234e+00   4.5918212e-01
  -5.8922562e+00   4.3233834e-01
  -5.8344890e+00   4.0689643e-01
  -5.7767218e+00   3.8283170e-01
  -5.7189546e+00   3.6011101e-01
  -5.6611874e+00   3.3869481e-01
  -5.6034201e+00   3.1853893e-01
  -5.5456529e+00   2.9959599e-01
  -5.4878857e+00   2.8181667e-01
  -5.4301185e+00   2.6515067e-01
  -5.3723513e+00   2.4954747e-01
  -5.3145840e+00   2.3495705e-01
  -5.2568168e+00   2.2133031e-01
  -5.1990496e+00   2.0861948e-01
  -5.1412824e+00   1.9677844e-01
  -5.0835152e+00   1.8576287e-01
  -5.0257480e+00   1.7553046e-01
  -4.9679807e+00   1.6604097e-01
  -4.9102135e+00   1.5725632e-01
  -4.8524463e+00   1.4914057e-01
  -4.7946791e+00   1.4165997e-01
  -4.7369119e+00   1.3478288e-01
  -4.6791446e+00   1.2847982e-01
  -4.6213774e+00   1.2272335e-01
  -4.5636102e+00   1.1748806e-01
  -4.5058430e+00   1.1275049e-01
  -4.4480758e+00   1.0848911e-01
  -4.3903086e+00   1.0468420e-01
  -4.3325413e+00   1.0131786e-01
  -4.2747741e+00   9.8373908e-02
  -4.2170069e+00   9.5837824e-02
  -4.1592397e+00   9.3696723e-02
  -4.1014725e+00   9.1939286e-02
  -4.0437053e+00   9.0555723e-02
  -3.9859380e+00   8.9537727e-02
  -3.9281708e+00   8.8878438e-02
  -3.8704036e+00   8.8572408e-02
  -3.8126364e+00   8.8615573e-02
  -3.7548692e+00   8.9005227e-02
  -3.6971019e+00   8.9739998e-02
  -3.6393347e+00   9.0819834e-02
  -3.5815675e+00   9.2245988e-02
  -3.5238003e+00   9.4021004e-02
  -3.4660331e+00   9.6148717e-02
  -3.4082659e+00   9.8634245e-02
  -3.3504986e+00   1.0148399e-01
  -3.2927314e+00   1.0470563e-01
  -3.2349642e+00   1.0830815e-01
  -3.1771970e+00   1.1230183e-01
  -3.1194298e+00   1.1669822e-01
  -3.0616625e+00   1.2151023e-01
  -3.0038953e+00   1.2675205e-01
  -2.9461281e+00   1.3243921e-01
  -2.8883609e+00   1.3858857e-01
  -2.8305937e+00   1.4521832e-01
  -2.7728265e+00   1.5234797e-01
  -2.7150592e+00   1.5999835e-01
  -2.6572920e+00   1.6819157e-01
  -2.5995248e+00   1.7695102e-01
  -2.5417576e+00   1.8630129e-01
  -2.4839904e+00   1.9626812e-01
  -2.4262232e+00   2.0687834e-01
  -2.3684559e+00   2.1815969e-01
  -2.3106887e+00   2.3014074e-01
  -2.2529215e+00   2.4285067e-01
  -2.1951543e+00   2.5631905e-01
  -2.1373871e+00   2.7057556e-01
  -2.0796198e+00   2.8564962e-01
  -2.0218526e+00   3.0157001e-01
  -1.9640854e+00   3.1836433e-01
  -1.9063182e+00   3.3605841e-01
  -1.8485510e+00   3.5467560e-01
  -1.7907838e+00   3.7423598e-01
  -1.7330165e+00   3.9475533e-01
  -1.6752493e+00   4.1624408e-01
  -1.6174821e+00   4.3870603e-01
  -1.5597149e+00   4.6213696e-01
  -1.5019477e+00   4.8652301e-01
  -1.4441804e+00   5.1183899e-01
  -1.3864132e+00   5.3804651e-01
  -1.3286460e+00   5.6509201e-01
  -1.2708788e+00   5.9290472e-01
  -1.2131116e+00   6.2139461e-01
  -1.1553444e+00   6.5045047e-01
  -1.0975771e+00   6.7993813e-01
  -1.0398099e+00   7.0969896e-01
  -9.8204270e-01   7.3954897e-01
  -9.2427549e-01   7.6927840e-01
  -8.6650827e-01   7.9865222e-01
  -8.0874105e-01   8.2741159e-01
  -7.5097383e-01   8.5527651e-01
  -6.9320661e-01   8.8194968e-01
  -6.3543940e-01   9.0712178e-01
  -5.7767218e-01   9.3047803e-01
  -5.1990496e-01   9.5170594e-01
  -4.6213774e-01   9.7050401e-01
  -4.0437053e-01   9.8659110e-01
  -3.4660331e-01   9.9971581e-01
  -2.8883609e-01   1.0096656e+00
  -2.3106887e-01   1.0162748e+00
  -1.7330165e-01   1.0194314e+00
  -1.1553444e-01   1.0190813e+00
  -5.7767218e-02   1.0152308e+00
   0.0000000e+00   1.0079462e+00
   5.7767218e-02   9.9735128e-01
   1.1553444e-01   9.8362200e-01
   1.7330165e-01   9.6697973e-01
   2.3106887e-01   9.4768288e-01
   2.8883609e-01   9.2601774e-01
   3.4660331e-01   9.0228896e-01
   4.0437053e-01   8.7681036e-01
   4.6213774e-01   8.4989641e-01
   5.1990496e-01   8.2185462e-01
   5.7767218e-01   7.9297932e-01
   6.3543940e-01   7.6354667e-01
   6.9320661e-01   7.3381101e-01
   7.5097383e-01   7.0400246e-01
   8.0874105e-01   6.7432575e-01
   8.6650827e-01   6.4495984e-01
   9.2427549e-01   6.1605848e-01
   9.8204270e-01   5.8775124e-01
   1.0398099e+00   5.6014509e-01
   1.0975771e+00   5.3332621e-01
   1.1553444e+00   5.0736194e-01
   1.2131116e+00   4.8230285e-01
   1.2708788e+00   4.5818477e-01
   1.3286460e+00   4.3503072e-01
   1.3864132e+00   4.1285277e-01
   1.4441804e+00   3.9165372e-01
   1.5019477e+00   3.7142865e-01
   1.5597149e+00   3.5216633e-01
   1.6174821e+00   3.3385038e-01
   1.6752493e+00   3.1646042e-01
   1.7330165e+00   2.9997297e-01
   1.7907838e+00   2.8436225e-01
   1.8485510e+00   2.6960086e-01
   1.9063182e+00   2.5566038e-01
   1.9640854e+00   2.4251187e-01
   2.0218526e+00   2.3012623e-01
   2.0796198e+00   2.1847458e-01
   2.1373871e+00   2.0752851e-01
   2.1951543e+00   1.9726032e-01
   2.2529215e+00   1.8764318e-01
   2.3106887e+00   1.7865128e-01
   2.3684559e+00   1.7025995e-01
   2.4262232e+00   1.6244575e-01
   2.4839904e+00   1.5518649e-01
   2.5417576e+00   1.4846132e-01
   2.5995248e+00   1.4225076e-01
   2.6572920e+00   1.3653671e-01
   2.7150592e+00   1.3130246e-01
   2.7728265e+00   1.2653271e-01
   2.8305937e+00   1.2221355e-01
   2.8883609e+00   1.1833249e-01
   2.9461281e+00   1.1487845e-01
   3.0038953e+00   1.1184174e-01
   3.0616625e+00   1.0921406e-01
   3.1194298e+00   1.0698853e-01
   3.1771970e+00   1.0515965e-01
   3.2349642e+00   1.0372331e-01
   3.2927314e+00   1.0267682e-01
   3.3504986e+00   1.0201888e-01
   3.4082659e+00   1.0174963e-01
   3.4660331e+00   1.0187062e-01
   3.5238003e+00   1.0238486e-01
   3.5815675e+00   1.0329683e-01
   3.6393347e+00   1.0461248e-01
   3.6971019e+00   1.0633931e-01
   3.7548692e+00   1.0848635e-01
   3.8126364e+00   1.1106422e-01
   3.8704036e+00   1.1408515e-01
   3.9281708e+00   1.1756305e-01
   3.9859380e+00   1.2151351e-01
   4.0437053e+00   1.2595388e-01
   4.1014725e+00   1.3090328e-01
   4.1592397e+00   1.3638270e-01
   4.2170069e+00   1.4241496e-01
   4.2747741e+00   1.4902483e-01
   4.3325413e+00   1.5623900e-01
   4.3903086e+00   1.6408615e-01
   4.4480758e+00   1.7259695e-01
   4.5058430e+00   1.8180404e-01
   4.5636102e+00   1.9174203e-01
   4.6213774e+00   2.0244748e-01
   4.6791446e+00   2.1395877e-01
   4.7369119e+00   2.2631603e-01
   4.7946791e+00   2.3956095e-01
   4.8524463e+00   2.5373658e-01
   4.9102135e+00   2.6888703e-01
   4.9679807e+00   2.8505706e-01
   5.0257480e+00   3.0229163e-01
   5.0835152e+00   3.2063528e-01
   5.1412824e+00   3.4013135e-01
   5.1990496e+00   3.6082108e-01
   5.2568168e+00   3.8274248e-01
   5.3145840e+00   4.0592894e-01
   5.3723513e+00   4.3040769e-01
   5.4301185e+00   4.5619789e-01
   5.4878857e+00   4.8330844e-01
   5.5456529e+00   5.1173549e-01
   5.6034201e+00   5.4145961e-01
   5.6611874e+00   5.7244269e-01
   5.7189546e+00   6.0462450e-01
   5.7767218e+00   6.3791908e-01
   5.8344890e+00   6.7221103e-01
   5.8922562e+00   7.0735181e-01
   5.9500234e+00   7.4315631e-01
   6.0077907e+00   7.7939992e-01
   6.0655579e+00   8.1581640e-01
   6.1233251e+00   8.5209698e-01
   6.1810923e+00   8.8789100e-01
   6.2388595e+00   9.2280861e-01
   6.2966267e+00   9.5642567e-01
   6.3543940e+00   9.8829144e-01
   6.4121612e+00   1.0179388e+00
   6.4699284e+00   1.0448972e+00
   6.5276956e+00   1.0687078e+00
   6.5854628e+00   1.0889398e+00
   6.6432301e+00   1.1052083e+00
   6.7009973e+00   1.1171906e+00
   6.7587645e+00   1.1246411e+00
   6.8165317e+00   1.1274034e+00
   6.8742989e+00   1.1254177e+00
   6.9320661e+00   1.1187246e+00
   6.9898334e+00   1.1074620e+00
   7.0476006e+00   1.0918588e+00
   7.1053678e+00   1.0722237e+00
   7.1631350e+00   1.0489304e+00
   7.2209022e+00   1.0224015e+00
   7.2786695e+00   9.9309090e-01
   7.3364367e+00   9.6146728e-01
   7.3942039e+00   9.2799839e-01
   7.4519711e+00   8.9313783e-01
   7.5097383e+00   8.5731425e-01
   7.5675055e+00   8.2092325e-01
   7.6252728e+00   7.8432190e-01
   7.6830400e+00   7.4782575e-01
   7.7408072e+00   7.1170773e-01
   7.7985744e+00   6.7619891e-01
   7.8563416e+00   6.4149034e-01
   7.9141088e+00   6.0773589e-01
   7.9718761e+00   5.7505560e-01
   8.0296433e+00   5.4353936e-01
   8.0874105e+00   5.1325058e-01
   8.1451777e+00   4.8422989e-01
   8.2029449e+00   4.5649854e-01
   8.2607122e+00   4.3006162e-01
   8.3184794e+00   4.0491089e-01
   8.3762466e+00   3.8102737e-01
   8.4340138e+00   3.5838355e-01
   8.4917810e+00   3.3694533e-01
   8.5495482e+00   3.1667365e-01
   8.6073155e+00   2.9752589e-01
   8.6650827e+00   2.7945702e-01
   8.7228499e+00   2.6242056e-01
   8.7806171e+00   2.4636935e-01
   8.8383843e+00   2.3125618e-01
   8.8961516e+00   2.1703430e-01
   8.9539188e+00   2.0365778e-01
   9.0116860e+00   1.9108186e-01
   9.0694532e+00   1.7926312e-01
   9.1272204e+00   1.6815967e-01
   9.1849876e+00   1.5773126e-01
   9.2427549e+00   1.4793934e-01
   9.3005221e+00   1.3874712e-01
   9.3582893e+00   1.3011952e-01
   9.4160565e+00   1.2202324e-01
   9.4738237e+00   1.1442666e-01
   9.5315909e+00   1.0729986e-01
   9.5893582e+00   1.0061450e-01
   9.6471254e+00   9.4343860e-02
   9.7048926e+00   8.8462676e-02
   9.7626598e+00   8.2947154e-02
   9.8204270e+00   7.7774868e-02
   9.8781943e+00   7.2924707e-02
   9.9359615e+00   6.8376804e-02
   9.9937287e+00   6.4112479e-02
   1.0051496e+01   6.0114169e-02
   1.0109263e+01   5.6365373e-02
   1.0167030e+01   5.2850590e-02
   1.0224798e+01   4.9555265e-02
   1.0282565e+01   4.6465733e-02
   1.0340332e+01   4.3569167e-02
   1.0398099e+01   4.0853532e-02
   1.0455866e+01   3.8307535e-02
   1.0513634e+01   3.5920583e-02
   1.0571401e+01   3.3682739e-02
   1.0629168e+01   3.1584683e-02
   1.0686935e+01   2.9617676e-02
   1.0744703e+01   2.7773523e-02
   1.0802470e+01   2.6044540e-02
   1.0860237e+01   2.4423521e-02
   1.0918004e+01   2.2903713e-02
   1.0975771e+01   2.1478782e-02
   1.1033539e+01   2.0142793e-02
   1.1091306e+01   1.8890181e-02
   1.1149073e+01   1.7715729e-02
   1.1206840e+01   1.6614547e-02
   1.1264607e+01   1.5582051e-02
   1.1322375e+01   1.4613945e-02
   1.1380142e+01   1.3706202e-02
   1.1437909e+01   1.2855046e-02
   1.1495676e+01   1.2056938e-02
   1.1553444e+01   1.1308563e-02
   1.1611211e+01   1.0606811e-02
   1.1668978e+01   9.9487684e-03
   1.1726745e+01   9.3317033e-03
   1.1784512e+01   8.7530554e-03
   1.1842280e+01   8.2104250e-03
   1.1900047e+01   7.7015623e-03
   1.1957814e+01   7.2243587e-03
   1.2015581e+01   6.7768377e-03
   1.2073349e+01   6.3571463e-03
   1.2131116e+01   5.9635478e-03
   1.2188883e+01   5.5944141e-03
   1.2246650e+01   5.2482191e-03
   1.2304417e+01   4.9235320e-03
   1.2362185e+01   4.6190119e-03
   1.2419952e+01   4.3334013e-03
   1.2477719e+01   4.0655218e-03
   1.2535486e+01   3.8142684e-03
   1.2593253e+01   3.5786054e-03
   1.2651021e+01   3.3575618e-03
   1.2708788e+01   3.1502271e-03
   1.2766555e+01   2.9557479e-03
   1.2824322e+01   2.7733240e-03
   1.2882090e+01   2.6022054e-03
   1.2939857e+01   2.4416886e-03
   1.2997624e+01   2.2911143e-03
   1.3055391e+01   2.1498642e-03
   1.3113158e+01   2.0173587e-03
   1.3170926e+01   1.8930542e-03
   1.3228693e+01   1.7764412e-03
   1.3286460e+01   1.6670418e-03
   1.3344227e+01   1.5644082e-03
   1.3401995e+01   1.4681201e-03
   1.3459762e+01   1.3777836e-03
   1.3517529e+01   1.2930294e-03
   1.3575296e+01   1.2135112e-03
   1.3633063e+01   1.1389042e-03
   1.3690831e+01   1.0689038e-03
   1.3748598e+01   1.0032243e-03
   1.3806365e+01   9.4159809e-04
   1.3864132e+01   8.8377388e-04
   1.3921900e+01   8.2951615e-04
   1.3979667e+01   7.7860403e-04
   1.4037434e+01   7.3083036e-04
   1.4095201e+01   6.8600087e-04
   1.4152968e+01   6.4393334e-04
   1.4210736e+01   6.0445691e-04
   1.4268503e+01   5.6741129e-04
   1.4326270e+01   5.3264619e-04
   1.4384037e+01   5.0002060e-04
   1.4441804e+01   4.6940231e-04
   1.4499572e+01   4.4066728e-04
   1.4557339e+01   4.1369919e-04
   1.4615106e+01   3.8838891e-04
   1.4672873e+01   3.6463411e-04
   1.4730641e+01   3.4233876e-04
   1.4788408e+01   3.2141281e-04
   1.4846175e+01   3.0177180e-04
   1.4903942e+01   2.8333647e-04
   1.4961709e+01   2.6603249e-04
   1.5019477e+01   2.4979012e-04
   1.5077244e+01   2.3454396e-04
   1.5135011e+01   2.2023262e-04
   1.5192778e+01   2.0679854e-04
   1.5250546e+01   1.9418770e-04
   1.5308313e+01   1.8234944e-04
   1.5366080e+01   1.7123620e-04
   1.5423847e+01   1.6080340e-04
   1.5481614e+01   1.5100917e-04
   1.5539382e+01   1.4181426e-04
   1.5597149e+01   1.3318184e-04
   1.5654916e+01   1.2507733e-04
   1.5712683e+01   1.1746831e-04
   1.5770450e+01   1.1032434e-04
   1.5828218e+01   1.0361688e-04
   1.5885985e+01   9.7319128e-05
   1.5943752e+01   9.1405949e-05
   1.6001519e+01   8.5853751e-05
   1.6059287e+01   8.0640395e-05
   1.6117054e+01   7.5745107e-05
   1.6174821e+01   7.1148394e-05
   1.6232588e+01   6.6831960e-05
   1.6290355e+01   6.2778637e-05
   1.6348123e+01   5.8972312e-05
   1.6405890e+01   5.5397866e-05
   1.6463657e+01   5.2041105e-05
   1.6521424e+01   4.8888711e-05
   1.6579192e+01   4.5928185e-05
   1.6636959e+01   4.3147794e-05
   1.6694726e+01   4.0536525e-05
   1.6752493e+01   3.8084044e-05
   1.6810260e+01   3.5780650e-05
   1.6868028e+01   3.3617238e-05
   1.6925795e+01   3.1585259e-05
   1.6983562e+01   2.9676693e-05
   1.7041329e+01   2.7884007e-05
   1.7099096e+01   2.6200133e-05
   1.7156864e+01   2.4618435e-05
   1.7214631e+01   2.3132684e-05
   1.7272398e+01   2.1737032e-05
   1.7330165e+01   2.0425988e-05
   1.7387933e+01   1.9194401e-05
   1.7445700e+01   1.8037430e-05
   1.7503467e+01   1.6950535e-05
   1.7561234e+01   1.5929449e-05
   1.7619001e+01   1.4970171e-05
   1.7676769e+01   1.4068940e-05
   1.7734536e+01   1.3222227e-05
   1.7792303e+01   1.2426718e-05
   1.7850070e+01   1.1679303e-05
   1.7907838e+01   1.0977059e-05
   1.7965605e+01   1.0317243e-05
   1.8023372e+01   9.6972804e-06
   1.8081139e+01   9.1147515e-06
   1.8138906e+01   8.5673854e-06
   1.8196674e+01   8.0530494e-06
   1.8254441e+01   7.5697407e-06
   1.8312208e+01   7.1155785e-06
   1.8369975e+01   6.6887967e-06
   1.8427743e+01   6.2877366e-06
   1.8485510e+01   5.9108405e-06
   1.8543277e+01   5.5566454e-06
   1.8601044e+01   5.2237775e-06
   1.8658811e+01   4.9109463e-06
   1.8716579e+01   4.6169399e-06
   1.8774346e+01   4.3406201e-06
   1.8832113e+01   4.0809177e-06
   1.8889880e+01   3.8368286e-06
   1.8947647e+01   3.6074094e-06
   1.9005415e+01   3.3917744e-06
   1.9063182e+01   3.1890912e-06
   1.9120949e+01   2.9985782e-06
   1.9178716e+01   2.8195011e-06
   1.9236484e+01   2.6511700e-06
   1.9294251e+01   2.4929371e-06
   1.9352018e+01   2.3441936e-06
   1.9409785e+01   2.2043676e-06
   1.9467552e+01   2.0729220e-06
   1.9525320e+01   1.9493520e-06
   1.9583087e+01   1.8331835e-06
   1.9640854e+01   1.7239710e-06
   1.9698621e+01   1.6212959e-06
   1.9756389e+01   1.5247652e-06
   1.9814156e+01   1.4340092e-06
   1.9871923e+01   1.3486808e-06
   1.9929690e+01   1.2684540e-06
   1.9987457e+01   1.1930222e-06
   2.0045225e+01   1.1220974e-06
   2.0102992e+01   1.0554091e-06
   2.0160759e+01   9.9270297e-07
   2.0218526e+01   9.3374009e-07
   2.0276293e+01   8.7829593e-07
   2.0334061e+01   8.2615949e-07
   2.0391828e+01   7.7713250e-07
   2.0449595e+01   7.3102861e-07
   2.0507362e+01   6.8767271e-07
   2.0565130e+01   6.4690023e-07
   2.0622897e+01   6.0855648e-07
   2.0680664e+01   5.7249610e-07
   2.0738431e+01   5.3858248e-07
   2.0796198e+01   5.0668719e-07
   2.0853966e+01   4.7668955e-07
   2.0911733e+01   4.4847612e-07
   2.0969500e+01   4.2194027e-07
   2.1027267e+01   3.9698178e-07
   2.1085035e+01   3.7350644e-07
   2.1142802e+01   3.5142570e-07
   2.1200569e+01   3.3065631e-07
   2.1258336e+01   3.1112004e-07
   2.1316103e+01   2.9274332e-07
   2.1373871e+01   2.7545700e-07
   2.1431638e+01   2.5919609e-07
   2.1489405e+01   2.4389946e-07
   2.1547172e+01   2.2950967e-07
   2.1604939e+01   2.1597271e-07
   2.1662707e+01   2.0323780e-07
   2.1720474e+01   1.9125719e-07
   2.1778241e+01   1.7998599e-07
   2.1836008e+01   1.6938202e-07
   2.1893776e+01   1.5940558e-07
   2.1951543e+01   1.5001936e-07
   2.2009310e+01   1.4118830e-07
   2.2067077e+01   1.3287939e-07
   2.2124844e+01   1.2506163e-07
   2.2182612e+01   1.1770585e-07
   2.2240379e+01   1.1078462e-07
   2.2298146e+01   1.0427216e-07
   2.2355913e+01   9.8144205e-08
   2.2413681e+01   9.2377961e-08
   2.2471448e+01   8.6951978e-08
   2.2529215e+01   8.1846085e-08
   2.2586982e+01   7.7041315e-08
   2.2644749e+01   7.2519827e-08
   2.2702517e+01   6.8264846e-08
   2.2760284e+01   6.4260592e-08
   2.2818051e+01   6.0492224e-08
   2.2875818e+01   5.6945784e-08
   2.2933585e+01   5.3608146e-08
   2.2991353e+01   5.0466959e-08
   2.3049120e+01   4.7510610e-08
   2.3106887e+01   4.4728175e-08
   2.3164654e+01   4.2109376e-08
   2.3222422e+01   3.9644549e-08
   2.3280189e+01   3.7324601e-08
   2.3337956e+01   3.5140979e-08
   2.3395723e+01   3.3085636e-08
   2.3453490e+01   3.1151005e-08
   2.3511258e+01   2.9329964e-08
   2.3569025e+01   2.7615817e-08
   2.3626792e+01   2.6002260e-08
   2.3684559e+01   2.4483366e-08
   2.3742327e+01   2.3053557e-08
   2.3800094e+01   2.1707586e-08
   2.3857861e+01   2.0440516e-08
   2.3915628e+01   1.9247703e-08
   2.3973395e+01   1.8124775e-08
   2.4031163e+01   1.7067621e-08
   2.4088930e+01   1.6072373e-08
   2.4146697e+01   1.5135390e-08
   2.4204464e+01   1.4253246e-08
   2.4262232e+01   1.3422719e-08
   2.4319999e+01   1.2640775e-08
   2.4377766e+01   1.1904562e-08
   2.4435533e+01   1.1211393e-08
   2.4493300e+01   1.0558742e-08
   2.4551068e+01   9.9442301e-09
   2.4608835e+01   9.3656197e-09
   2.4666602e+01   8.8208049e-09
   2.4724369e+01   8.3078036e-09
   2.4782136e+01   7.8247507e-09
   2.4839904e+01   7.3698907e-09
   2.4897671e+01   6.9415717e-09
   2.4955438e+01   6.5382387e-09
   2.5013205e+01   6.1584283e-09
   2.5070973e+01   5.8007633e-09
   2.5128740e+01   5.4639474e-09
   2.5186507e+01   5.1467604e-09
   2.5244274e+01   4.8480539e-09
   2.5302041e+01   4.5667469e-09
   2.5359809e+01   4.3018220e-09
   2.5417576e+01   4.0523215e-09
   2.5475343e+01   3.8173438e-09
   2.5533110e+01   3.5960404e-09
   2.5590878e+01   3.3876124e-09
   2.5648645e+01   3.1913079e-09
   2.5706412e+01   3.0064191e-09
   2.5764179e+01   2.8322795e-09
   2.5821946e+01   2.6682619e-09
   2.5879714e+01   2.5137757e-09
   2.5937481e+01   2.3682649e-09
   2.5995248e+01   2.2312062e-09
   2.6053015e+01   2.1021068e-09
   2.6110782e+01   1.9805027e-09
   2.6168550e+01   1.8659572e-09
   2.6226317e+01   1.7580591e-09
   2.6284084e+01   1.6564212e-09
   2.6341851e+01   1.5606790e-09
   2.6399619e+01   1.4704892e-09
   2.6457386e+01   1.3855286e-09
   2.6515153e+01   1.3054931e-09
   2.6572920e+01   1.2300961e-09
   2.6630687e+01   1.1590678e-09
   2.6688455e+01   1.0921542e-09
   2.6746222e+01   1.0291160e-09
   2.6803989e+01   9.6972810e-10
   2.6861756e+01   9.1377831e-10
   2.6919524e+01   8.6106693e-10
   2.6977291e+01   8.1140586e-10
   2.7035058e+01   7.6461798e-10
   2.7092825e+01   7.2053649e-10
   2.7150592e+01   6.7900431e-10
   2.7208360e+01   6.3987352e-10
   2.7266127e+01   6.0300479e-10
   2.7323894e+01   5.6826693e-10
   2.7381661e+01   5.3553636e-10
   2.7439428e+01   5.0469672e-10
   2.7497196e+01   4.7563840e-10
   2.7554963e+01   4.4825816e-10
   2.7612730e+01   4.2245880e-10
   2.7670497e+01   3.9814873e-10
   2.7728265e+01   3.7524171e-10
   2.7786032e+01   3.5365649e-10
   2.7843799e+01   3.3331657e-10
   2.7901566e+01   3.1414986e-10
   2.7959333e+01   2.9608849e-10
   2.8017101e+01   2.7906851e-10
   2.8074868e+01   2.6302969e-10
   2.8132635e+01   2.4791528e-10
   2.8190402e+01   2.3367184e-10
   2.8248170e+01   2.2024904e-10
   2.8305937e+01   2.0759943e-10
   2.8363704e+01   1.9567836e-10
   2.8421471e+01   1.8444373e-10
   2.8479238e+01   1.7385589e-10
   2.8537006e+01   1.6387750e-10
   2.8594773e+01   1.5447337e-10
   2.8652540e+01   1.4561036e-10
   2.8710307e+01   1.3725723e-10
   2.8768075e+01   1.2938457e-10
   2.8825842e+01   1.2196466e-10
   2.8883609e+01   1.1497139e-10
   2.8941376e+01   1.0838015e-10
   2.8999143e+01   1.0216777e-10
   2.9056911e+01   9.6312412e-11
   2.9114678e+01   9.0793492e-11
   2.9172445e+01   8.5591627e-11
   2.9230212e+01   8.0688554e-11
   2.9287979e+01   7.6067060e-11
   2.9345747e+01   7.1710931e-11
   2.9403514e+01   6.7604887e-11
   2.9461281e+01   6.3734532e-11
   2.9519048e+01   6.0086299e-11
   2.9576816e+01   5.6647407e-11
   2.9634583e+01   5.3405811e-11
   2.9692350e+01   5.0350162e-11
   2.9750117e+01   4.7469764e-11
   2.9807884e+01   4.4754540e-11
   2.9865652e+01   4.2194993e-11
   2.9923419e+01   3.9782174e-11
   2.9981186e+01   3.7507650e-11
   3.0038953e+01   3.5363474e-11
   3.0096721e+01   3.3342156e-11
   3.0154488e+01   3.1436639e-11
   3.0212255e+01   2.9640272e-11
   3.0270022e+01   2.7946787e-11
   3.0327789e+01   2.6350278e-11
   3.0385557e+01   2.4845176e-11
   3.0443324e+01   2.3426235e-11
   3.0501091e+01   2.2088511e-11
   3.0558858e+01   2.0827345e-11
   3.0616625e+01   1.9638343e-11


==> my_figures/Data/signal3_opt_t_epsilon-8.dat <==
  -3.0616625e+01   1.8556888e-11
  -3.0558858e+01   1.9674688e-11
  -3.0501091e+01   2.0859979e-11
  -3.0443324e+01   2.2116848e-11
  -3.0385557e+01   2.3449631e-11
  -3.0327789e+01   2.4862924e-11
  -3.0270022e+01   2.6361605e-11
  -3.0212255e+01   2.7950848e-11
  -3.0154488e+01   2.9636140e-11
  -3.0096721e+01   3.1423304e-11
  -3.0038953e+01   3.3318516e-11
  -2.9981186e+01   3.5328328e-11
  -2.9923419e+01   3.7459688e-11
  -2.9865652e+01   3.9719972e-11
  -2.9807884e+01   4.2117000e-11
  -2.9750117e+01   4.4659072e-11
  -2.9692350e+01   4.7354990e-11
  -2.9634583e+01   5.0214095e-11
  -2.9576816e+01   5.3246296e-11
  -2.9519048e+01   5.6462105e-11
  -2.9461281e+01   5.9872676e-11
  -2.9403514e+01   6.3489842e-11
  -2.9345747e+01   6.7326160e-11
  -2.9287979e+01   7.1394949e-11
  -2.9230212e+01   7.5710344e-11
  -2.9172445e+01   8.0287342e-11
  -2.9114678e+01   8.5141854e-11
  -2.9056911e+01   9.0290765e-11
  -2.8999143e+01   9.5751987e-11
  -2.8941376e+01   1.0154453e-10
  -2.8883609e+01   1.0768857e-10
  -2.8825842e+01   1.1420550e-10
  -2.8768075e+01   1.2111804e-10
  -2.8710307e+01   1.2845029e-10
  -2.8652540e+01   1.3622782e-10
  -2.8594773e+01   1.4447778e-10
  -2.8537006e+01   1.5322897e-10
  -2.8479238e+01   1.6251194e-10
  -2.8421471e+01   1.7235914e-10
  -2.8363704e+01   1.8280498e-10
  -2.8305937e+01   1.9388601e-10
  -2.8248170e+01   2.0564098e-10
  -2.8190402e+01   2.1811105e-10
  -2.8132635e+01   2.3133989e-10
  -2.8074868e+01   2.4537385e-10
  -2.8017101e+01   2.6026212e-10
  -2.7959333e+01   2.7605690e-10
  -2.7901566e+01   2.9281363e-10
  -2.7843799e+01   3.1059111e-10
  -2.7786032e+01   3.2945178e-10
  -2.7728265e+01   3.4946191e-10
  -2.7670497e+01   3.7069185e-10
  -2.7612730e+01   3.9321626e-10
  -2.7554963e+01   4.1711439e-10
  -2.7497196e+01   4.4247039e-10
  -2.7439428e+01   4.6937357e-10
  -2.7381661e+01   4.9791873e-10
  -2.7323894e+01   5.2820652e-10
  -2.7266127e+01   5.6034380e-10
  -2.7208360e+01   5.9444399e-10
  -2.7150592e+01   6.3062751e-10
  -2.7092825e+01   6.6902221e-10
  -2.7035058e+01   7.0976382e-10
  -2.6977291e+01   7.5299645e-10
  -2.6919524e+01   7.9887308e-10
  -2.6861756e+01   8.4755616e-10
  -2.6803989e+01   8.9921817e-10
  -2.6746222e+01   9.5404223e-10
  -2.6688455e+01   1.0122228e-09
  -2.6630687e+01   1.0739663e-09
  -2.6572920e+01   1.1394920e-09
  -2.6515153e+01   1.2090326e-09
  -2.6457386e+01   1.2828355e-09
  -2.6399619e+01   1.3611630e-09
  -2.6341851e+01   1.4442939e-09
  -2.6284084e+01   1.5325242e-09
  -2.6226317e+01   1.6261683e-09
  -2.6168550e+01   1.7255600e-09
  -2.6110782e+01   1.8310538e-09
  -2.6053015e+01   1.9430264e-09
  -2.5995248e+01   2.0618775e-09
  -2.5937481e+01   2.1880319e-09
  -2.5879714e+01   2.3219408e-09
  -2.5821946e+01   2.4640831e-09
  -2.5764179e+01   2.6149678e-09
  -2.5706412e+01   2.7751354e-09
  -2.5648645e+01   2.9451600e-09
  -2.5590878e+01   3.1256515e-09
  -2.5533110e+01   3.3172577e-09
  -2.5475343e+01   3.5206667e-09
  -2.5417576e+01   3.7366094e-09
  -2.5359809e+01   3.9658624e-09
  -2.5302041e+01   4.2092507e-09
  -2.5244274e+01   4.4676505e-09
  -2.5186507e+01   4.7419929e-09
  -2.5128740e+01   5.0332670e-09
  -2.5070973e+01   5.3425237e-09
  -2.5013205e+01   5.6708794e-09
  -2.4955438e+01   6.0195203e-09
  -2.4897671e+01   6.3897067e-09
  -2.4839904e+01   6.7827780e-09
  -2.4782136e+01   7.2001569e-09
  -2.4724369e+01   7.6433554e-09
  -2.4666602e+01   8.1139800e-09
  -2.4608835e+01   8.6137380e-09
  -2.4551068e+01   9.1444436e-09
  -2.4493300e+01   9.7080244e-09
  -2.4435533e+01   1.0306529e-08
  -2.4377766e+01   1.0942135e-08
  -2.4319999e+01   1.1617157e-08
  -2.4262232e+01   1.2334052e-08
  -2.4204464e+01   1.3095435e-08
  -2.4146697e+01   1.3904083e-08
  -2.4088930e+01   1.4762949e-08
  -2.4031163e+01   1.5675170e-08
  -2.3973395e+01   1.6644082e-08
  -2.3915628e+01   1.7673230e-08
  -2.3857861e+01   1.8766383e-08
  -2.3800094e+01   1.9927546e-08
  -2.3742327e+01   2.1160977e-08
  -2.3684559e+01   2.2471204e-08
  -2.3626792e+01   2.3863037e-08
  -2.3569025e+01   2.5341594e-08
  -2.3511258e+01   2.6912313e-08
  -2.3453490e+01   2.8580975e-08
  -2.3395723e+01   3.0353729e-08
  -2.3337956e+01   3.2237110e-08
  -2.3280189e+01   3.4238067e-08
  -2.3222422e+01   3.6363990e-08
  -2.3164654e+01   3.8622736e-08
  -2.3106887e+01   4.1022657e-08
  -2.3049120e+01   4.3572638e-08
  -2.2991353e+01   4.6282125e-08
  -2.2933585e+01   4.9161162e-08
  -2.2875818e+01   5.2220433e-08
  -2.2818051e+01   5.5471297e-08
  -2.2760284e+01   5.8925836e-08
  -2.2702517e+01   6.2596899e-08
  -2.2644749e+01   6.6498151e-08
  -2.2586982e+01   7.0644126e-08
  -2.2529215e+01   7.5050284e-08
  -2.2471448e+01   7.9733066e-08
  -2.2413681e+01   8.4709962e-08
  -2.2355913e+01   8.9999575e-08
  -2.2298146e+01   9.5621694e-08
  -2.2240379e+01   1.0159737e-07
  -2.2182612e+01   1.0794899e-07
  -2.2124844e+01   1.1470038e-07
  -2.2067077e+01   1.2187689e-07
  -2.2009310e+01   1.2950547e-07
  -2.1951543e+01   1.3761481e-07
  -2.1893776e+01   1.4623542e-07
  -2.1836008e+01   1.5539979e-07
  -2.1778241e+01   1.6514244e-07
  -2.1720474e+01   1.7550015e-07
  -2.1662707e+01   1.8651203e-07
  -2.1604939e+01   1.9821969e-07
  -2.1547172e+01   2.1066744e-07
  -2.1489405e+01   2.2390239e-07
  -2.1431638e+01   2.3797470e-07
  -2.1373871e+01   2.5293775e-07
  -2.1316103e+01   2.6884835e-07
  -2.1258336e+01   2.8576693e-07
  -2.1200569e+01   3.0375786e-07
  -2.1142802e+01   3.2288960e-07
  -2.1085035e+01   3.4323504e-07
  -2.1027267e+01   3.6487177e-07
  -2.0969500e+01   3.8788236e-07
  -2.0911733e+01   4.1235471e-07
  -2.0853966e+01   4.3838240e-07
  -2.0796198e+01   4.6606502e-07
  -2.0738431e+01   4.9550862e-07
  -2.0680664e+01   5.2682606e-07
  -2.0622897e+01   5.6013754e-07
  -2.0565130e+01   5.9557099e-07
  -2.0507362e+01   6.3326263e-07
  -2.0449595e+01   6.7335749e-07
  -2.0391828e+01   7.1600998e-07
  -2.0334061e+01   7.6138453e-07
  -2.0276293e+01   8.0965622e-07
  -2.0218526e+01   8.6101145e-07
  -2.0160759e+01   9.1564876e-07
  -2.0102992e+01   9.7377952e-07
  -2.0045225e+01   1.0356289e-06
  -1.9987457e+01   1.1014365e-06
  -1.9929690e+01   1.1714579e-06
  -1.9871923e+01   1.2459647e-06
  -1.9814156e+01   1.3252468e-06
  -1.9756389e+01   1.4096125e-06
  -1.9698621e+01   1.4993904e-06
  -1.9640854e+01   1.5949303e-06
  -1.9583087e+01   1.6966052e-06
  -1.9525320e+01   1.8048120e-06
  -1.9467552e+01   1.9199736e-06
  -1.9409785e+01   2.0425407e-06
  -1.9352018e+01   2.1729932e-06
  -1.9294251e+01   2.3118424e-06
  -1.9236484e+01   2.4596332e-06
  -1.9178716e+01   2.6169459e-06
  -1.9120949e+01   2.7843989e-06
  -1.9063182e+01   2.9626509e-06
  -1.9005415e+01   3.1524041e-06
  -1.8947647e+01   3.3544064e-06
  -1.8889880e+01   3.5694547e-06
  -1.8832113e+01   3.7983984e-06
  -1.8774346e+01   4.0421425e-06
  -1.8716579e+01   4.3016513e-06
  -1.8658811e+01   4.5779527e-06
  -1.8601044e+01   4.8721418e-06
  -1.8543277e+01   5.1853861e-06
  -1.8485510e+01   5.5189295e-06
  -1.8427743e+01   5.8740980e-06
  -1.8369975e+01   6.2523047e-06
  -1.8312208e+01   6.6550560e-06
  -1.8254441e+01   7.0839574e-06
  -1.8196674e+01   7.5407203e-06
  -1.8138906e+01   8.0271689e-06
  -1.8081139e+01   8.5452480e-06
  -1.8023372e+01   9.0970304e-06
  -1.7965605e+01   9.6847262e-06
  -1.7907838e+01   1.0310691e-05
  -1.7850070e+01   1.0977438e-05
  -1.7792303e+01   1.1687643e-05
  -1.7734536e+01   1.2444162e-05
  -1.7676769e+01   1.3250039e-05
  -1.7619001e+01   1.4108520e-05
  -1.7561234e+01   1.5023065e-05
  -1.7503467e+01   1.5997366e-05
  -1.7445700e+01   1.7035355e-05
  -1.7387933e+01   1.8141231e-05
  -1.7330165e+01   1.9319466e-05
  -1.7272398e+01   2.0574834e-05
  -1.7214631e+01   2.1912422e-05
  -1.7156864e+01   2.3337658e-05
  -1.7099096e+01   2.4856330e-05
  -1.7041329e+01   2.6474610e-05
  -1.6983562e+01   2.8199084e-05
  -1.6925795e+01   3.0036772e-05
  -1.6868028e+01   3.1995166e-05
  -1.6810260e+01   3.4082256e-05
  -1.6752493e+01   3.6306562e-05
  -1.6694726e+01   3.8677176e-05
  -1.6636959e+01   4.1203796e-05
  -1.6579192e+01   4.3896766e-05
  -1.6521424e+01   4.6767123e-05
  -1.6463657e+01   4.9826639e-05
  -1.6405890e+01   5.3087876e-05
  -1.6348123e+01   5.6564234e-05
  -1.6290355e+01   6.0270010e-05
  -1.6232588e+01   6.4220459e-05
  -1.6174821e+01   6.8431857e-05
  -1.6117054e+01   7.2921569e-05
  -1.6059287e+01   7.7708128e-05
  -1.6001519e+01   8.2811304e-05
  -1.5943752e+01   8.8252198e-05
  -1.5885985e+01   9.4053326e-05
  -1.5828218e+01   1.0023871e-04
  -1.5770450e+01   1.0683400e-04
  -1.5712683e+01   1.1386655e-04
  -1.5654916e+01   1.2136557e-04
  -1.5597149e+01   1.2936222e-04
  -1.5539382e+01   1.3788977e-04
  -1.5481614e+01   1.4698372e-04
  -1.5423847e+01   1.5668196e-04
  -1.5366080e+01   1.6702494e-04
  -1.5308313e+01   1.7805582e-04
  -1.5250546e+01   1.8982069e-04
  -1.5192778e+01   2.0236873e-04
  -1.5135011e+01   2.1575246e-04
  -1.5077244e+01   2.3002791e-04
  -1.5019477e+01   2.4525492e-04
  -1.4961709e+01   2.6149737e-04
  -1.4903942e+01   2.7882345e-04
  -1.4846175e+01   2.9730595e-04
  -1.4788408e+01   3.1702260e-04
  -1.4730641e+01   3.3805638e-04
  -1.4672873e+01   3.6049588e-04
  -1.4615106e+01   3.8443570e-04
  -1.4557339e+01   4.0997682e-04
  -1.4499572e+01   4.3722710e-04
  -1.4441804e+01   4.6630168e-04
  -1.4384037e+01   4.9732352e-04
  -1.4326270e+01   5.3042390e-04
  -1.4268503e+01   5.6574303e-04
  -1.4210736e+01   6.0343063e-04
  -1.4152968e+01   6.4364657e-04
  -1.4095201e+01   6.8656159e-04
  -1.4037434e+01   7.3235804e-04
  -1.3979667e+01   7.8123064e-04
  -1.3921900e+01   8.3338737e-04
  -1.3864132e+01   8.8905034e-04
  -1.3806365e+01   9.4845678e-04
  -1.3748598e+01   1.0118601e-03
  -1.3690831e+01   1.0795308e-03
  -1.3633063e+01   1.1517581e-03
  -1.3575296e+01   1.2288506e-03
  -1.3517529e+01   1.3111382e-03
  -1.3459762e+01   1.3989732e-03
  -1.3401995e+01   1.4927317e-03
  -1.3344227e+01   1.5928158e-03
  -1.3286460e+01   1.6996550e-03
  -1.3228693e+01   1.8137078e-03
  -1.3170926e+01   1.9354643e-03
  -1.3113158e+01   2.0654481e-03
  -1.3055391e+01   2.2042183e-03
  -1.2997624e+01   2.3523725e-03
  -1.2939857e+01   2.5105491e-03
  -1.2882090e+01   2.6794300e-03
  -1.2824322e+01   2.8597440e-03
  -1.2766555e+01   3.0522694e-03
  -1.2708788e+01   3.2578382e-03
  -1.2651021e+01   3.4773392e-03
  -1.2593253e+01   3.7117219e-03
  -1.2535486e+01   3.9620010e-03
  -1.2477719e+01   4.2292610e-03
  -1.2419952e+01   4.5146602e-03
  -1.2362185e+01   4.8194367e-03
  -1.2304417e+01   5.1449135e-03
  -1.2246650e+01   5.4925043e-03
  -1.2188883e+01   5.8637196e-03
  -1.2131116e+01   6.2601740e-03
  -1.2073349e+01   6.6835927e-03
  -1.2015581e+01   7.1358193e-03
  -1.1957814e+01   7.6188243e-03
  -1.1900047e+01   8.1347132e-03
  -1.1842280e+01   8.6857365e-03
  -1.1784512e+01   9.2742993e-03
  -1.1726745e+01   9.9029719e-03
  -1.1668978e+01   1.0574502e-02
  -1.1611211e+01   1.1291824e-02
  -1.1553444e+01   1.2058078e-02
  -1.1495676e+01   1.2876616e-02
  -1.1437909e+01   1.3751022e-02
  -1.1380142e+01   1.4685129e-02
  -1.1322375e+01   1.5683031e-02
  -1.1264607e+01   1.6749102e-02
  -1.1206840e+01   1.7888022e-02
  -1.1149073e+01   1.9104787e-02
  -1.1091306e+01   2.0404741e-02
  -1.1033539e+01   2.1793594e-02
  -1.0975771e+01   2.3277447e-02
  -1.0918004e+01   2.4862822e-02
  -1.0860237e+01   2.6556687e-02
  -1.0802470e+01   2.8366491e-02
  -1.0744703e+01   3.0300192e-02
  -1.0686935e+01   3.2366292e-02
  -1.0629168e+01   3.4573878e-02
  -1.0571401e+01   3.6932657e-02
  -1.0513634e+01   3.9452998e-02
  -1.0455866e+01   4.2145979e-02
  -1.0398099e+01   4.5023430e-02
  -1.0340332e+01   4.8097986e-02
  -1.0282565e+01   5.1383137e-02
  -1.0224798e+01   5.4893285e-02
  -1.0167030e+01   5.8643801e-02
  -1.0109263e+01   6.2651088e-02
  -1.0051496e+01   6.6932642e-02
  -9.9937287e+00   7.1507126e-02
  -9.9359615e+00   7.6394430e-02
  -9.8781943e+00   8.1615751e-02
  -9.8204270e+00   8.7193666e-02
  -9.7626598e+00   9.3152205e-02
  -9.7048926e+00   9.9516931e-02
  -9.6471254e+00   1.0631502e-01
  -9.5893582e+00   1.1357532e-01
  -9.5315909e+00   1.2132845e-01
  -9.4738237e+00   1.2960686e-01
  -9.4160565e+00   1.3844489e-01
  -9.3582893e+00   1.4787882e-01
  -9.3005221e+00   1.5794690e-01
  -9.2427549e+00   1.6868943e-01
  -9.1849876e+00   1.8014868e-01
  -9.1272204e+00   1.9236893e-01
  -9.0694532e+00   2.0539635e-01
  -9.0116860e+00   2.1927893e-01
  -8.9539188e+00   2.3406629e-01
  -8.8961516e+00   2.4980945e-01
  -8.8383843e+00   2.6656049e-01
  -8.7806171e+00   2.8437212e-01
  -8.7228499e+00   3.0329712e-01
  -8.6650827e+00   3.2338766e-01
  -8.6073155e+00   3.4469435e-01
  -8.5495482e+00   3.6726518e-01
  -8.4917810e+00   3.9114420e-01
  -8.4340138e+00   4.1636984e-01
  -8.3762466e+00   4.4297304e-01
  -8.3184794e+00   4.7097494e-01
  -8.2607122e+00   5.0038428e-01
  -8.2029449e+00   5.3119431e-01
  -8.1451777e+00   5.6337943e-01
  -8.0874105e+00   5.9689135e-01
  -8.0296433e+00   6.3165501e-01
  -7.9718761e+00   6.6756427e-01
  -7.9141088e+00   7.0447746e-01
  -7.8563416e+00   7.4221314e-01
  -7.7985744e+00   7.8054627e-01
  -7.7408072e+00   8.1920510e-01
  -7.6830400e+00   8.5786929e-01
  -7.6252728e+00   8.9616975e-01
  -7.5675055e+00   9.3369059e-01
  -7.5097383e+00   9.6997376e-01
  -7.4519711e+00   1.0045268e+00
  -7.3942039e+00   1.0368336e+00
  -7.3364367e+00   1.0663688e+00
  -7.2786695e+00   1.0926148e+00
  -7.2209022e+00   1.1150809e+00
  -7.1631350e+00   1.1333237e+00
  -7.1053678e+00   1.1469671e+00
  -7.0476006e+00   1.1557207e+00
  -6.9898334e+00   1.1593943e+00
  -6.9320661e+00   1.1579080e+00
  -6.8742989e+00   1.1512968e+00
  -6.8165317e+00   1.1397082e+00
  -6.7587645e+00   1.1233951e+00
  -6.7009973e+00   1.1027021e+00
  -6.6432301e+00   1.0780490e+00
  -6.5854628e+00   1.0499109e+00
  -6.5276956e+00   1.0187982e+00
  -6.4699284e+00   9.8523657e-01
  -6.4121612e+00   9.4974873e-01
  -6.3543940e+00   9.1283941e-01
  -6.2966267e+00   8.7498285e-01
  -6.2388595e+00   8.3661384e-01
  -6.1810923e+00   7.9812193e-01
  -6.1233251e+00   7.5984843e-01
  -6.0655579e+00   7.2208577e-01
  -6.0077907e+00   6.8507876e-01
  -5.9500234e+00   6.4902728e-01
  -5.8922562e+00   6.1408981e-01
  -5.8344890e+00   5.8038763e-01
  -5.7767218e+00   5.4800916e-01
  -5.7189546e+00   5.1701437e-01
  -5.6611874e+00   4.8743896e-01
  -5.6034201e+00   4.5929835e-01
  -5.5456529e+00   4.3259119e-01
  -5.4878857e+00   4.0730261e-01
  -5.4301185e+00   3.8340701e-01
  -5.3723513e+00   3.6087046e-01
  -5.3145840e+00   3.3965281e-01
  -5.2568168e+00   3.1970941e-01
  -5.1990496e+00   3.0099258e-01
  -5.1412824e+00   2.8345281e-01
  -5.0835152e+00   2.6703970e-01
  -5.0257480e+00   2.5170284e-01
  -4.9679807e+00   2.3739232e-01
  -4.9102135e+00   2.2405934e-01
  -4.8524463e+00   2.1165649e-01
  -4.7946791e+00   2.0013810e-01
  -4.7369119e+00   1.8946039e-01
  -4.6791446e+00   1.7958169e-01
  -4.6213774e+00   1.7046246e-01
  -4.5636102e+00   1.6206540e-01
  -4.5058430e+00   1.5435544e-01
  -4.4480758e+00   1.4729976e-01
  -4.3903086e+00   1.4086777e-01
  -4.3325413e+00   1.3503104e-01
  -4.2747741e+00   1.2976331e-01
  -4.2170069e+00   1.2504041e-01
  -4.1592397e+00   1.2084022e-01
  -4.1014725e+00   1.1714259e-01
  -4.0437053e+00   1.1392929e-01
  -3.9859380e+00   1.1118398e-01
  -3.9281708e+00   1.0889213e-01
  -3.8704036e+00   1.0704096e-01
  -3.8126364e+00   1.0561940e-01
  -3.7548692e+00   1.0461806e-01
  -3.6971019e+00   1.0402915e-01
  -3.6393347e+00   1.0384647e-01
  -3.5815675e+00   1.0406537e-01
  -3.5238003e+00   1.0468270e-01
  -3.4660331e+00   1.0569681e-01
  -3.4082659e+00   1.0710749e-01
  -3.3504986e+00   1.0891598e-01
  -3.2927314e+00   1.1112494e-01
  -3.2349642e+00   1.1373843e-01
  -3.1771970e+00   1.1676191e-01
  -3.1194298e+00   1.2020221e-01
  -3.0616625e+00   1.2406753e-01
  -3.0038953e+00   1.2836746e-01
  -2.9461281e+00   1.3311290e-01
  -2.8883609e+00   1.3831613e-01
  -2.8305937e+00   1.4399076e-01
  -2.7728265e+00   1.5015170e-01
  -2.7150592e+00   1.5681517e-01
  -2.6572920e+00   1.6399867e-01
  -2.5995248e+00   1.7172095e-01
  -2.5417576e+00   1.8000193e-01
  -2.4839904e+00   1.8886269e-01
  -2.4262232e+00   1.9832538e-01
  -2.3684559e+00   2.0841310e-01
  -2.3106887e+00   2.1914983e-01
  -2.2529215e+00   2.3056024e-01
  -2.1951543e+00   2.4266953e-01
  -2.1373871e+00   2.5550322e-01
  -2.0796198e+00   2.6908686e-01
  -2.0218526e+00   2.8344569e-01
  -1.9640854e+00   2.9860432e-01
  -1.9063182e+00   3.1458620e-01
  -1.8485510e+00   3.3141310e-01
  -1.7907838e+00   3.4910452e-01
  -1.7330165e+00   3.6767687e-01
  -1.6752493e+00   3.8714273e-01
  -1.6174821e+00   4.0750978e-01
  -1.5597149e+00   4.2877978e-01
  -1.5019477e+00   4.5094733e-01
  -1.4441804e+00   4.7399848e-01
  -1.3864132e+00   4.9790931e-01
  -1.3286460e+00   5.2264429e-01
  -1.2708788e+00   5.4815463e-01
  -1.2131116e+00   5.7437656e-01
  -1.1553444e+00   6.0122958e-01
  -1.0975771e+00   6.2861481e-01
  -1.0398099e+00   6.5641349e-01
  -9.8204270e-01   6.8448568e-01
  -9.2427549e-01   7.1266942e-01
  -8.6650827e-01   7.4078033e-01
  -8.0874105e-01   7.6861185e-01
  -7.5097383e-01   7.9593636e-01
  -6.9320661e-01   8.2250714e-01
  -6.3543940e-01   8.4806140e-01
  -5.7767218e-01   8.7232439e-01
  -5.1990496e-01   8.9501465e-01
  -4.6213774e-01   9.1585026e-01
  -4.0437053e-01   9.3455591e-01
  -3.4660331e-01   9.5087071e-01
  -2.8883609e-01   9.6455615e-01
  -2.3106887e-01   9.7540397e-01
  -1.7330165e-01   9.8324352e-01
  -1.1553444e-01   9.8794794e-01
  -5.7767218e-02   9.8943902e-01
   0.0000000e+00   9.8769022e-01
   5.7767218e-02   9.8272765e-01
   1.1553444e-01   9.7462902e-01
   1.7330165e-01   9.6352058e-01
   2.3106887e-01   9.4957228e-01
   2.8883609e-01   9.3299144e-01
   3.4660331e-01   9.1401547e-01
   4.0437053e-01   8.9290395e-01
   4.6213774e-01   8.6993062e-01
   5.1990496e-01   8.4537568e-01
   5.7767218e-01   8.1951862e-01
   6.3543940e-01   7.9263205e-01
   6.9320661e-01   7.6497644e-01
   7.5097383e-01   7.3679606e-01
   8.0874105e-01   7.0831594e-01
   8.6650827e-01   6.7973990e-01
   9.2427549e-01   6.5124949e-01
   9.8204270e-01   6.2300373e-01
   1.0398099e+00   5.9513952e-01
   1.0975771e+00   5.6777247e-01
   1.1553444e+00   5.4099821e-01
   1.2131116e+00   5.1489384e-01
   1.2708788e+00   4.8951965e-01
   1.3286460e+00   4.6492077e-01
   1.3864132e+00   4.4112890e-01
   1.4441804e+00   4.1816401e-01
   1.5019477e+00   3.9603583e-01
   1.5597149e+00   3.7474536e-01
   1.6174821e+00   3.5428621e-01
   1.6752493e+00   3.3464575e-01
   1.7330165e+00   3.1580621e-01
   1.7907838e+00   2.9774562e-01
   1.8485510e+00   2.8043862e-01
   1.9063182e+00   2.6385716e-01
   1.9640854e+00   2.4797110e-01
   2.0218526e+00   2.3274872e-01
   2.0796198e+00   2.1815715e-01
   2.1373871e+00   2.0416271e-01
   2.1951543e+00   1.9073120e-01
   2.2529215e+00   1.7782811e-01
   2.3106887e+00   1.6541881e-01
   2.3684559e+00   1.5346870e-01
   2.4262232e+00   1.4194326e-01
   2.4839904e+00   1.3080815e-01
   2.5417576e+00   1.2002924e-01
   2.5995248e+00   1.0957261e-01
   2.6572920e+00   9.9404560e-02
   2.7150592e+00   8.9491556e-02
   2.7728265e+00   7.9800222e-02
   2.8305937e+00   7.0297268e-02
   2.8883609e+00   6.0949428e-02
   2.9461281e+00   5.1723388e-02
   3.0038953e+00   4.2585701e-02
   3.0616625e+00   3.3502697e-02
   3.1194298e+00   2.4440386e-02
   3.1771970e+00   1.5364356e-02
   3.2349642e+00   6.2396642e-03
   3.2927314e+00   2.9692775e-03
   3.3504986e+00   1.2298816e-02
   3.4082659e+00   2.1786179e-02
   3.4660331e+00   3.1469597e-02
   3.5238003e+00   4.1388426e-02
   3.5815675e+00   5.1583273e-02
   3.6393347e+00   6.2096118e-02
   3.6971019e+00   7.2970437e-02
   3.7548692e+00   8.4251316e-02
   3.8126364e+00   9.5985561e-02
   3.8704036e+00   1.0822179e-01
   3.9281708e+00   1.2101054e-01
   3.9859380e+00   1.3440427e-01
   4.0437053e+00   1.4845748e-01
   4.1014725e+00   1.6322666e-01
   4.1592397e+00   1.7877023e-01
   4.2170069e+00   1.9514849e-01
   4.2747741e+00   2.1242345e-01
   4.3325413e+00   2.3065851e-01
   4.3903086e+00   2.4991817e-01
   4.4480758e+00   2.7026751e-01
   4.5058430e+00   2.9177154e-01
   4.5636102e+00   3.1449434e-01
   4.6213774e+00   3.3849803e-01
   4.6791446e+00   3.6384141e-01
   4.7369119e+00   3.9057832e-01
   4.7946791e+00   4.1875565e-01
   4.8524463e+00   4.4841095e-01
   4.9102135e+00   4.7956956e-01
   4.9679807e+00   5.1224131e-01
   5.0257480e+00   5.4641669e-01
   5.0835152e+00   5.8206255e-01
   5.1412824e+00   6.1911728e-01
   5.1990496e+00   6.5748568e-01
   5.2568168e+00   6.9703356e-01
   5.3145840e+00   7.3758232e-01
   5.3723513e+00   7.7890384e-01
   5.4301185e+00   8.2071607e-01
   5.4878857e+00   8.6267984e-01
   5.5456529e+00   9.0439750e-01
   5.6034201e+00   9.4541404e-01
   5.6611874e+00   9.8522131e-01
   5.7189546e+00   1.0232660e+00
   5.7767218e+00   1.0589618e+00
   5.8344890e+00   1.0917055e+00
   5.8922562e+00   1.1208973e+00
   5.9500234e+00   1.1459638e+00
   6.0077907e+00   1.1663831e+00
   6.0655579e+00   1.1817101e+00
   6.1233251e+00   1.1915987e+00
   6.1810923e+00   1.1958215e+00
   6.2388595e+00   1.1942820e+00
   6.2966267e+00   1.1870206e+00
   6.3543940e+00   1.1742122e+00
   6.4121612e+00   1.1561563e+00
   6.4699284e+00   1.1332606e+00
   6.5276956e+00   1.1060196e+00
   6.5854628e+00   1.0749899e+00
   6.6432301e+00   1.0407654e+00
   6.7009973e+00   1.0039530e+00
   6.7587645e+00   9.6515081e-01
   6.8165317e+00   9.2493048e-01
   6.8742989e+00   8.8382313e-01
   6.9320661e+00   8.4230966e-01
   6.9898334e+00   8.0081507e-01
   7.0476006e+00   7.5970597e-01
   7.1053678e+00   7.1929107e-01
   7.1631350e+00   6.7982359e-01
   7.2209022e+00   6.4150527e-01
   7.2786695e+00   6.0449120e-01
   7.3364367e+00   5.6889521e-01
   7.3942039e+00   5.3479529e-01
   7.4519711e+00   5.0223886e-01
   7.5097383e+00   4.7124778e-01
   7.5675055e+00   4.4182286e-01
   7.6252728e+00   4.1394793e-01
   7.6830400e+00   3.8759334e-01
   7.7408072e+00   3.6271909e-01
   7.7985744e+00   3.3927737e-01
   7.8563416e+00   3.1721475e-01
   7.9141088e+00   2.9647402e-01
   7.9718761e+00   2.7699563e-01
   8.0296433e+00   2.5871887e-01
   8.0874105e+00   2.4158290e-01
   8.1451777e+00   2.2552738e-01
   8.2029449e+00   2.1049315e-01
   8.2607122e+00   1.9642261e-01
   8.3184794e+00   1.8326005e-01
   8.3762466e+00   1.7095186e-01
   8.4340138e+00   1.5944672e-01
   8.4917810e+00   1.4869564e-01
   8.5495482e+00   1.3865202e-01
   8.6073155e+00   1.2927167e-01
   8.6650827e+00   1.2051272e-01
   8.7228499e+00   1.1233567e-01
   8.7806171e+00   1.0470322e-01
   8.8383843e+00   9.7580256e-02
   8.8961516e+00   9.0933754e-02
   8.9539188e+00   8.4732677e-02
   9.0116860e+00   7.8947885e-02
   9.0694532e+00   7.3552049e-02
   9.1272204e+00   6.8519544e-02
   9.1849876e+00   6.3826370e-02
   9.2427549e+00   5.9450049e-02
   9.3005221e+00   5.5369546e-02
   9.3582893e+00   5.1565182e-02
   9.4160565e+00   4.8018550e-02
   9.4738237e+00   4.4712444e-02
   9.5315909e+00   4.1630778e-02
   9.5893582e+00   3.8758522e-02
   9.6471254e+00   3.6081636e-02
   9.7048926e+00   3.3587001e-02
   9.7626598e+00   3.1262368e-02
   9.8204270e+00   2.9096297e-02
   9.8781943e+00   2.7078109e-02
   9.9359615e+00   2.5197832e-02
   9.9937287e+00   2.3446159e-02
   1.0051496e+01   2.1814403e-02
   1.0109263e+01   2.0294456e-02
   1.0167030e+01   1.8878754e-02
   1.0224798e+01   1.7560235e-02
   1.0282565e+01   1.6332314e-02
   1.0340332e+01   1.5188844e-02
   1.0398099e+01   1.4124092e-02
   1.0455866e+01   1.3132709e-02
   1.0513634e+01   1.2209707e-02
   1.0571401e+01   1.1350431e-02
   1.0629168e+01   1.0550543e-02
   1.0686935e+01   9.8059924e-03
   1.0744703e+01   9.1130054e-03
   1.0802470e+01   8.4680613e-03
   1.0860237e+01   7.8678771e-03
   1.0918004e+01   7.3093918e-03
   1.0975771e+01   6.7897512e-03
   1.1033539e+01   6.3062942e-03
   1.1091306e+01   5.8565400e-03
   1.1149073e+01   5.4381757e-03
   1.1206840e+01   5.0490453e-03
   1.1264607e+01   4.6871388e-03
   1.1322375e+01   4.3505832e-03
   1.1380142e+01   4.0376323e-03
   1.1437909e+01   3.7466587e-03
   1.1495676e+01   3.4761460e-03
   1.1553444e+01   3.2246807e-03
   1.1611211e+01   2.9909459e-03
   1.1668978e+01   2.7737144e-03
   1.1726745e+01   2.5718428e-03
   1.1784512e+01   2.3842657e-03
   1.1842280e+01   2.2099907e-03
   1.1900047e+01   2.0480932e-03
   1.1957814e+01   1.8977118e-03
   1.2015581e+01   1.7580444e-03
   1.2073349e+01   1.6283437e-03
   1.2131116e+01   1.5079139e-03
   1.2188883e+01   1.3961067e-03
   1.2246650e+01   1.2923187e-03
   1.2304417e+01   1.1959879e-03
   1.2362185e+01   1.1065910e-03
   1.2419952e+01   1.0236408e-03
   1.2477719e+01   9.4668386e-04
   1.2535486e+01   8.7529790e-04
   1.2593253e+01   8.0908993e-04
   1.2651021e+01   7.4769417e-04
   1.2708788e+01   6.9077017e-04
   1.2766555e+01   6.3800113e-04
   1.2824322e+01   5.8909223e-04
   1.2882090e+01   5.4376917e-04
   1.2939857e+01   5.0177673e-04
   1.2997624e+01   4.6287748e-04
   1.3055391e+01   4.2685056e-04
   1.3113158e+01   3.9349054e-04
   1.3170926e+01   3.6260635e-04
   1.3228693e+01   3.3402031e-04
   1.3286460e+01   3.0756719e-04
   1.3344227e+01   2.8309335e-04
   1.3401995e+01   2.6045598e-04
   1.3459762e+01   2.3952228e-04
   1.3517529e+01   2.2016885e-04
   1.3575296e+01   2.0228097e-04
   1.3633063e+01   1.8575205e-04
   1.3690831e+01   1.7048303e-04
   1.3748598e+01   1.5638188e-04
   1.3806365e+01   1.4336310e-04
   1.3864132e+01   1.3134726e-04
   1.3921900e+01   1.2026060e-04
   1.3979667e+01   1.1003463e-04
   1.4037434e+01   1.0060572e-04
   1.4095201e+01   9.1914830e-05
   1.4152968e+01   8.3907127e-05
   1.4210736e+01   7.6531727e-05
   1.4268503e+01   6.9741406e-05
   1.4326270e+01   6.3492343e-05
   1.4384037e+01   5.7743879e-05
   1.4441804e+01   5.2458299e-05
   1.4499572e+01   4.7600622e-05
   1.4557339e+01   4.3138408e-05
   1.4615106e+01   3.9041578e-05
   1.4672873e+01   3.5282247e-05
   1.4730641e+01   3.1834569e-05
   1.4788408e+01   2.8674591e-05
   1.4846175e+01   2.5780120e-05
   1.4903942e+01   2.3130595e-05
   1.4961709e+01   2.0706975e-05
   1.5019477e+01   1.8491624e-05
   1.5077244e+01   1.6468218e-05
   1.5135011e+01   1.4621642e-05
   1.5192778e+01   1.2937912e-05
   1.5250546e+01   1.1404087e-05
   1.5308313e+01   1.0008198e-05
   1.5366080e+01   8.7391742e-06
   1.5423847e+01   7.5867810e-06
   1.5481614e+01   6.5415580e-06
   1.5539382e+01   5.5947625e-06
   1.5597149e+01   4.7383177e-06
   1.5654916e+01   3.9647641e-06
   1.5712683e+01   3.2672139e-06
   1.5770450e+01   2.6393097e-06
   1.5828218e+01   2.0751849e-06
   1.5885985e+01   1.5694279e-06
   1.5943752e+01   1.1170484e-06
   1.6001519e+01   7.1344633e-07
   1.6059287e+01   3.5438269e-07
   1.6117054e+01   3.5952772e-08
   1.6174821e+01   2.4543879e-07
   1.6232588e+01   4.9310118e-07
   1.6290355e+01   7.1007886e-07
   1.6348123e+01   8.9917152e-07
   1.6405890e+01   1.0629526e-06
   1.6463657e+01   1.2037862e-06
   1.6521424e+01   1.3238434e-06
   1.6579192e+01   1.4251166e-06
   1.6636959e+01   1.5094334e-06
   1.6694726e+01   1.5784692e-06
   1.6752493e+01   1.6337587e-06
   1.6810260e+01   1.6767072e-06
   1.6868028e+01   1.7086006e-06
   1.6925795e+01   1.7306141e-06
   1.6983562e+01   1.7438217e-06
   1.7041329e+01   1.7492037e-06
   1.7099096e+01   1.7476540e-06
   1.7156864e+01   1.7399874e-06
   1.7214631e+01   1.7269454e-06
   1.7272398e+01   1.7092025e-06
   1.7330165e+01   1.6873713e-06
   1.7387933e+01   1.6620077e-06
   1.7445700e+01   1.6336155e-06
   1.7503467e+01   1.6026503e-06
   1.7561234e+01   1.5695242e-06
   1.7619001e+01   1.5346088e-06
   1.7676769e+01   1.4982386e-06
   1.7734536e+01   1.4607147e-06
   1.7792303e+01   1.4223068e-06
   1.7850070e+01   1.3832566e-06
   1.7907838e+01   1.3437798e-06
   1.7965605e+01   1.3040684e-06
   1.8023372e+01   1.2642929e-06
   1.8081139e+01   1.2246041e-06
   1.8138906e+01   1.1851349e-06
   1.8196674e+01   1.1460020e-06
   1.8254441e+01   1.1073070e-06
   1.8312208e+01   1.0691384e-06
   1.8369975e+01   1.0315721e-06
   1.8427743e+01   9.9467342e-07
   1.8485510e+01   9.5849723e-07
   1.8543277e+01   9.2308960e-07
   1.8601044e+01   8.8848844e-07
   1.8658811e+01   8.5472428e-07
   1.8716579e+01   8.2182111e-07
   1.8774346e+01   7.8979700e-07
   1.8832113e+01   7.5866474e-07
   1.8889880e+01   7.2843243e-07
   1.8947647e+01   6.9910396e-07
   1.9005415e+01   6.7067952e-07
   1.9063182e+01   6.4315603e-07
   1.9120949e+01   6.1652750e-07
   1.9178716e+01   5.9078544e-07
   1.9236484e+01   5.6591912e-07
   1.9294251e+01   5.4191595e-07
   1.9352018e+01   5.1876167e-07
   1.9409785e+01   4.9644063e-07
   1.9467552e+01   4.7493602e-07
   1.9525320e+01   4.5423003e-07
   1.9583087e+01   4.3430405e-07
   1.9640854e+01   4.1513885e-07
   1.9698621e+01   3.9671470e-07
   1.9756389e+01   3.7901148e-07
   1.9814156e+01   3.6200884e-07
   1.9871923e+01   3.4568628e-07
   1.9929690e+01   3.3002324e-07
   1.9987457e+01   3.1499918e-07
   2.0045225e+01   3.0059365e-07
   2.0102992e+01   2.8678638e-07
   2.0160759e+01   2.7355728e-07
   2.0218526e+01   2.6088655e-07
   2.0276293e+01   2.4875466e-07
   2.0334061e+01   2.3714245e-07
   2.0391828e+01   2.2603109e-07
   2.0449595e+01   2.1540217e-07
   2.0507362e+01   2.0523767e-07
   2.0565130e+01   1.9552003e-07
   2.0622897e+01   1.8623209e-07
   2.0680664e+01   1.7735717e-07
   2.0738431e+01   1.6887905e-07
   2.0796198e+01   1.6078195e-07
   2.0853966e+01   1.5305059e-07
   2.0911733e+01   1.4567013e-07
   2.0969500e+01   1.3862622e-07
   2.1027267e+01   1.3190494e-07
   2.1085035e+01   1.2549287e-07
   2.1142802e+01   1.1937702e-07
   2.1200569e+01   1.1354485e-07
   2.1258336e+01   1.0798426e-07
   2.1316103e+01   1.0268360e-07
   2.1373871e+01   9.7631624e-08
   2.1431638e+01   9.2817511e-08
   2.1489405e+01   8.8230845e-08
   2.1547172e+01   8.3861607e-08
   2.1604939e+01   7.9700162e-08
   2.1662707e+01   7.5737251e-08
   2.1720474e+01   7.1963982e-08
   2.1778241e+01   6.8371817e-08
   2.1836008e+01   6.4952561e-08
   2.1893776e+01   6.1698352e-08
   2.1951543e+01   5.8601654e-08
   2.2009310e+01   5.5655239e-08
   2.2067077e+01   5.2852183e-08
   2.2124844e+01   5.0185855e-08
   2.2182612e+01   4.7649904e-08
   2.2240379e+01   4.5238249e-08
   2.2298146e+01   4.2945073e-08
   2.2355913e+01   4.0764810e-08
   2.2413681e+01   3.8692137e-08
   2.2471448e+01   3.6721966e-08
   2.2529215e+01   3.4849431e-08
   2.2586982e+01   3.3069883e-08
   2.2644749e+01   3.1378882e-08
   2.2702517e+01   2.9772186e-08
   2.2760284e+01   2.8245744e-08
   2.2818051e+01   2.6795689e-08
   2.2875818e+01   2.5418330e-08
   2.2933585e+01   2.4110146e-08
   2.2991353e+01   2.2867776e-08
   2.3049120e+01   2.1688015e-08
   2.3106887e+01   2.0567807e-08
   2.3164654e+01   1.9504236e-08
   2.3222422e+01   1.8494525e-08
   2.3280189e+01   1.7536026e-08
   2.3337956e+01   1.6626214e-08
   2.3395723e+01   1.5762686e-08
   2.3453490e+01   1.4943151e-08
   2.3511258e+01   1.4165427e-08
   2.3569025e+01   1.3427436e-08
   2.3626792e+01   1.2727200e-08
   2.3684559e+01   1.2062835e-08
   2.3742327e+01   1.1432549e-08
   2.3800094e+01   1.0834634e-08
   2.3857861e+01   1.0267467e-08
   2.3915628e+01   9.7295035e-09
   2.3973395e+01   9.2192721e-09
   2.4031163e+01   8.7353749e-09
   2.4088930e+01   8.2764819e-09
   2.4146697e+01   7.8413280e-09
   2.4204464e+01   7.4287105e-09
   2.4262232e+01   7.0374857e-09
   2.4319999e+01   6.6665664e-09
   2.4377766e+01   6.3149191e-09
   2.4435533e+01   5.9815614e-09
   2.4493300e+01   5.6655598e-09
   2.4551068e+01   5.3660271e-09
   2.4608835e+01   5.0821204e-09
   2.4666602e+01   4.8130388e-09
   2.4724369e+01   4.5580215e-09
   2.4782136e+01   4.3163460e-09
   2.4839904e+01   4.0873256e-09
   2.4897671e+01   3.8703087e-09
   2.4955438e+01   3.6646760e-09
   2.5013205e+01   3.4698399e-09
   2.5070973e+01   3.2852421e-09
   2.5128740e+01   3.1103529e-09
   2.5186507e+01   2.9446692e-09
   2.5244274e+01   2.7877135e-09
   2.5302041e+01   2.6390328e-09
   2.5359809e+01   2.4981969e-09
   2.5417576e+01   2.3647975e-09
   2.5475343e+01   2.2384475e-09
   2.5533110e+01   2.1187793e-09
   2.5590878e+01   2.0054441e-09
   2.5648645e+01   1.8981112e-09
   2.5706412e+01   1.7964668e-09
   2.5764179e+01   1.7002131e-09
   2.5821946e+01   1.6090678e-09
   2.5879714e+01   1.5227630e-09
   2.5937481e+01   1.4410447e-09
   2.5995248e+01   1.3636721e-09
   2.6053015e+01   1.2904167e-09
   2.6110782e+01   1.2210620e-09
   2.6168550e+01   1.1554025e-09
   2.6226317e+01   1.0932435e-09
   2.6284084e+01   1.0344005e-09
   2.6341851e+01   9.7869835e-10
   2.6399619e+01   9.2597125e-10
   2.6457386e+01   8.7606192e-10
   2.6515153e+01   8.2882130e-10
   2.6572920e+01   7.8410814e-10
   2.6630687e+01   7.4178853e-10
   2.6688455e+01   7.0173559e-10
   2.6746222e+01   6.6382909e-10
   2.6803989e+01   6.2795507e-10
   2.6861756e+01   5.9400556e-10
   2.6919524e+01   5.6187828e-10
   2.6977291e+01   5.3147629e-10
   2.7035058e+01   5.0270777e-10
   2.7092825e+01   4.7548571e-10
   2.7150592e+01   4.4972770e-10
   2.7208360e+01   4.2535568e-10
   2.7266127e+01   4.0229569e-10
   2.7323894e+01   3.8047767e-10
   2.7381661e+01   3.5983530e-10
   2.7439428e+01   3.4030571e-10
   2.7497196e+01   3.2182941e-10
   2.7554963e+01   3.0435002e-10
   2.7612730e+01   2.8781417e-10
   2.7670497e+01   2.7217131e-10
   2.7728265e+01   2.5737359e-10
   2.7786032e+01   2.4337566e-10
   2.7843799e+01   2.3013463e-10
   2.7901566e+01   2.1760985e-10
   2.7959333e+01   2.0576286e-10
   2.8017101e+01   1.9455724e-10
   2.8074868e+01   1.8395849e-10
   2.8132635e+01   1.7393398e-10
   2.8190402e+01   1.6445279e-10
   2.8248170e+01   1.5548569e-10
   2.8305937e+01   1.4700497e-10
   2.8363704e+01   1.3898442e-10
   2.8421471e+01   1.3139924e-10
   2.8479238e+01   1.2422593e-10
   2.8537006e+01   1.1744227e-10
   2.8594773e+01   1.1102723e-10
   2.8652540e+01   1.0496089e-10
   2.8710307e+01   9.9224408e-11
   2.8768075e+01   9.3799961e-11
   2.8825842e+01   8.8670670e-11
   2.8883609e+01   8.3820567e-11
   2.8941376e+01   7.9234541e-11
   2.8999143e+01   7.4898293e-11
   2.9056911e+01   7.0798295e-11
   2.9114678e+01   6.6921745e-11
   2.9172445e+01   6.3256530e-11
   2.9230212e+01   5.9791189e-11
   2.9287979e+01   5.6514881e-11
   2.9345747e+01   5.3417345e-11
   2.9403514e+01   5.0488878e-11
   2.9461281e+01   4.7720298e-11
   2.9519048e+01   4.5102918e-11
   2.9576816e+01   4.2628522e-11
   2.9634583e+01   4.0289337e-11
   2.9692350e+01   3.8078008e-11
   2.9750117e+01   3.5987581e-11
   2.9807884e+01   3.4011477e-11
   2.9865652e+01   3.2143472e-11
   2.9923419e+01   3.0377680e-11
   2.9981186e+01   2.8708533e-11
   3.0038953e+01   2.7130765e-11
   3.0096721e+01   2.5639395e-11
   3.0154488e+01   2.4229713e-11
   3.0212255e+01   2.2897263e-11
   3.0270022e+01   2.1637833e-11
   3.0327789e+01   2.0447437e-11
   3.0385557e+01   1.9322307e-11
   3.0443324e+01   1.8258879e-11
   3.0501091e+01   1.7253784e-11
   3.0558858e+01   1.6303833e-11
   3.0616625e+01   1.5406015e-11


==> my_figures/Data/signal_opt_t_epsilon-1.dat <==
  -2.9017315e+01   1.8432749e-11
  -2.8954913e+01   1.9662220e-11
  -2.8892510e+01   2.0973859e-11
  -2.8830107e+01   2.2373167e-11
  -2.8767704e+01   2.3866015e-11
  -2.8705301e+01   2.5458670e-11
  -2.8642899e+01   2.7157818e-11
  -2.8580496e+01   2.8970592e-11
  -2.8518093e+01   3.0904608e-11
  -2.8455690e+01   3.2967989e-11
  -2.8393287e+01   3.5169407e-11
  -2.8330884e+01   3.7518114e-11
  -2.8268482e+01   4.0023986e-11
  -2.8206079e+01   4.2697559e-11
  -2.8143676e+01   4.5550079e-11
  -2.8081273e+01   4.8593548e-11
  -2.8018870e+01   5.1840774e-11
  -2.7956467e+01   5.5305426e-11
  -2.7894065e+01   5.9002090e-11
  -2.7831662e+01   6.2946336e-11
  -2.7769259e+01   6.7154779e-11
  -2.7706856e+01   7.1645150e-11
  -2.7644453e+01   7.6436374e-11
  -2.7582050e+01   8.1548651e-11
  -2.7519648e+01   8.7003535e-11
  -2.7457245e+01   9.2824035e-11
  -2.7394842e+01   9.9034705e-11
  -2.7332439e+01   1.0566175e-10
  -2.7270036e+01   1.1273315e-10
  -2.7207633e+01   1.2027875e-10
  -2.7145231e+01   1.2833042e-10
  -2.7082828e+01   1.3692217e-10
  -2.7020425e+01   1.4609029e-10
  -2.6958022e+01   1.5587354e-10
  -2.6895619e+01   1.6631327e-10
  -2.6833216e+01   1.7745361e-10
  -2.6770814e+01   1.8934169e-10
  -2.6708411e+01   2.0202779e-10
  -2.6646008e+01   2.1556559e-10
  -2.6583605e+01   2.3001240e-10
  -2.6521202e+01   2.4542935e-10
  -2.6458799e+01   2.6188175e-10
  -2.6396397e+01   2.7943928e-10
  -2.6333994e+01   2.9817631e-10
  -2.6271591e+01   3.1817225e-10
  -2.6209188e+01   3.3951185e-10
  -2.6146785e+01   3.6228560e-10
  -2.6084383e+01   3.8659006e-10
  -2.6021980e+01   4.1252833e-10
  -2.5959577e+01   4.4021047e-10
  -2.5897174e+01   4.6975397e-10
  -2.5834771e+01   5.0128422e-10
  -2.5772368e+01   5.3493512e-10
  -2.5709966e+01   5.7084957e-10
  -2.5647563e+01   6.0918017e-10
  -2.5585160e+01   6.5008977e-10
  -2.5522757e+01   6.9375226e-10
  -2.5460354e+01   7.4035326e-10
  -2.5397951e+01   7.9009095e-10
  -2.5335549e+01   8.4317687e-10
  -2.5273146e+01   8.9983690e-10
  -2.5210743e+01   9.6031215e-10
  -2.5148340e+01   1.0248600e-09
  -2.5085937e+01   1.0937554e-09
  -2.5023534e+01   1.1672917e-09
  -2.4961132e+01   1.2457821e-09
  -2.4898729e+01   1.3295610e-09
  -2.4836326e+01   1.4189856e-09
  -2.4773923e+01   1.5144371e-09
  -2.4711520e+01   1.6163225e-09
  -2.4649117e+01   1.7250763e-09
  -2.4586715e+01   1.8411625e-09
  -2.4524312e+01   1.9650766e-09
  -2.4461909e+01   2.0973473e-09
  -2.4399506e+01   2.2385394e-09
  -2.4337103e+01   2.3892559e-09
  -2.4274700e+01   2.5501405e-09
  -2.4212298e+01   2.7218808e-09
  -2.4149895e+01   2.9052105e-09
  -2.4087492e+01   3.1009135e-09
  -2.4025089e+01   3.3098264e-09
  -2.3962686e+01   3.5328429e-09
  -2.3900284e+01   3.7709168e-09
  -2.3837881e+01   4.0250670e-09
  -2.3775478e+01   4.2963813e-09
  -2.3713075e+01   4.5860210e-09
  -2.3650672e+01   4.8952266e-09
  -2.3588269e+01   5.2253224e-09
  -2.3525867e+01   5.5777227e-09
  -2.3463464e+01   5.9539375e-09
  -2.3401061e+01   6.3555796e-09
  -2.3338658e+01   6.7843709e-09
  -2.3276255e+01   7.2421503e-09
  -2.3213852e+01   7.7308815e-09
  -2.3151450e+01   8.2526614e-09
  -2.3089047e+01   8.8097295e-09
  -2.3026644e+01   9.4044769e-09
  -2.2964241e+01   1.0039458e-08
  -2.2901838e+01   1.0717398e-08
  -2.2839435e+01   1.1441212e-08
  -2.2777033e+01   1.2214009e-08
  -2.2714630e+01   1.3039110e-08
  -2.2652227e+01   1.3920062e-08
  -2.2589824e+01   1.4860655e-08
  -2.2527421e+01   1.5864933e-08
  -2.2465018e+01   1.6937217e-08
  -2.2402616e+01   1.8082121e-08
  -2.2340213e+01   1.9304574e-08
  -2.2277810e+01   2.0609839e-08
  -2.2215407e+01   2.2003537e-08
  -2.2153004e+01   2.3491671e-08
  -2.2090601e+01   2.5080653e-08
  -2.2028199e+01   2.6777330e-08
  -2.1965796e+01   2.8589017e-08
  -2.1903393e+01   3.0523526e-08
  -2.1840990e+01   3.2589198e-08
  -2.1778587e+01   3.4794945e-08
  -2.1716184e+01   3.7150285e-08
  -2.1653782e+01   3.9665382e-08
  -2.1591379e+01   4.2351095e-08
  -2.1528976e+01   4.5219020e-08
  -2.1466573e+01   4.8281544e-08
  -2.1404170e+01   5.1551896e-08
  -2.1341768e+01   5.5044210e-08
  -2.1279365e+01   5.8773578e-08
  -2.1216962e+01   6.2756123e-08
  -2.1154559e+01   6.7009068e-08
  -2.1092156e+01   7.1550807e-08
  -2.1029753e+01   7.6400988e-08
  -2.0967351e+01   8.1580601e-08
  -2.0904948e+01   8.7112064e-08
  -2.0842545e+01   9.3019326e-08
  -2.0780142e+01   9.9327967e-08
  -2.0717739e+01   1.0606531e-07
  -2.0655336e+01   1.1326055e-07
  -2.0592934e+01   1.2094487e-07
  -2.0530531e+01   1.2915157e-07
  -2.0468128e+01   1.3791623e-07
  -2.0405725e+01   1.4727686e-07
  -2.0343322e+01   1.5727408e-07
  -2.0280919e+01   1.6795124e-07
  -2.0218517e+01   1.7935468e-07
  -2.0156114e+01   1.9153391e-07
  -2.0093711e+01   2.0454181e-07
  -2.0031308e+01   2.1843486e-07
  -1.9968905e+01   2.3327340e-07
  -1.9906502e+01   2.4912192e-07
  -1.9844100e+01   2.6604929e-07
  -1.9781697e+01   2.8412908e-07
  -1.9719294e+01   3.0343990e-07
  -1.9656891e+01   3.2406574e-07
  -1.9594488e+01   3.4609631e-07
  -1.9532085e+01   3.6962746e-07
  -1.9469683e+01   3.9476160e-07
  -1.9407280e+01   4.2160813e-07
  -1.9344877e+01   4.5028395e-07
  -1.9282474e+01   4.8091392e-07
  -1.9220071e+01   5.1363148e-07
  -1.9157668e+01   5.4857916e-07
  -1.9095266e+01   5.8590926e-07
  -1.9032863e+01   6.2578451e-07
  -1.8970460e+01   6.6837875e-07
  -1.8908057e+01   7.1387774e-07
  -1.8845654e+01   7.6247992e-07
  -1.8783252e+01   8.1439736e-07
  -1.8720849e+01   8.6985660e-07
  -1.8658446e+01   9.2909973e-07
  -1.8596043e+01   9.9238538e-07
  -1.8533640e+01   1.0599899e-06
  -1.8471237e+01   1.1322086e-06
  -1.8408835e+01   1.2093570e-06
  -1.8346432e+01   1.2917722e-06
  -1.8284029e+01   1.3798144e-06
  -1.8221626e+01   1.4738685e-06
  -1.8159223e+01   1.5743458e-06
  -1.8096820e+01   1.6816857e-06
  -1.8034418e+01   1.7963579e-06
  -1.7972015e+01   1.9188640e-06
  -1.7909612e+01   2.0497403e-06
  -1.7847209e+01   2.1895597e-06
  -1.7784806e+01   2.3389344e-06
  -1.7722403e+01   2.4985185e-06
  -1.7660001e+01   2.6690112e-06
  -1.7597598e+01   2.8511594e-06
  -1.7535195e+01   3.0457614e-06
  -1.7472792e+01   3.2536701e-06
  -1.7410389e+01   3.4757973e-06
  -1.7347986e+01   3.7131169e-06
  -1.7285584e+01   3.9666698e-06
  -1.7223181e+01   4.2375686e-06
  -1.7160778e+01   4.5270018e-06
  -1.7098375e+01   4.8362400e-06
  -1.7035972e+01   5.1666406e-06
  -1.6973569e+01   5.5196544e-06
  -1.6911167e+01   5.8968319e-06
  -1.6848764e+01   6.2998300e-06
  -1.6786361e+01   6.7304193e-06
  -1.6723958e+01   7.1904923e-06
  -1.6661555e+01   7.6820712e-06
  -1.6599153e+01   8.2073174e-06
  -1.6536750e+01   8.7685407e-06
  -1.6474347e+01   9.3682097e-06
  -1.6411944e+01   1.0008962e-05
  -1.6349541e+01   1.0693619e-05
  -1.6287138e+01   1.1425192e-05
  -1.6224736e+01   1.2206902e-05
  -1.6162333e+01   1.3042191e-05
  -1.6099930e+01   1.3934739e-05
  -1.6037527e+01   1.4888476e-05
  -1.5975124e+01   1.5907605e-05
  -1.5912721e+01   1.6996617e-05
  -1.5850319e+01   1.8160312e-05
  -1.5787916e+01   1.9403820e-05
  -1.5725513e+01   2.0732625e-05
  -1.5663110e+01   2.2152587e-05
  -1.5600707e+01   2.3669970e-05
  -1.5538304e+01   2.5291469e-05
  -1.5475902e+01   2.7024241e-05
  -1.5413499e+01   2.8875933e-05
  -1.5351096e+01   3.0854722e-05
  -1.5288693e+01   3.2969345e-05
  -1.5226290e+01   3.5229141e-05
  -1.5163887e+01   3.7644095e-05
  -1.5101485e+01   4.0224876e-05
  -1.5039082e+01   4.2982889e-05
  -1.4976679e+01   4.5930328e-05
  -1.4914276e+01   4.9080221e-05
  -1.4851873e+01   5.2446500e-05
  -1.4789470e+01   5.6044052e-05
  -1.4727068e+01   5.9888792e-05
  -1.4664665e+01   6.3997733e-05
  -1.4602262e+01   6.8389058e-05
  -1.4539859e+01   7.3082206e-05
  -1.4477456e+01   7.8097955e-05
  -1.4415053e+01   8.3458516e-05
  -1.4352651e+01   8.9187630e-05
  -1.4290248e+01   9.5310677e-05
  -1.4227845e+01   1.0185479e-04
  -1.4165442e+01   1.0884896e-04
  -1.4103039e+01   1.1632420e-04
  -1.4040637e+01   1.2431365e-04
  -1.3978234e+01   1.3285273e-04
  -1.3915831e+01   1.4197931e-04
  -1.3853428e+01   1.5173388e-04
  -1.3791025e+01   1.6215972e-04
  -1.3728622e+01   1.7330309e-04
  -1.3666220e+01   1.8521345e-04
  -1.3603817e+01   1.9794367e-04
  -1.3541414e+01   2.1155028e-04
  -1.3479011e+01   2.2609371e-04
  -1.3416608e+01   2.4163855e-04
  -1.3354205e+01   2.5825385e-04
  -1.3291803e+01   2.7601346e-04
  -1.3229400e+01   2.9499630e-04
  -1.3166997e+01   3.1528674e-04
  -1.3104594e+01   3.3697500e-04
  -1.3042191e+01   3.6015751e-04
  -1.2979788e+01   3.8493739e-04
  -1.2917386e+01   4.1142486e-04
  -1.2854983e+01   4.3973776e-04
  -1.2792580e+01   4.7000209e-04
  -1.2730177e+01   5.0235255e-04
  -1.2667774e+01   5.3693314e-04
  -1.2605371e+01   5.7389784e-04
  -1.2542969e+01   6.1341125e-04
  -1.2480566e+01   6.5564936e-04
  -1.2418163e+01   7.0080033e-04
  -1.2355760e+01   7.4906534e-04
  -1.2293357e+01   8.0065946e-04
  -1.2230954e+01   8.5581267e-04
  -1.2168552e+01   9.1477082e-04
  -1.2106149e+01   9.7779680e-04
  -1.2043746e+01   1.0451717e-03
  -1.1981343e+01   1.1171959e-03
  -1.1918940e+01   1.1941909e-03
  -1.1856538e+01   1.2765000e-03
  -1.1794135e+01   1.3644908e-03
  -1.1731732e+01   1.4585558e-03
  -1.1669329e+01   1.5591149e-03
  -1.1606926e+01   1.6666173e-03
  -1.1544523e+01   1.7815428e-03
  -1.1482121e+01   1.9044049e-03
  -1.1419718e+01   2.0357523e-03
  -1.1357315e+01   2.1761720e-03
  -1.1294912e+01   2.3262913e-03
  -1.1232509e+01   2.4867812e-03
  -1.1170106e+01   2.6583592e-03
  -1.1107704e+01   2.8417922e-03
  -1.1045301e+01   3.0379006e-03
  -1.0982898e+01   3.2475613e-03
  -1.0920495e+01   3.4717122e-03
  -1.0858092e+01   3.7113560e-03
  -1.0795689e+01   3.9675649e-03
  -1.0733287e+01   4.2414856e-03
  -1.0670884e+01   4.5343440e-03
  -1.0608481e+01   4.8474511e-03
  -1.0546078e+01   5.1822086e-03
  -1.0483675e+01   5.5401155e-03
  -1.0421272e+01   5.9227746e-03
  -1.0358870e+01   6.3318998e-03
  -1.0296467e+01   6.7693239e-03
  -1.0234064e+01   7.2370065e-03
  -1.0171661e+01   7.7370433e-03
  -1.0109258e+01   8.2716749e-03
  -1.0046855e+01   8.8432976e-03
  -9.9844526e+00   9.4544734e-03
  -9.9220498e+00   1.0107942e-02
  -9.8596470e+00   1.0806634e-02
  -9.7972442e+00   1.1553680e-02
  -9.7348413e+00   1.2352431e-02
  -9.6724385e+00   1.3206469e-02
  -9.6100357e+00   1.4119623e-02
  -9.5476328e+00   1.5095988e-02
  -9.4852300e+00   1.6139944e-02
  -9.4228272e+00   1.7256170e-02
  -9.3604243e+00   1.8449674e-02
  -9.2980215e+00   1.9725807e-02
  -9.2356187e+00   2.1090291e-02
  -9.1732159e+00   2.2549242e-02
  -9.1108130e+00   2.4109202e-02
  -9.0484102e+00   2.5777160e-02
  -8.9860074e+00   2.7560590e-02
  -8.9236045e+00   2.9467479e-02
  -8.8612017e+00   3.1506366e-02
  -8.7987989e+00   3.3686374e-02
  -8.7363961e+00   3.6017254e-02
  -8.6739932e+00   3.8509426e-02
  -8.6115904e+00   4.1174018e-02
  -8.5491876e+00   4.4022923e-02
  -8.4867847e+00   4.7068838e-02
  -8.4243819e+00   5.0325327e-02
  -8.3619791e+00   5.3806865e-02
  -8.2995763e+00   5.7528908e-02
  -8.2371734e+00   6.1507942e-02
  -8.1747706e+00   6.5761559e-02
  -8.1123678e+00   7.0308511e-02
  -8.0499649e+00   7.5168788e-02
  -7.9875621e+00   8.0363684e-02
  -7.9251593e+00   8.5915870e-02
  -7.8627565e+00   9.1849468e-02
  -7.8003536e+00   9.8190122e-02
  -7.7379508e+00   1.0496507e-01
  -7.6755480e+00   1.1220322e-01
  -7.6131451e+00   1.1993521e-01
  -7.5507423e+00   1.2819346e-01
  -7.4883395e+00   1.3701224e-01
  -7.4259366e+00   1.4642769e-01
  -7.3635338e+00   1.5647786e-01
  -7.3011310e+00   1.6720268e-01
  -7.2387282e+00   1.7864397e-01
  -7.1763253e+00   1.9084534e-01
  -7.1139225e+00   2.0385210e-01
  -7.0515197e+00   2.1771109e-01
  -6.9891168e+00   2.3247045e-01
  -6.9267140e+00   2.4817930e-01
  -6.8643112e+00   2.6488729e-01
  -6.8019084e+00   2.8264413e-01
  -6.7395055e+00   3.0149883e-01
  -6.6771027e+00   3.2149886e-01
  -6.6146999e+00   3.4268911e-01
  -6.5522970e+00   3.6511057e-01
  -6.4898942e+00   3.8879875e-01
  -6.4274914e+00   4.1378186e-01
  -6.3650886e+00   4.4007859e-01
  -6.3026857e+00   4.6769553e-01
  -6.2402829e+00   4.9662431e-01
  -6.1778801e+00   5.2683825e-01
  -6.1154772e+00   5.5828876e-01
  -6.0530744e+00   5.9090138e-01
  -5.9906716e+00   6.2457166e-01
  -5.9282688e+00   6.5916100e-01
  -5.8658659e+00   6.9449259e-01
  -5.8034631e+00   7.3034788e-01
  -5.7410603e+00   7.6646381e-01
  -5.6786574e+00   8.0253119e-01
  -5.6162546e+00   8.3819487e-01
  -5.5538518e+00   8.7305598e-01
  -5.4914490e+00   9.0667677e-01
  -5.4290461e+00   9.3858849e-01
  -5.3666433e+00   9.6830229e-01
  -5.3042405e+00   9.9532326e-01
  -5.2418376e+00   1.0191670e+00
  -5.1794348e+00   1.0393783e+00
  -5.1170320e+00   1.0555505e+00
  -5.0546291e+00   1.0673440e+00
  -4.9922263e+00   1.0745034e+00
  -4.9298235e+00   1.0768705e+00
  -4.8674207e+00   1.0743930e+00
  -4.8050178e+00   1.0671268e+00
  -4.7426150e+00   1.0552335e+00
  -4.6802122e+00   1.0389718e+00
  -4.6178093e+00   1.0186837e+00
  -4.5554065e+00   9.9477810e-01
  -4.4930037e+00   9.6771174e-01
  -4.4306009e+00   9.3796997e-01
  -4.3681980e+00   9.0604814e-01
  -4.3057952e+00   8.7243508e-01
  -4.2433924e+00   8.3759917e-01
  -4.1809895e+00   8.0197748e-01
  -4.1185867e+00   7.6596804e-01
  -4.0561839e+00   7.2992508e-01
  -3.9937811e+00   6.9415681e-01
  -3.9313782e+00   6.5892538e-01
  -3.8689754e+00   6.2444849e-01
  -3.8065726e+00   5.9090220e-01
  -3.7441697e+00   5.5842451e-01
  -3.6817669e+00   5.2711942e-01
  -3.6193641e+00   4.9706105e-01
  -3.5569613e+00   4.6829783e-01
  -3.4945584e+00   4.4085639e-01
  -3.4321556e+00   4.1474519e-01
  -3.3697528e+00   3.8995783e-01
  -3.3073499e+00   3.6647597e-01
  -3.2449471e+00   3.4427182e-01
  -3.1825443e+00   3.2331039e-01
  -3.1201414e+00   3.0355131e-01
  -3.0577386e+00   2.8495041e-01
  -2.9953358e+00   2.6746100e-01
  -2.9329330e+00   2.5103492e-01
  -2.8705301e+00   2.3562345e-01
  -2.8081273e+00   2.2117794e-01
  -2.7457245e+00   2.0765037e-01
  -2.6833216e+00   1.9499382e-01
  -2.6209188e+00   1.8316271e-01
  -2.5585160e+00   1.7211308e-01
  -2.4961132e+00   1.6180279e-01
  -2.4337103e+00   1.5219155e-01
  -2.3713075e+00   1.4324108e-01
  -2.3089047e+00   1.3491508e-01
  -2.2465018e+00   1.2717928e-01
  -2.1840990e+00   1.2000140e-01
  -2.1216962e+00   1.1335112e-01
  -2.0592934e+00   1.0720004e-01
  -1.9968905e+00   1.0152167e-01
  -1.9344877e+00   9.6291293e-02
  -1.8720849e+00   9.1485980e-02
  -1.8096820e+00   8.7084489e-02
  -1.7472792e+00   8.3067216e-02
  -1.6848764e+00   7.9416131e-02
  -1.6224736e+00   7.6114718e-02
  -1.5600707e+00   7.3147921e-02
  -1.4976679e+00   7.0502087e-02
  -1.4352651e+00   6.8164920e-02
  -1.3728622e+00   6.6125425e-02
  -1.3104594e+00   6.4373874e-02
  -1.2480566e+00   6.2901761e-02
  -1.1856538e+00   6.1701766e-02
  -1.1232509e+00   6.0767727e-02
  -1.0608481e+00   6.0094609e-02
  -9.9844526e-01   5.9678481e-02
  -9.3604243e-01   5.9516497e-02
  -8.7363961e-01   5.9606880e-02
  -8.1123678e-01   5.9948911e-02
  -7.4883395e-01   6.0542919e-02
  -6.8643112e-01   6.1390281e-02
  -6.2402829e-01   6.2493418e-02
  -5.6162546e-01   6.3855798e-02
  -4.9922263e-01   6.5481949e-02
  -4.3681980e-01   6.7377462e-02
  -3.7441697e-01   6.9549012e-02
  -3.1201414e-01   7.2004372e-02
  -2.4961132e-01   7.4752432e-02
  -1.8720849e-01   7.7803229e-02
  -1.2480566e-01   8.1167966e-02
  -6.2402829e-02   8.4859048e-02
   0.0000000e+00   8.8890108e-02
   6.2402829e-02   9.3276042e-02
   1.2480566e-01   9.8033046e-02
   1.8720849e-01   1.0317864e-01
   2.4961132e-01   1.0873173e-01
   3.1201414e-01   1.1471260e-01
   3.7441697e-01   1.2114297e-01
   4.3681980e-01   1.2804603e-01
   4.9922263e-01   1.3544644e-01
   5.6162546e-01   1.4337035e-01
   6.2402829e-01   1.5184541e-01
   6.8643112e-01   1.6090075e-01
   7.4883395e-01   1.7056695e-01
   8.1123678e-01   1.8087601e-01
   8.7363961e-01   1.9186124e-01
   9.3604243e-01   2.0355716e-01
   9.9844526e-01   2.1599935e-01
   1.0608481e+00   2.2922424e-01
   1.1232509e+00   2.4326886e-01
   1.1856538e+00   2.5817047e-01
   1.2480566e+00   2.7396615e-01
   1.3104594e+00   2.9069230e-01
   1.3728622e+00   3.0838395e-01
   1.4352651e+00   3.2707403e-01
   1.4976679e+00   3.4679241e-01
   1.5600707e+00   3.6756479e-01
   1.6224736e+00   3.8941144e-01
   1.6848764e+00   4.1234563e-01
   1.7472792e+00   4.3637194e-01
   1.8096820e+00   4.6148427e-01
   1.8720849e+00   4.8766365e-01
   1.9344877e+00   5.1487578e-01
   1.9968905e+00   5.4306844e-01
   2.0592934e+00   5.7216872e-01
   2.1216962e+00   6.0208021e-01
   2.1840990e+00   6.3268019e-01
   2.2465018e+00   6.6381709e-01
   2.3089047e+00   6.9530832e-01
   2.3713075e+00   7.2693863e-01
   2.4337103e+00   7.5845950e-01
   2.4961132e+00   7.8958953e-01
   2.5585160e+00   8.2001639e-01
   2.6209188e+00   8.4940041e-01
   2.6833216e+00   8.7738003e-01
   2.7457245e+00   9.0357930e-01
   2.8081273e+00   9.2761728e-01
   2.8705301e+00   9.4911912e-01
   2.9329330e+00   9.6772841e-01
   2.9953358e+00   9.8312026e-01
   3.0577386e+00   9.9501414e-01
   3.1201414e+00   1.0031858e+00
   3.1825443e+00   1.0074773e+00
   3.2449471e+00   1.0078043e+00
   3.3073499e+00   1.0041599e+00
   3.3697528e+00   9.9661528e-01
   3.4321556e+00   9.8531595e-01
   3.4945584e+00   9.7047526e-01
   3.5569613e+00   9.5236468e-01
   3.6193641e+00   9.3130217e-01
   3.6817669e+00   9.0763942e-01
   3.7441697e+00   8.8174878e-01
   3.8065726e+00   8.5401070e-01
   3.8689754e+00   8.2480242e-01
   3.9313782e+00   7.9448824e-01
   3.9937811e+00   7.6341172e-01
   4.0561839e+00   7.3188985e-01
   4.1185867e+00   7.0020917e-01
   4.1809895e+00   6.6862357e-01
   4.2433924e+00   6.3735359e-01
   4.3057952e+00   6.0658697e-01
   4.3681980e+00   5.7648006e-01
   4.4306009e+00   5.4715994e-01
   4.4930037e+00   5.1872692e-01
   4.5554065e+00   4.9125731e-01
   4.6178093e+00   4.6480622e-01
   4.6802122e+00   4.3941033e-01
   4.7426150e+00   4.1509058e-01
   4.8050178e+00   3.9185457e-01
   4.8674207e+00   3.6969886e-01
   4.9298235e+00   3.4861094e-01
   4.9922263e+00   3.2857100e-01
   5.0546291e+00   3.0955352e-01
   5.1170320e+00   2.9152854e-01
   5.1794348e+00   2.7446285e-01
   5.2418376e+00   2.5832090e-01
   5.3042405e+00   2.4306565e-01
   5.3666433e+00   2.2865917e-01
   5.4290461e+00   2.1506322e-01
   5.4914490e+00   2.0223969e-01
   5.5538518e+00   1.9015089e-01
   5.6162546e+00   1.7875991e-01
   5.6786574e+00   1.6803076e-01
   5.7410603e+00   1.5792854e-01
   5.8034631e+00   1.4841959e-01
   5.8658659e+00   1.3947150e-01
   5.9282688e+00   1.3105325e-01
   5.9906716e+00   1.2313514e-01
   6.0530744e+00   1.1568885e-01
   6.1154772e+00   1.0868742e-01
   6.1778801e+00   1.0210524e-01
   6.2402829e+00   9.5917990e-02
   6.3026857e+00   9.0102632e-02
   6.3650886e+00   8.4637355e-02
   6.4274914e+00   7.9501531e-02
   6.4898942e+00   7.4675671e-02
   6.5522970e+00   7.0141372e-02
   6.6146999e+00   6.5881272e-02
   6.6771027e+00   6.1878997e-02
   6.7395055e+00   5.8119113e-02
   6.8019084e+00   5.4587082e-02
   6.8643112e+00   5.1269213e-02
   6.9267140e+00   4.8152613e-02
   6.9891168e+00   4.5225153e-02
   7.0515197e+00   4.2475417e-02
   7.1139225e+00   3.9892669e-02
   7.1763253e+00   3.7466811e-02
   7.2387282e+00   3.5188346e-02
   7.3011310e+00   3.3048349e-02
   7.3635338e+00   3.1038426e-02
   7.4259366e+00   2.9150691e-02
   7.4883395e+00   2.7377730e-02
   7.5507423e+00   2.5712577e-02
   7.6131451e+00   2.4148686e-02
   7.6755480e+00   2.2679907e-02
   7.7379508e+00   2.1300461e-02
   7.8003536e+00   2.0004920e-02
   7.8627565e+00   1.8788183e-02
   7.9251593e+00   1.7645460e-02
   7.9875621e+00   1.6572250e-02
   8.0499649e+00   1.5564326e-02
   8.1123678e+00   1.4617719e-02
   8.1747706e+00   1.3728697e-02
   8.2371734e+00   1.2893758e-02
   8.2995763e+00   1.2109613e-02
   8.3619791e+00   1.1373170e-02
   8.4243819e+00   1.0681529e-02
   8.4867847e+00   1.0031962e-02
   8.5491876e+00   9.4219104e-03
   8.6115904e+00   8.8489695e-03
   8.6739932e+00   8.3108812e-03
   8.7363961e+00   7.8055248e-03
   8.7987989e+00   7.3309089e-03
   8.8612017e+00   6.8851627e-03
   8.9236045e+00   6.4665298e-03
   8.9860074e+00   6.0733604e-03
   9.0484102e+00   5.7041051e-03
   9.1108130e+00   5.3573088e-03
   9.1732159e+00   5.0316051e-03
   9.2356187e+00   4.7257106e-03
   9.2980215e+00   4.4384201e-03
   9.3604243e+00   4.1686016e-03
   9.4228272e+00   3.9151922e-03
   9.4852300e+00   3.6771935e-03
   9.5476328e+00   3.4536681e-03
   9.6100357e+00   3.2437353e-03
   9.6724385e+00   3.0465683e-03
   9.7348413e+00   2.8613906e-03
   9.7972442e+00   2.6874727e-03
   9.8596470e+00   2.5241298e-03
   9.9220498e+00   2.3707185e-03
   9.9844526e+00   2.2266349e-03
   1.0046855e+01   2.0913114e-03
   1.0109258e+01   1.9642153e-03
   1.0171661e+01   1.8448462e-03
   1.0234064e+01   1.7327341e-03
   1.0296467e+01   1.6274377e-03
   1.0358870e+01   1.5285424e-03
   1.0421272e+01   1.4356589e-03
   1.0483675e+01   1.3484217e-03
   1.0546078e+01   1.2664874e-03
   1.0608481e+01   1.1895335e-03
   1.0670884e+01   1.1172572e-03
   1.0733287e+01   1.0493739e-03
   1.0795689e+01   9.8561668e-04
   1.0858092e+01   9.2573456e-04
   1.0920495e+01   8.6949193e-04
   1.0982898e+01   8.1666752e-04
   1.1045301e+01   7.6705350e-04
   1.1107704e+01   7.2045469e-04
   1.1170106e+01   6.7668776e-04
   1.1232509e+01   6.3558056e-04
   1.1294912e+01   5.9697139e-04
   1.1357315e+01   5.6070840e-04
   1.1419718e+01   5.2664896e-04
   1.1482121e+01   4.9465912e-04
   1.1544523e+01   4.6461308e-04
   1.1606926e+01   4.3639267e-04
   1.1669329e+01   4.0988695e-04
   1.1731732e+01   3.8499167e-04
   1.1794135e+01   3.6160896e-04
   1.1856538e+01   3.3964688e-04
   1.1918940e+01   3.1901910e-04
   1.1981343e+01   2.9964451e-04
   1.2043746e+01   2.8144697e-04
   1.2106149e+01   2.6435492e-04
   1.2168552e+01   2.4830120e-04
   1.2230954e+01   2.3322271e-04
   1.2293357e+01   2.1906017e-04
   1.2355760e+01   2.0575793e-04
   1.2418163e+01   1.9326371e-04
   1.2480566e+01   1.8152842e-04
   1.2542969e+01   1.7050594e-04
   1.2605371e+01   1.6015295e-04
   1.2667774e+01   1.5042879e-04
   1.2730177e+01   1.4129524e-04
   1.2792580e+01   1.3271642e-04
   1.2854983e+01   1.2465863e-04
   1.2917386e+01   1.1709021e-04
   1.2979788e+01   1.0998143e-04
   1.3042191e+01   1.0330437e-04
   1.3104594e+01   9.7032798e-05
   1.3166997e+01   9.1142087e-05
   1.3229400e+01   8.5609097e-05
   1.3291803e+01   8.0412099e-05
   1.3354205e+01   7.5530684e-05
   1.3416608e+01   7.0945681e-05
   1.3479011e+01   6.6639086e-05
   1.3541414e+01   6.2593989e-05
   1.3603817e+01   5.8794505e-05
   1.3666220e+01   5.5225719e-05
   1.3728622e+01   5.1873616e-05
   1.3791025e+01   4.8725038e-05
   1.3853428e+01   4.5767623e-05
   1.3915831e+01   4.2989761e-05
   1.3978234e+01   4.0380549e-05
   1.4040637e+01   3.7929743e-05
   1.4103039e+01   3.5627724e-05
   1.4165442e+01   3.3465457e-05
   1.4227845e+01   3.1434455e-05
   1.4290248e+01   2.9526747e-05
   1.4352651e+01   2.7734846e-05
   1.4415053e+01   2.6051720e-05
   1.4477456e+01   2.4470764e-05
   1.4539859e+01   2.2985774e-05
   1.4602262e+01   2.1590923e-05
   1.4664665e+01   2.0280739e-05
   1.4727068e+01   1.9050080e-05
   1.4789470e+01   1.7894119e-05
   1.4851873e+01   1.6808319e-05
   1.4914276e+01   1.5788422e-05
   1.4976679e+01   1.4830426e-05
   1.5039082e+01   1.3930573e-05
   1.5101485e+01   1.3085334e-05
   1.5163887e+01   1.2291393e-05
   1.5226290e+01   1.1545635e-05
   1.5288693e+01   1.0845136e-05
   1.5351096e+01   1.0187148e-05
   1.5413499e+01   9.5690917e-06
   1.5475902e+01   8.9885417e-06
   1.5538304e+01   8.4432219e-06
   1.5600707e+01   7.9309937e-06
   1.5663110e+01   7.4498486e-06
   1.5725513e+01   6.9978999e-06
   1.5787916e+01   6.5733754e-06
   1.5850319e+01   6.1746106e-06
   1.5912721e+01   5.8000420e-06
   1.5975124e+01   5.4482011e-06
   1.6037527e+01   5.1177085e-06
   1.6099930e+01   4.8072686e-06
   1.6162333e+01   4.5156642e-06
   1.6224736e+01   4.2417524e-06
   1.6287138e+01   3.9844593e-06
   1.6349541e+01   3.7427765e-06
   1.6411944e+01   3.5157566e-06
   1.6474347e+01   3.3025099e-06
   1.6536750e+01   3.1022004e-06
   1.6599153e+01   2.9140431e-06
   1.6661555e+01   2.7373006e-06
   1.6723958e+01   2.5712803e-06
   1.6786361e+01   2.4153315e-06
   1.6848764e+01   2.2688431e-06
   1.6911167e+01   2.1312411e-06
   1.6973569e+01   2.0019862e-06
   1.7035972e+01   1.8805720e-06
   1.7098375e+01   1.7665228e-06
   1.7160778e+01   1.6593916e-06
   1.7223181e+01   1.5587589e-06
   1.7285584e+01   1.4642302e-06
   1.7347986e+01   1.3754353e-06
   1.7410389e+01   1.2920263e-06
   1.7472792e+01   1.2136764e-06
   1.7535195e+01   1.1400787e-06
   1.7597598e+01   1.0709449e-06
   1.7660001e+01   1.0060042e-06
   1.7722403e+01   9.4500216e-07
   1.7784806e+01   8.8769994e-07
   1.7847209e+01   8.3387307e-07
   1.7909612e+01   7.8331070e-07
   1.7972015e+01   7.3581483e-07
   1.8034418e+01   6.9119942e-07
   1.8096820e+01   6.4928975e-07
   1.8159223e+01   6.0992170e-07
   1.8221626e+01   5.7294109e-07
   1.8284029e+01   5.3820311e-07
   1.8346432e+01   5.0557174e-07
   1.8408835e+01   4.7491919e-07
   1.8471237e+01   4.4612544e-07
   1.8533640e+01   4.1907774e-07
   1.8596043e+01   3.9367021e-07
   1.8658446e+01   3.6980335e-07
   1.8720849e+01   3.4738372e-07
   1.8783252e+01   3.2632355e-07
   1.8845654e+01   3.0654039e-07
   1.8908057e+01   2.8795679e-07
   1.8970460e+01   2.7050001e-07
   1.9032863e+01   2.5410169e-07
   1.9095266e+01   2.3869766e-07
   1.9157668e+01   2.2422761e-07
   1.9220071e+01   2.1063490e-07
   1.9282474e+01   1.9786633e-07
   1.9344877e+01   1.8587192e-07
   1.9407280e+01   1.7460472e-07
   1.9469683e+01   1.6402064e-07
   1.9532085e+01   1.5407824e-07
   1.9594488e+01   1.4473863e-07
   1.9656891e+01   1.3596524e-07
   1.9719294e+01   1.2772375e-07
   1.9781697e+01   1.1998190e-07
   1.9844100e+01   1.1270939e-07
   1.9906502e+01   1.0587776e-07
   1.9968905e+01   9.9460292e-08
   2.0031308e+01   9.3431861e-08
   2.0093711e+01   8.7768883e-08
   2.0156114e+01   8.2449198e-08
   2.0218517e+01   7.7451992e-08
   2.0280919e+01   7.2757714e-08
   2.0343322e+01   6.8347996e-08
   2.0405725e+01   6.4205587e-08
   2.0468128e+01   6.0314279e-08
   2.0530531e+01   5.6658849e-08
   2.0592934e+01   5.3224997e-08
   2.0655336e+01   4.9999288e-08
   2.0717739e+01   4.6969104e-08
   2.0780142e+01   4.4122592e-08
   2.0842545e+01   4.1448616e-08
   2.0904948e+01   3.8936717e-08
   2.0967351e+01   3.6577069e-08
   2.1029753e+01   3.4360443e-08
   2.1092156e+01   3.2278167e-08
   2.1154559e+01   3.0322099e-08
   2.1216962e+01   2.8484586e-08
   2.1279365e+01   2.6758444e-08
   2.1341768e+01   2.5136919e-08
   2.1404170e+01   2.3613671e-08
   2.1466573e+01   2.2182742e-08
   2.1528976e+01   2.0838537e-08
   2.1591379e+01   1.9575798e-08
   2.1653782e+01   1.8389587e-08
   2.1716184e+01   1.7275266e-08
   2.1778587e+01   1.6228477e-08
   2.1840990e+01   1.5245127e-08
   2.1903393e+01   1.4321371e-08
   2.1965796e+01   1.3453596e-08
   2.2028199e+01   1.2638409e-08
   2.2090601e+01   1.1872624e-08
   2.2153004e+01   1.1153245e-08
   2.2215407e+01   1.0477460e-08
   2.2277810e+01   9.8426274e-09
   2.2340213e+01   9.2462647e-09
   2.2402616e+01   8.6860403e-09
   2.2465018e+01   8.1597640e-09
   2.2527421e+01   7.6653784e-09
   2.2589824e+01   7.2009507e-09
   2.2652227e+01   6.7646653e-09
   2.2714630e+01   6.3548167e-09
   2.2777033e+01   5.9698027e-09
   2.2839435e+01   5.6081182e-09
   2.2901838e+01   5.2683495e-09
   2.2964241e+01   4.9491683e-09
   2.3026644e+01   4.6493271e-09
   2.3089047e+01   4.3676538e-09
   2.3151450e+01   4.1030475e-09
   2.3213852e+01   3.8544738e-09
   2.3276255e+01   3.6209613e-09
   2.3338658e+01   3.4015973e-09
   2.3401061e+01   3.1955243e-09
   2.3463464e+01   3.0019371e-09
   2.3525867e+01   2.8200789e-09
   2.3588269e+01   2.6492391e-09
   2.3650672e+01   2.4887499e-09
   2.3713075e+01   2.3379843e-09
   2.3775478e+01   2.1963529e-09
   2.3837881e+01   2.0633024e-09
   2.3900284e+01   1.9383128e-09
   2.3962686e+01   1.8208956e-09
   2.4025089e+01   1.7105920e-09
   2.4087492e+01   1.6069710e-09
   2.4149895e+01   1.5096276e-09
   2.4212298e+01   1.4181816e-09
   2.4274700e+01   1.3322756e-09
   2.4337103e+01   1.2515739e-09
   2.4399506e+01   1.1757612e-09
   2.4461909e+01   1.1045413e-09
   2.4524312e+01   1.0376360e-09
   2.4586715e+01   9.7478368e-10
   2.4649117e+01   9.1573895e-10
   2.4711520e+01   8.6027108e-10
   2.4773923e+01   8.0816335e-10
   2.4836326e+01   7.5921221e-10
   2.4898729e+01   7.1322639e-10
   2.4961132e+01   6.7002625e-10
   2.5023534e+01   6.2944303e-10
   2.5085937e+01   5.9131818e-10
   2.5148340e+01   5.5550276e-10
   2.5210743e+01   5.2185687e-10
   2.5273146e+01   4.9024907e-10
   2.5335549e+01   4.6055588e-10
   2.5397951e+01   4.3266133e-10
   2.5460354e+01   4.0645644e-10
   2.5522757e+01   3.8183886e-10
   2.5585160e+01   3.5871242e-10
   2.5647563e+01   3.3698681e-10
   2.5709966e+01   3.1657715e-10
   2.5772368e+01   2.9740372e-10
   2.5834771e+01   2.7939165e-10
   2.5897174e+01   2.6247058e-10
   2.5959577e+01   2.4657441e-10
   2.6021980e+01   2.3164107e-10
   2.6084383e+01   2.1761222e-10
   2.6146785e+01   2.0443309e-10
   2.6209188e+01   1.9205219e-10
   2.6271591e+01   1.8042118e-10
   2.6333994e+01   1.6949463e-10
   2.6396397e+01   1.5922986e-10
   2.6458799e+01   1.4958681e-10
   2.6521202e+01   1.4052779e-10
   2.6583605e+01   1.3201744e-10
   2.6646008e+01   1.2402253e-10
   2.6708411e+01   1.1651183e-10
   2.6770814e+01   1.0945601e-10
   2.6833216e+01   1.0282752e-10
   2.6895619e+01   9.6600481e-11
   2.6958022e+01   9.0750573e-11
   2.7020425e+01   8.5254954e-11
   2.7082828e+01   8.0092165e-11
   2.7145231e+01   7.5242046e-11
   2.7207633e+01   7.0685661e-11
   2.7270036e+01   6.6405218e-11
   2.7332439e+01   6.2384004e-11
   2.7394842e+01   5.8606319e-11
   2.7457245e+01   5.5057413e-11
   2.7519648e+01   5.1723428e-11
   2.7582050e+01   4.8591350e-11
   2.7644453e+01   4.5648948e-11
   2.7706856e+01   4.2884736e-11
   2.7769259e+01   4.0287921e-11
   2.7831662e+01   3.7848365e-11
   2.7894065e+01   3.5556543e-11
   2.7956467e+01   3.3403510e-11
   2.8018870e+01   3.1380858e-11
   2.8081273e+01   2.9480692e-11
   2.8143676e+01   2.7695593e-11
   2.8206079e+01   2.6018594e-11
   2.8268482e+01   2.4443147e-11
   2.8330884e+01   2.2963102e-11
   2.8393287e+01   2.1572681e-11
   2.8455690e+01   2.0266458e-11
   2.8518093e+01   1.9039332e-11
   2.8580496e+01   1.7886514e-11
   2.8642899e+01   1.6803504e-11
   2.8705301e+01   1.5786074e-11
   2.8767704e+01   1.4830253e-11
   2.8830107e+01   1.3932310e-11
   2.8892510e+01   1.3088739e-11
   2.8954913e+01   1.2296249e-11
   2.9017315e+01   1.1551745e-11


==> my_figures/Data/signal_opt_t_epsilon-2.dat <==
  -2.9017315e+01   4.4490892e-12
  -2.8954913e+01   4.6930028e-12
  -2.8892510e+01   4.9496221e-12
  -2.8830107e+01   5.2195537e-12
  -2.8767704e+01   5.5034286e-12
  -2.8705301e+01   5.8019022e-12
  -2.8642899e+01   6.1156552e-12
  -2.8580496e+01   6.4453938e-12
  -2.8518093e+01   6.7918501e-12
  -2.8455690e+01   7.1557823e-12
  -2.8393287e+01   7.5379752e-12
  -2.8330884e+01   7.9392400e-12
  -2.8268482e+01   8.3604143e-12
  -2.8206079e+01   8.8023625e-12
  -2.8143676e+01   9.2659748e-12
  -2.8081273e+01   9.7521675e-12
  -2.8018870e+01   1.0261882e-11
  -2.7956467e+01   1.0796084e-11
  -2.7894065e+01   1.1355764e-11
  -2.7831662e+01   1.1941932e-11
  -2.7769259e+01   1.2555622e-11
  -2.7706856e+01   1.3197886e-11
  -2.7644453e+01   1.3869791e-11
  -2.7582050e+01   1.4572421e-11
  -2.7519648e+01   1.5306871e-11
  -2.7457245e+01   1.6074244e-11
  -2.7394842e+01   1.6875646e-11
  -2.7332439e+01   1.7712184e-11
  -2.7270036e+01   1.8584962e-11
  -2.7207633e+01   1.9495069e-11
  -2.7145231e+01   2.0443579e-11
  -2.7082828e+01   2.1431542e-11
  -2.7020425e+01   2.2459975e-11
  -2.6958022e+01   2.3529851e-11
  -2.6895619e+01   2.4642093e-11
  -2.6833216e+01   2.5797560e-11
  -2.6770814e+01   2.6997033e-11
  -2.6708411e+01   2.8241204e-11
  -2.6646008e+01   2.9530658e-11
  -2.6583605e+01   3.0865856e-11
  -2.6521202e+01   3.2247116e-11
  -2.6458799e+01   3.3674590e-11
  -2.6396397e+01   3.5148243e-11
  -2.6333994e+01   3.6667824e-11
  -2.6271591e+01   3.8232842e-11
  -2.6209188e+01   3.9842526e-11
  -2.6146785e+01   4.1495800e-11
  -2.6084383e+01   4.3191237e-11
  -2.6021980e+01   4.4927020e-11
  -2.5959577e+01   4.6700897e-11
  -2.5897174e+01   4.8510128e-11
  -2.5834771e+01   5.0351431e-11
  -2.5772368e+01   5.2220921e-11
  -2.5709966e+01   5.4114043e-11
  -2.5647563e+01   5.6025500e-11
  -2.5585160e+01   5.7949174e-11
  -2.5522757e+01   5.9878038e-11
  -2.5460354e+01   6.1804061e-11
  -2.5397951e+01   6.3718108e-11
  -2.5335549e+01   6.5609821e-11
  -2.5273146e+01   6.7467503e-11
  -2.5210743e+01   6.9277978e-11
  -2.5148340e+01   7.1026449e-11
  -2.5085937e+01   7.2696337e-11
  -2.5023534e+01   7.4269110e-11
  -2.4961132e+01   7.5724089e-11
  -2.4898729e+01   7.7038252e-11
  -2.4836326e+01   7.8186003e-11
  -2.4773923e+01   7.9138934e-11
  -2.4711520e+01   7.9865561e-11
  -2.4649117e+01   8.0331038e-11
  -2.4586715e+01   8.0496845e-11
  -2.4524312e+01   8.0320454e-11
  -2.4461909e+01   7.9754959e-11
  -2.4399506e+01   7.8748684e-11
  -2.4337103e+01   7.7244745e-11
  -2.4274700e+01   7.5180590e-11
  -2.4212298e+01   7.2487487e-11
  -2.4149895e+01   6.9089978e-11
  -2.4087492e+01   6.4905280e-11
  -2.4025089e+01   5.9842645e-11
  -2.3962686e+01   5.3802656e-11
  -2.3900284e+01   4.6676472e-11
  -2.3837881e+01   3.8345009e-11
  -2.3775478e+01   2.8678050e-11
  -2.3713075e+01   1.7533288e-11
  -2.3650672e+01   4.7552803e-12
  -2.3588269e+01   9.8256706e-12
  -2.3525867e+01   2.6394739e-11
  -2.3463464e+01   4.5153891e-11
  -2.3401061e+01   6.6323310e-11
  -2.3338658e+01   9.0142935e-11
  -2.3276255e+01   1.1687413e-10
  -2.3213852e+01   1.4680148e-10
  -2.3151450e+01   1.8023473e-10
  -2.3089047e+01   2.1751092e-10
  -2.3026644e+01   2.5899662e-10
  -2.2964241e+01   3.0509038e-10
  -2.2901838e+01   3.5622544e-10
  -2.2839435e+01   4.1287253e-10
  -2.2777033e+01   4.7554299e-10
  -2.2714630e+01   5.4479212e-10
  -2.2652227e+01   6.2122278e-10
  -2.2589824e+01   7.0548927e-10
  -2.2527421e+01   7.9830155e-10
  -2.2465018e+01   9.0042978e-10
  -2.2402616e+01   1.0127092e-09
  -2.2340213e+01   1.1360454e-09
  -2.2277810e+01   1.2714201e-09
  -2.2215407e+01   1.4198972e-09
  -2.2153004e+01   1.5826294e-09
  -2.2090601e+01   1.7608655e-09
  -2.2028199e+01   1.9559581e-09
  -2.1965796e+01   2.1693716e-09
  -2.1903393e+01   2.4026917e-09
  -2.1840990e+01   2.6576346e-09
  -2.1778587e+01   2.9360578e-09
  -2.1716184e+01   3.2399710e-09
  -2.1653782e+01   3.5715485e-09
  -2.1591379e+01   3.9331423e-09
  -2.1528976e+01   4.3272959e-09
  -2.1466573e+01   4.7567595e-09
  -2.1404170e+01   5.2245067e-09
  -2.1341768e+01   5.7337518e-09
  -2.1279365e+01   6.2879690e-09
  -2.1216962e+01   6.8909125e-09
  -2.1154559e+01   7.5466389e-09
  -2.1092156e+01   8.2595307e-09
  -2.1029753e+01   9.0343221e-09
  -2.0967351e+01   9.8761261e-09
  -2.0904948e+01   1.0790465e-08
  -2.0842545e+01   1.1783300e-08
  -2.0780142e+01   1.2861070e-08
  -2.0717739e+01   1.4030724e-08
  -2.0655336e+01   1.5299762e-08
  -2.0592934e+01   1.6676282e-08
  -2.0530531e+01   1.8169019e-08
  -2.0468128e+01   1.9787401e-08
  -2.0405725e+01   2.1541600e-08
  -2.0343322e+01   2.3442588e-08
  -2.0280919e+01   2.5502202e-08
  -2.0218517e+01   2.7733210e-08
  -2.0156114e+01   3.0149378e-08
  -2.0093711e+01   3.2765557e-08
  -2.0031308e+01   3.5597755e-08
  -1.9968905e+01   3.8663235e-08
  -1.9906502e+01   4.1980606e-08
  -1.9844100e+01   4.5569930e-08
  -1.9781697e+01   4.9452828e-08
  -1.9719294e+01   5.3652608e-08
  -1.9656891e+01   5.8194384e-08
  -1.9594488e+01   6.3105224e-08
  -1.9532085e+01   6.8414290e-08
  -1.9469683e+01   7.4153004e-08
  -1.9407280e+01   8.0355222e-08
  -1.9344877e+01   8.7057410e-08
  -1.9282474e+01   9.4298854e-08
  -1.9220071e+01   1.0212187e-07
  -1.9157668e+01   1.1057202e-07
  -1.9095266e+01   1.1969840e-07
  -1.9032863e+01   1.2955385e-07
  -1.8970460e+01   1.4019529e-07
  -1.8908057e+01   1.5168400e-07
  -1.8845654e+01   1.6408596e-07
  -1.8783252e+01   1.7747219e-07
  -1.8720849e+01   1.9191917e-07
  -1.8658446e+01   2.0750921e-07
  -1.8596043e+01   2.2433091e-07
  -1.8533640e+01   2.4247963e-07
  -1.8471237e+01   2.6205800e-07
  -1.8408835e+01   2.8317649e-07
  -1.8346432e+01   3.0595396e-07
  -1.8284029e+01   3.3051830e-07
  -1.8221626e+01   3.5700716e-07
  -1.8159223e+01   3.8556861e-07
  -1.8096820e+01   4.1636197e-07
  -1.8034418e+01   4.4955864e-07
  -1.7972015e+01   4.8534301e-07
  -1.7909612e+01   5.2391342e-07
  -1.7847209e+01   5.6548324e-07
  -1.7784806e+01   6.1028195e-07
  -1.7722403e+01   6.5855638e-07
  -1.7660001e+01   7.1057199e-07
  -1.7597598e+01   7.6661428e-07
  -1.7535195e+01   8.2699028e-07
  -1.7472792e+01   8.9203012e-07
  -1.7410389e+01   9.6208884e-07
  -1.7347986e+01   1.0375482e-06
  -1.7285584e+01   1.1188185e-06
  -1.7223181e+01   1.2063412e-06
  -1.7160778e+01   1.3005906e-06
  -1.7098375e+01   1.4020768e-06
  -1.7035972e+01   1.5113481e-06
  -1.6973569e+01   1.6289939e-06
  -1.6911167e+01   1.7556478e-06
  -1.6848764e+01   1.8919908e-06
  -1.6786361e+01   2.0387549e-06
  -1.6723958e+01   2.1967267e-06
  -1.6661555e+01   2.3667520e-06
  -1.6599153e+01   2.5497393e-06
  -1.6536750e+01   2.7466653e-06
  -1.6474347e+01   2.9585795e-06
  -1.6411944e+01   3.1866097e-06
  -1.6349541e+01   3.4319675e-06
  -1.6287138e+01   3.6959553e-06
  -1.6224736e+01   3.9799722e-06
  -1.6162333e+01   4.2855213e-06
  -1.6099930e+01   4.6142180e-06
  -1.6037527e+01   4.9677973e-06
  -1.5975124e+01   5.3481236e-06
  -1.5912721e+01   5.7571996e-06
  -1.5850319e+01   6.1971768e-06
  -1.5787916e+01   6.6703664e-06
  -1.5725513e+01   7.1792509e-06
  -1.5663110e+01   7.7264971e-06
  -1.5600707e+01   8.3149695e-06
  -1.5538304e+01   8.9477447e-06
  -1.5475902e+01   9.6281272e-06
  -1.5413499e+01   1.0359666e-05
  -1.5351096e+01   1.1146173e-05
  -1.5288693e+01   1.1991742e-05
  -1.5226290e+01   1.2900769e-05
  -1.5163887e+01   1.3877976e-05
  -1.5101485e+01   1.4928432e-05
  -1.5039082e+01   1.6057582e-05
  -1.4976679e+01   1.7271272e-05
  -1.4914276e+01   1.8575780e-05
  -1.4851873e+01   1.9977846e-05
  -1.4789470e+01   2.1484708e-05
  -1.4727068e+01   2.3104137e-05
  -1.4664665e+01   2.4844476e-05
  -1.4602262e+01   2.6714683e-05
  -1.4539859e+01   2.8724375e-05
  -1.4477456e+01   3.0883878e-05
  -1.4415053e+01   3.3204276e-05
  -1.4352651e+01   3.5697468e-05
  -1.4290248e+01   3.8376229e-05
  -1.4227845e+01   4.1254271e-05
  -1.4165442e+01   4.4346316e-05
  -1.4103039e+01   4.7668165e-05
  -1.4040637e+01   5.1236778e-05
  -1.3978234e+01   5.5070362e-05
  -1.3915831e+01   5.9188459e-05
  -1.3853428e+01   6.3612042e-05
  -1.3791025e+01   6.8363624e-05
  -1.3728622e+01   7.3467367e-05
  -1.3666220e+01   7.8949203e-05
  -1.3603817e+01   8.4836964e-05
  -1.3541414e+01   9.1160520e-05
  -1.3479011e+01   9.7951925e-05
  -1.3416608e+01   1.0524558e-04
  -1.3354205e+01   1.1307841e-04
  -1.3291803e+01   1.2149002e-04
  -1.3229400e+01   1.3052293e-04
  -1.3166997e+01   1.4022277e-04
  -1.3104594e+01   1.5063848e-04
  -1.3042191e+01   1.6182259e-04
  -1.2979788e+01   1.7383148e-04
  -1.2917386e+01   1.8672562e-04
  -1.2854983e+01   2.0056992e-04
  -1.2792580e+01   2.1543399e-04
  -1.2730177e+01   2.3139255e-04
  -1.2667774e+01   2.4852575e-04
  -1.2605371e+01   2.6691961e-04
  -1.2542969e+01   2.8666638e-04
  -1.2480566e+01   3.0786506e-04
  -1.2418163e+01   3.3062185e-04
  -1.2355760e+01   3.5505070e-04
  -1.2293357e+01   3.8127383e-04
  -1.2230954e+01   4.0942238e-04
  -1.2168552e+01   4.3963702e-04
  -1.2106149e+01   4.7206867e-04
  -1.2043746e+01   5.0687921e-04
  -1.1981343e+01   5.4424230e-04
  -1.1918940e+01   5.8434422e-04
  -1.1856538e+01   6.2738480e-04
  -1.1794135e+01   6.7357838e-04
  -1.1731732e+01   7.2315489e-04
  -1.1669329e+01   7.7636094e-04
  -1.1606926e+01   8.3346106e-04
  -1.1544523e+01   8.9473897e-04
  -1.1482121e+01   9.6049902e-04
  -1.1419718e+01   1.0310676e-03
  -1.1357315e+01   1.1067948e-03
  -1.1294912e+01   1.1880562e-03
  -1.1232509e+01   1.2752543e-03
  -1.1170106e+01   1.3688213e-03
  -1.1107704e+01   1.4692202e-03
  -1.1045301e+01   1.5769479e-03
  -1.0982898e+01   1.6925372e-03
  -1.0920495e+01   1.8165595e-03
  -1.0858092e+01   1.9496276e-03
  -1.0795689e+01   2.0923986e-03
  -1.0733287e+01   2.2455772e-03
  -1.0670884e+01   2.4099193e-03
  -1.0608481e+01   2.5862352e-03
  -1.0546078e+01   2.7753940e-03
  -1.0483675e+01   2.9783277e-03
  -1.0421272e+01   3.1960356e-03
  -1.0358870e+01   3.4295894e-03
  -1.0296467e+01   3.6801381e-03
  -1.0234064e+01   3.9489139e-03
  -1.0171661e+01   4.2372379e-03
  -1.0109258e+01   4.5465269e-03
  -1.0046855e+01   4.8782998e-03
  -9.9844526e+00   5.2341852e-03
  -9.9220498e+00   5.6159296e-03
  -9.8596470e+00   6.0254051e-03
  -9.7972442e+00   6.4646194e-03
  -9.7348413e+00   6.9357248e-03
  -9.6724385e+00   7.4410288e-03
  -9.6100357e+00   7.9830055e-03
  -9.5476328e+00   8.5643075e-03
  -9.4852300e+00   9.1877782e-03
  -9.4228272e+00   9.8564664e-03
  -9.3604243e+00   1.0573640e-02
  -9.2980215e+00   1.1342803e-02
  -9.2356187e+00   1.2167711e-02
  -9.1732159e+00   1.3052391e-02
  -9.1108130e+00   1.4001157e-02
  -9.0484102e+00   1.5018637e-02
  -8.9860074e+00   1.6109789e-02
  -8.9236045e+00   1.7279929e-02
  -8.8612017e+00   1.8534752e-02
  -8.7987989e+00   1.9880366e-02
  -8.7363961e+00   2.1323312e-02
  -8.6739932e+00   2.2870604e-02
  -8.6115904e+00   2.4529757e-02
  -8.5491876e+00   2.6308822e-02
  -8.4867847e+00   2.8216428e-02
  -8.4243819e+00   3.0261817e-02
  -8.3619791e+00   3.2454892e-02
  -8.2995763e+00   3.4806262e-02
  -8.2371734e+00   3.7327285e-02
  -8.1747706e+00   4.0030130e-02
  -8.1123678e+00   4.2927823e-02
  -8.0499649e+00   4.6034311e-02
  -7.9875621e+00   4.9364523e-02
  -7.9251593e+00   5.2934432e-02
  -7.8627565e+00   5.6761130e-02
  -7.8003536e+00   6.0862895e-02
  -7.7379508e+00   6.5259271e-02
  -7.6755480e+00   6.9971144e-02
  -7.6131451e+00   7.5020827e-02
  -7.5507423e+00   8.0432145e-02
  -7.4883395e+00   8.6230520e-02
  -7.4259366e+00   9.2443063e-02
  -7.3635338e+00   9.9098660e-02
  -7.3011310e+00   1.0622806e-01
  -7.2387282e+00   1.1386397e-01
  -7.1763253e+00   1.2204111e-01
  -7.1139225e+00   1.3079633e-01
  -7.0515197e+00   1.4016863e-01
  -6.9891168e+00   1.5019923e-01
  -6.9267140e+00   1.6093158e-01
  -6.8643112e+00   1.7241139e-01
  -6.8019084e+00   1.8468656e-01
  -6.7395055e+00   1.9780710e-01
  -6.6771027e+00   2.1182503e-01
  -6.6146999e+00   2.2679413e-01
  -6.5522970e+00   2.4276963e-01
  -6.4898942e+00   2.5980786e-01
  -6.4274914e+00   2.7796564e-01
  -6.3650886e+00   2.9729960e-01
  -6.3026857e+00   3.1786531e-01
  -6.2402829e+00   3.3971611e-01
  -6.1778801e+00   3.6290173e-01
  -6.1154772e+00   3.8746659e-01
  -6.0530744e+00   4.1344776e-01
  -5.9906716e+00   4.4087245e-01
  -5.9282688e+00   4.6975518e-01
  -5.8658659e+00   5.0009440e-01
  -5.8034631e+00   5.3186866e-01
  -5.7410603e+00   5.6503238e-01
  -5.6786574e+00   5.9951111e-01
  -5.6162546e+00   6.3519661e-01
  -5.5538518e+00   6.7194173e-01
  -5.4914490e+00   7.0955538e-01
  -5.4290461e+00   7.4779809e-01
  -5.3666433e+00   7.8637830e-01
  -5.3042405e+00   8.2495017e-01
  -5.2418376e+00   8.6311342e-01
  -5.1794348e+00   9.0041573e-01
  -5.1170320e+00   9.3635849e-01
  -5.0546291e+00   9.7040612e-01
  -4.9922263e+00   1.0019995e+00
  -4.9298235e+00   1.0305729e+00
  -4.8674207e+00   1.0555749e+00
  -4.8050178e+00   1.0764908e+00
  -4.7426150e+00   1.0928664e+00
  -4.6802122e+00   1.1043306e+00
  -4.6178093e+00   1.1106153e+00
  -4.5554065e+00   1.1115701e+00
  -4.4930037e+00   1.1071710e+00
  -4.4306009e+00   1.0975217e+00
  -4.3681980e+00   1.0828479e+00
  -4.3057952e+00   1.0634840e+00
  -4.2433924e+00   1.0398554e+00
  -4.1809895e+00   1.0124566e+00
  -4.1185867e+00   9.8182747e-01
  -4.0561839e+00   9.4853032e-01
  -3.9937811e+00   9.1312808e-01
  -3.9313782e+00   8.7616600e-01
  -3.8689754e+00   8.3815683e-01
  -3.8065726e+00   7.9957000e-01
  -3.7441697e+00   7.6082460e-01
  -3.6817669e+00   7.2228581e-01
  -3.6193641e+00   6.8426419e-01
  -3.5569613e+00   6.4701720e-01
  -3.4945584e+00   6.1075241e-01
  -3.4321556e+00   5.7563171e-01
  -3.3697528e+00   5.4177620e-01
  -3.3073499e+00   5.0927123e-01
  -3.2449471e+00   4.7817154e-01
  -3.1825443e+00   4.4850593e-01
  -3.1201414e+00   4.2028181e-01
  -3.0577386e+00   3.9348910e-01
  -2.9953358e+00   3.6810378e-01
  -2.9329330e+00   3.4409095e-01
  -2.8705301e+00   3.2140742e-01
  -2.8081273e+00   3.0000389e-01
  -2.7457245e+00   2.7982682e-01
  -2.6833216e+00   2.6081988e-01
  -2.6209188e+00   2.4292519e-01
  -2.5585160e+00   2.2608429e-01
  -2.4961132e+00   2.1023888e-01
  -2.4337103e+00   1.9533145e-01
  -2.3713075e+00   1.8130569e-01
  -2.3089047e+00   1.6810686e-01
  -2.2465018e+00   1.5568198e-01
  -2.1840990e+00   1.4398001e-01
  -2.1216962e+00   1.3295195e-01
  -2.0592934e+00   1.2255084e-01
  -1.9968905e+00   1.1273181e-01
  -1.9344877e+00   1.0345202e-01
  -1.8720849e+00   9.4670633e-02
  -1.8096820e+00   8.6348706e-02
  -1.7472792e+00   7.8449145e-02
  -1.6848764e+00   7.0936593e-02
  -1.6224736e+00   6.3777334e-02
  -1.5600707e+00   5.6939191e-02
  -1.4976679e+00   5.0391418e-02
  -1.4352651e+00   4.4104592e-02
  -1.3728622e+00   3.8050509e-02
  -1.3104594e+00   3.2202077e-02
  -1.2480566e+00   2.6533210e-02
  -1.1856538e+00   2.1018725e-02
  -1.1232509e+00   1.5634243e-02
  -1.0608481e+00   1.0356088e-02
  -9.9844526e-01   5.1611898e-03
  -9.3604243e-01   2.6990991e-05
  -8.7363961e-01   5.0686464e-03
  -8.1123678e-01   1.0147532e-02
  -7.4883395e-01   1.5231236e-02
  -6.8643112e-01   2.0341175e-02
  -6.2402829e-01   2.5498700e-02
  -5.6162546e-01   3.0725180e-02
  -4.9922263e-01   3.6042081e-02
  -4.3681980e-01   4.1471054e-02
  -3.7441697e-01   4.7034010e-02
  -3.1201414e-01   5.2753201e-02
  -2.4961132e-01   5.8651298e-02
  -1.8720849e-01   6.4751464e-02
  -1.2480566e-01   7.1077434e-02
  -6.2402829e-02   7.7653578e-02
   0.0000000e+00   8.4504980e-02
   6.2402829e-02   9.1657496e-02
   1.2480566e-01   9.9137819e-02
   1.8720849e-01   1.0697353e-01
   2.4961132e-01   1.1519317e-01
   3.1201414e-01   1.2382623e-01
   3.7441697e-01   1.3290324e-01
   4.3681980e-01   1.4245575e-01
   4.9922263e-01   1.5251633e-01
   5.6162546e-01   1.6311858e-01
   6.2402829e-01   1.7429705e-01
   6.8643112e-01   1.8608718e-01
   7.4883395e-01   1.9852521e-01
   8.1123678e-01   2.1164800e-01
   8.7363961e-01   2.2549282e-01
   9.3604243e-01   2.4009712e-01
   9.9844526e-01   2.5549818e-01
   1.0608481e+00   2.7173266e-01
   1.1232509e+00   2.8883611e-01
   1.1856538e+00   3.0684234e-01
   1.2480566e+00   3.2578262e-01
   1.3104594e+00   3.4568481e-01
   1.3728622e+00   3.6657227e-01
   1.4352651e+00   3.8846260e-01
   1.4976679e+00   4.1136620e-01
   1.5600707e+00   4.3528462e-01
   1.6224736e+00   4.6020868e-01
   1.6848764e+00   4.8611643e-01
   1.7472792e+00   5.1297087e-01
   1.8096820e+00   5.4071756e-01
   1.8720849e+00   5.6928207e-01
   1.9344877e+00   5.9856750e-01
   1.9968905e+00   6.2845198e-01
   2.0592934e+00   6.5878647e-01
   2.1216962e+00   6.8939293e-01
   2.1840990e+00   7.2006310e-01
   2.2465018e+00   7.5055813e-01
   2.3089047e+00   7.8060931e-01
   2.3713075e+00   8.0992011e-01
   2.4337103e+00   8.3816974e-01
   2.4961132e+00   8.6501851e-01
   2.5585160e+00   8.9011483e-01
   2.6209188e+00   9.1310396e-01
   2.6833216e+00   9.3363820e-01
   2.7457245e+00   9.5138815e-01
   2.8081273e+00   9.6605449e-01
   2.8705301e+00   9.7737953e-01
   2.9329330e+00   9.8515786e-01
   2.9953358e+00   9.8924521e-01
   3.0577386e+00   9.8956496e-01
   3.1201414e+00   9.8611160e-01
   3.1825443e+00   9.7895104e-01
   3.2449471e+00   9.6821755e-01
   3.3073499e+00   9.5410781e-01
   3.3697528e+00   9.3687227e-01
   3.4321556e+00   9.1680482e-01
   3.4945584e+00   8.9423130e-01
   3.5569613e+00   8.6949770e-01
   3.6193641e+00   8.4295879e-01
   3.6817669e+00   8.1496771e-01
   3.7441697e+00   7.8586703e-01
   3.8065726e+00   7.5598138e-01
   3.8689754e+00   7.2561191e-01
   3.9313782e+00   6.9503242e-01
   3.9937811e+00   6.6448710e-01
   4.0561839e+00   6.3418960e-01
   4.1185867e+00   6.0432325e-01
   4.1809895e+00   5.7504217e-01
   4.2433924e+00   5.4647301e-01
   4.3057952e+00   5.1871715e-01
   4.3681980e+00   4.9185308e-01
   4.4306009e+00   4.6593896e-01
   4.4930037e+00   4.4101516e-01
   4.5554065e+00   4.1710668e-01
   4.6178093e+00   3.9422544e-01
   4.6802122e+00   3.7237237e-01
   4.7426150e+00   3.5153934e-01
   4.8050178e+00   3.3171082e-01
   4.8674207e+00   3.1286538e-01
   4.9298235e+00   2.9497698e-01
   4.9922263e+00   2.7801607e-01
   5.0546291e+00   2.6195054e-01
   5.1170320e+00   2.4674652e-01
   5.1794348e+00   2.3236901e-01
   5.2418376e+00   2.1878245e-01
   5.3042405e+00   2.0595117e-01
   5.3666433e+00   1.9383973e-01
   5.4290461e+00   1.8241320e-01
   5.4914490e+00   1.7163741e-01
   5.5538518e+00   1.6147912e-01
   5.6162546e+00   1.5190611e-01
   5.6786574e+00   1.4288730e-01
   5.7410603e+00   1.3439283e-01
   5.8034631e+00   1.2639404e-01
   5.8658659e+00   1.1886355e-01
   5.9282688e+00   1.1177521e-01
   5.9906716e+00   1.0510414e-01
   6.0530744e+00   9.8826663e-02
   6.1154772e+00   9.2920292e-02
   6.1778801e+00   8.7363710e-02
   6.2402829e+00   8.2136719e-02
   6.3026857e+00   7.7220199e-02
   6.3650886e+00   7.2596068e-02
   6.4274914e+00   6.8247238e-02
   6.4898942e+00   6.4157571e-02
   6.5522970e+00   6.0311831e-02
   6.6146999e+00   5.6695646e-02
   6.6771027e+00   5.3295460e-02
   6.7395055e+00   5.0098496e-02
   6.8019084e+00   4.7092710e-02
   6.8643112e+00   4.4266757e-02
   6.9267140e+00   4.1609951e-02
   6.9891168e+00   3.9112229e-02
   7.0515197e+00   3.6764118e-02
   7.1139225e+00   3.4556700e-02
   7.1763253e+00   3.2481582e-02
   7.2387282e+00   3.0530866e-02
   7.3011310e+00   2.8697122e-02
   7.3635338e+00   2.6973358e-02
   7.4259366e+00   2.5352997e-02
   7.4883395e+00   2.3829853e-02
   7.5507423e+00   2.2398109e-02
   7.6131451e+00   2.1052290e-02
   7.6755480e+00   1.9787252e-02
   7.7379508e+00   1.8598154e-02
   7.8003536e+00   1.7480446e-02
   7.8627565e+00   1.6429849e-02
   7.9251593e+00   1.5442340e-02
   7.9875621e+00   1.4514134e-02
   8.0499649e+00   1.3641676e-02
   8.1123678e+00   1.2821622e-02
   8.1747706e+00   1.2050827e-02
   8.2371734e+00   1.1326336e-02
   8.2995763e+00   1.0645370e-02
   8.3619791e+00   1.0005318e-02
   8.4243819e+00   9.4037218e-03
   8.4867847e+00   8.8382746e-03
   8.5491876e+00   8.3068059e-03
   8.6115904e+00   7.8072755e-03
   8.6739932e+00   7.3377656e-03
   8.7363961e+00   6.8964736e-03
   8.7987989e+00   6.4817048e-03
   8.8612017e+00   6.0918663e-03
   8.9236045e+00   5.7254606e-03
   8.9860074e+00   5.3810803e-03
   9.0484102e+00   5.0574022e-03
   9.1108130e+00   4.7531828e-03
   9.1732159e+00   4.4672529e-03
   9.2356187e+00   4.1985138e-03
   9.2980215e+00   3.9459325e-03
   9.3604243e+00   3.7085383e-03
   9.4228272e+00   3.4854184e-03
   9.4852300e+00   3.2757151e-03
   9.5476328e+00   3.0786222e-03
   9.6100357e+00   2.8933818e-03
   9.6724385e+00   2.7192815e-03
   9.7348413e+00   2.5556517e-03
   9.7972442e+00   2.4018632e-03
   9.8596470e+00   2.2573244e-03
   9.9220498e+00   2.1214792e-03
   9.9844526e+00   1.9938051e-03
   1.0046855e+01   1.8738108e-03
   1.0109258e+01   1.7610347e-03
   1.0171661e+01   1.6550427e-03
   1.0234064e+01   1.5554271e-03
   1.0296467e+01   1.4618043e-03
   1.0358870e+01   1.3738141e-03
   1.0421272e+01   1.2911178e-03
   1.0483675e+01   1.2133970e-03
   1.0546078e+01   1.1403526e-03
   1.0608481e+01   1.0717032e-03
   1.0670884e+01   1.0071847e-03
   1.0733287e+01   9.4654849e-04
   1.0795689e+01   8.8956116e-04
   1.0858092e+01   8.3600323e-04
   1.0920495e+01   7.8566842e-04
   1.0982898e+01   7.3836286e-04
   1.1045301e+01   6.9390434e-04
   1.1107704e+01   6.5212158e-04
   1.1170106e+01   6.1285363e-04
   1.1232509e+01   5.7594920e-04
   1.1294912e+01   5.4126610e-04
   1.1357315e+01   5.0867069e-04
   1.1419718e+01   4.7803736e-04
   1.1482121e+01   4.4924805e-04
   1.1544523e+01   4.2219183e-04
   1.1606926e+01   3.9676440e-04
   1.1669329e+01   3.7286775e-04
   1.1731732e+01   3.5040978e-04
   1.1794135e+01   3.2930390e-04
   1.1856538e+01   3.0946876e-04
   1.1918940e+01   2.9082787e-04
   1.1981343e+01   2.7330937e-04
   1.2043746e+01   2.5684570e-04
   1.2106149e+01   2.4137338e-04
   1.2168552e+01   2.2683274e-04
   1.2230954e+01   2.1316770e-04
   1.2293357e+01   2.0032557e-04
   1.2355760e+01   1.8825679e-04
   1.2418163e+01   1.7691483e-04
   1.2480566e+01   1.6625593e-04
   1.2542969e+01   1.5623898e-04
   1.2605371e+01   1.4682532e-04
   1.2667774e+01   1.3797863e-04
   1.2730177e+01   1.2966479e-04
   1.2792580e+01   1.2185170e-04
   1.2854983e+01   1.1450923e-04
   1.2917386e+01   1.0760904e-04
   1.2979788e+01   1.0112449e-04
   1.3042191e+01   9.5030560e-05
   1.3104594e+01   8.9303730e-05
   1.3166997e+01   8.3921892e-05
   1.3229400e+01   7.8864273e-05
   1.3291803e+01   7.4111347e-05
   1.3354205e+01   6.9644767e-05
   1.3416608e+01   6.5447286e-05
   1.3479011e+01   6.1502700e-05
   1.3541414e+01   5.7795777e-05
   1.3603817e+01   5.4312203e-05
   1.3666220e+01   5.1038527e-05
   1.3728622e+01   4.7962105e-05
   1.3791025e+01   4.5071056e-05
   1.3853428e+01   4.2354216e-05
   1.3915831e+01   3.9801089e-05
   1.3978234e+01   3.7401816e-05
   1.4040637e+01   3.5147127e-05
   1.4103039e+01   3.3028313e-05
   1.4165442e+01   3.1037188e-05
   1.4227845e+01   2.9166061e-05
   1.4290248e+01   2.7407701e-05
   1.4352651e+01   2.5755316e-05
   1.4415053e+01   2.4202520e-05
   1.4477456e+01   2.2743313e-05
   1.4539859e+01   2.1372057e-05
   1.4602262e+01   2.0083452e-05
   1.4664665e+01   1.8872518e-05
   1.4727068e+01   1.7734575e-05
   1.4789470e+01   1.6665225e-05
   1.4851873e+01   1.5660335e-05
   1.4914276e+01   1.4716019e-05
   1.4976679e+01   1.3828629e-05
   1.5039082e+01   1.2994734e-05
   1.5101485e+01   1.2211109e-05
   1.5163887e+01   1.1474726e-05
   1.5226290e+01   1.0782737e-05
   1.5288693e+01   1.0132466e-05
   1.5351096e+01   9.5214003e-06
   1.5413499e+01   8.9471756e-06
   1.5475902e+01   8.4075720e-06
   1.5538304e+01   7.9005026e-06
   1.5600707e+01   7.4240065e-06
   1.5663110e+01   6.9762409e-06
   1.5725513e+01   6.5554740e-06
   1.5787916e+01   6.1600784e-06
   1.5850319e+01   5.7885246e-06
   1.5912721e+01   5.4393756e-06
   1.5975124e+01   5.1112806e-06
   1.6037527e+01   4.8029705e-06
   1.6099930e+01   4.5132526e-06
   1.6162333e+01   4.2410059e-06
   1.6224736e+01   3.9851773e-06
   1.6287138e+01   3.7447769e-06
   1.6349541e+01   3.5188745e-06
   1.6411944e+01   3.3065961e-06
   1.6474347e+01   3.1071203e-06
   1.6536750e+01   2.9196750e-06
   1.6599153e+01   2.7435350e-06
   1.6661555e+01   2.5780186e-06
   1.6723958e+01   2.4224853e-06
   1.6786361e+01   2.2763330e-06
   1.6848764e+01   2.1389961e-06
   1.6911167e+01   2.0099431e-06
   1.6973569e+01   1.8886743e-06
   1.7035972e+01   1.7747205e-06
   1.7098375e+01   1.6676404e-06
   1.7160778e+01   1.5670196e-06
   1.7223181e+01   1.4724685e-06
   1.7285584e+01   1.3836211e-06
   1.7347986e+01   1.3001334e-06
   1.7410389e+01   1.2216822e-06
   1.7472792e+01   1.1479637e-06
   1.7535195e+01   1.0786924e-06
   1.7597598e+01   1.0136002e-06
   1.7660001e+01   9.5243502e-07
   1.7722403e+01   8.9495997e-07
   1.7784806e+01   8.4095248e-07
   1.7847209e+01   7.9020340e-07
   1.7909612e+01   7.4251621e-07
   1.7972015e+01   6.9770620e-07
   1.8034418e+01   6.5559982e-07
   1.8096820e+01   6.1603399e-07
   1.8159223e+01   5.7885547e-07
   1.8221626e+01   5.4392023e-07
   1.8284029e+01   5.1109295e-07
   1.8346432e+01   4.8024648e-07
   1.8408835e+01   4.5126132e-07
   1.8471237e+01   4.2402518e-07
   1.8533640e+01   3.9843255e-07
   1.8596043e+01   3.7438427e-07
   1.8658446e+01   3.5178717e-07
   1.8720849e+01   3.3055371e-07
   1.8783252e+01   3.1060162e-07
   1.8845654e+01   2.9185357e-07
   1.8908057e+01   2.7423694e-07
   1.8970460e+01   2.5768345e-07
   1.9032863e+01   2.4212897e-07
   1.9095266e+01   2.2751321e-07
   1.9157668e+01   2.1377953e-07
   1.9220071e+01   2.0087471e-07
   1.9282474e+01   1.8874874e-07
   1.9344877e+01   1.7735462e-07
   1.9407280e+01   1.6664819e-07
   1.9469683e+01   1.5658796e-07
   1.9532085e+01   1.4713493e-07
   1.9594488e+01   1.3825245e-07
   1.9656891e+01   1.2990611e-07
   1.9719294e+01   1.2206355e-07
   1.9781697e+01   1.1469435e-07
   1.9844100e+01   1.0776997e-07
   1.9906502e+01   1.0126355e-07
   1.9968905e+01   9.5149876e-08
   2.0031308e+01   8.9405239e-08
   2.0093711e+01   8.4007369e-08
   2.0156114e+01   7.8935338e-08
   2.0218517e+01   7.4169481e-08
   2.0280919e+01   6.9691320e-08
   2.0343322e+01   6.5483491e-08
   2.0405725e+01   6.1529677e-08
   2.0468128e+01   5.7814549e-08
   2.0530531e+01   5.4323699e-08
   2.0592934e+01   5.1043590e-08
   2.0655336e+01   4.7961503e-08
   2.0717739e+01   4.5065485e-08
   2.0780142e+01   4.2344305e-08
   2.0842545e+01   3.9787410e-08
   2.0904948e+01   3.7384883e-08
   2.0967351e+01   3.5127406e-08
   2.1029753e+01   3.3006224e-08
   2.1092156e+01   3.1013109e-08
   2.1154559e+01   2.9140330e-08
   2.1216962e+01   2.7380625e-08
   2.1279365e+01   2.5727165e-08
   2.1341768e+01   2.4173539e-08
   2.1404170e+01   2.2713719e-08
   2.1466573e+01   2.1342042e-08
   2.1528976e+01   2.0053187e-08
   2.1591379e+01   1.8842155e-08
   2.1653782e+01   1.7704247e-08
   2.1716184e+01   1.6635048e-08
   2.1778587e+01   1.5630410e-08
   2.1840990e+01   1.4686436e-08
   2.1903393e+01   1.3799463e-08
   2.1965796e+01   1.2966050e-08
   2.2028199e+01   1.2182963e-08
   2.2090601e+01   1.1447164e-08
   2.2153004e+01   1.0755797e-08
   2.2215407e+01   1.0106180e-08
   2.2277810e+01   9.4957918e-09
   2.2340213e+01   8.9222643e-09
   2.2402616e+01   8.3833718e-09
   2.2465018e+01   7.8770229e-09
   2.2527421e+01   7.4012526e-09
   2.2589824e+01   6.9542147e-09
   2.2652227e+01   6.5341742e-09
   2.2714630e+01   6.1395009e-09
   2.2777033e+01   5.7686630e-09
   2.2839435e+01   5.4202214e-09
   2.2901838e+01   5.0928236e-09
   2.2964241e+01   4.7851989e-09
   2.3026644e+01   4.4961532e-09
   2.3089047e+01   4.2245647e-09
   2.3151450e+01   3.9693792e-09
   2.3213852e+01   3.7296062e-09
   2.3276255e+01   3.5043148e-09
   2.3338658e+01   3.2926307e-09
   2.3401061e+01   3.0937320e-09
   2.3463464e+01   2.9068466e-09
   2.3525867e+01   2.7312491e-09
   2.3588269e+01   2.5662577e-09
   2.3650672e+01   2.4112320e-09
   2.3713075e+01   2.2655700e-09
   2.3775478e+01   2.1287064e-09
   2.3837881e+01   2.0001096e-09
   2.3900284e+01   1.8792805e-09
   2.3962686e+01   1.7657500e-09
   2.4025089e+01   1.6590771e-09
   2.4087492e+01   1.5588478e-09
   2.4149895e+01   1.4646728e-09
   2.4212298e+01   1.3761866e-09
   2.4274700e+01   1.2930455e-09
   2.4337103e+01   1.2149267e-09
   2.4399506e+01   1.1415268e-09
   2.4461909e+01   1.0725609e-09
   2.4524312e+01   1.0077610e-09
   2.4586715e+01   9.4687571e-10
   2.4649117e+01   8.8966841e-10
   2.4711520e+01   8.3591699e-10
   2.4773923e+01   7.8541271e-10
   2.4836326e+01   7.3795944e-10
   2.4898729e+01   6.9337289e-10
   2.4961132e+01   6.5147989e-10
   2.5023534e+01   6.1211774e-10
   2.5085937e+01   5.7513357e-10
   2.5148340e+01   5.4038373e-10
   2.5210743e+01   5.0773326e-10
   2.5273146e+01   4.7705534e-10
   2.5335549e+01   4.4823081e-10
   2.5397951e+01   4.2114773e-10
   2.5460354e+01   3.9570088e-10
   2.5522757e+01   3.7179144e-10
   2.5585160e+01   3.4932652e-10
   2.5647563e+01   3.2821886e-10
   2.5709966e+01   3.0838647e-10
   2.5772368e+01   2.8975231e-10
   2.5834771e+01   2.7224400e-10
   2.5897174e+01   2.5579352e-10
   2.5959577e+01   2.4033696e-10
   2.6021980e+01   2.2581429e-10
   2.6084383e+01   2.1216907e-10
   2.6146785e+01   1.9934831e-10
   2.6209188e+01   1.8730219e-10
   2.6271591e+01   1.7598391e-10
   2.6333994e+01   1.6534951e-10
   2.6396397e+01   1.5535765e-10
   2.6458799e+01   1.4596954e-10
   2.6521202e+01   1.3714868e-10
   2.6583605e+01   1.2886081e-10
   2.6646008e+01   1.2107372e-10
   2.6708411e+01   1.1375717e-10
   2.6770814e+01   1.0688271e-10
   2.6833216e+01   1.0042365e-10
   2.6895619e+01   9.4354879e-11
   2.6958022e+01   8.8652819e-11
   2.7020425e+01   8.3295313e-11
   2.7082828e+01   7.8261545e-11
   2.7145231e+01   7.3531953e-11
   2.7207633e+01   6.9088158e-11
   2.7270036e+01   6.4912893e-11
   2.7332439e+01   6.0989933e-11
   2.7394842e+01   5.7304031e-11
   2.7457245e+01   5.3840866e-11
   2.7519648e+01   5.0586978e-11
   2.7582050e+01   4.7529722e-11
   2.7644453e+01   4.4657217e-11
   2.7706856e+01   4.1958299e-11
   2.7769259e+01   3.9422480e-11
   2.7831662e+01   3.7039904e-11
   2.7894065e+01   3.4801311e-11
   2.7956467e+01   3.2698000e-11
   2.8018870e+01   3.0721799e-11
   2.8081273e+01   2.8865024e-11
   2.8143676e+01   2.7120461e-11
   2.8206079e+01   2.5481327e-11
   2.8268482e+01   2.3941253e-11
   2.8330884e+01   2.2494253e-11
   2.8393287e+01   2.1134701e-11
   2.8455690e+01   1.9857313e-11
   2.8518093e+01   1.8657125e-11
   2.8580496e+01   1.7529472e-11
   2.8642899e+01   1.6469969e-11
   2.8705301e+01   1.5474498e-11
   2.8767704e+01   1.4539191e-11
   2.8830107e+01   1.3660411e-11
   2.8892510e+01   1.2834742e-11
   2.8954913e+01   1.2058974e-11
   2.9017315e+01   1.1330093e-11


==> my_figures/Data/signal_opt_t_epsilon-5.dat <==
  -2.9017315e+01   1.2905136e-11
  -2.8955903e+01   1.3746399e-11
  -2.8894491e+01   1.4642631e-11
  -2.8833079e+01   1.5597431e-11
  -2.8771666e+01   1.6614637e-11
  -2.8710254e+01   1.7698338e-11
  -2.8648842e+01   1.8852891e-11
  -2.8587429e+01   2.0082939e-11
  -2.8526017e+01   2.1393432e-11
  -2.8464605e+01   2.2789644e-11
  -2.8403192e+01   2.4277195e-11
  -2.8341780e+01   2.5862075e-11
  -2.8280368e+01   2.7550670e-11
  -2.8218955e+01   2.9349782e-11
  -2.8157543e+01   3.1266663e-11
  -2.8096131e+01   3.3309043e-11
  -2.8034719e+01   3.5485157e-11
  -2.7973306e+01   3.7803785e-11
  -2.7911894e+01   4.0274284e-11
  -2.7850482e+01   4.2906628e-11
  -2.7789069e+01   4.5711444e-11
  -2.7727657e+01   4.8700064e-11
  -2.7666245e+01   5.1884562e-11
  -2.7604832e+01   5.5277810e-11
  -2.7543420e+01   5.8893527e-11
  -2.7482008e+01   6.2746336e-11
  -2.7420595e+01   6.6851823e-11
  -2.7359183e+01   7.1226604e-11
  -2.7297771e+01   7.5888389e-11
  -2.7236359e+01   8.0856054e-11
  -2.7174946e+01   8.6149722e-11
  -2.7113534e+01   9.1790843e-11
  -2.7052122e+01   9.7802282e-11
  -2.6990709e+01   1.0420841e-10
  -2.6929297e+01   1.1103522e-10
  -2.6867885e+01   1.1831040e-10
  -2.6806472e+01   1.2606347e-10
  -2.6745060e+01   1.3432592e-10
  -2.6683648e+01   1.4313130e-10
  -2.6622235e+01   1.5251537e-10
  -2.6560823e+01   1.6251628e-10
  -2.6499411e+01   1.7317467e-10
  -2.6437999e+01   1.8453389e-10
  -2.6376586e+01   1.9664013e-10
  -2.6315174e+01   2.0954268e-10
  -2.6253762e+01   2.2329402e-10
  -2.6192349e+01   2.3795017e-10
  -2.6130937e+01   2.5357081e-10
  -2.6069525e+01   2.7021958e-10
  -2.6008112e+01   2.8796435e-10
  -2.5946700e+01   3.0687744e-10
  -2.5885288e+01   3.2703600e-10
  -2.5823875e+01   3.4852227e-10
  -2.5762463e+01   3.7142393e-10
  -2.5701051e+01   3.9583448e-10
  -2.5639639e+01   4.2185359e-10
  -2.5578226e+01   4.4958757e-10
  -2.5516814e+01   4.7914973e-10
  -2.5455402e+01   5.1066093e-10
  -2.5393989e+01   5.4425002e-10
  -2.5332577e+01   5.8005439e-10
  -2.5271165e+01   6.1822055e-10
  -2.5209752e+01   6.5890473e-10
  -2.5148340e+01   7.0227351e-10
  -2.5086928e+01   7.4850453e-10
  -2.5025515e+01   7.9778722e-10
  -2.4964103e+01   8.5032357e-10
  -2.4902691e+01   9.0632899e-10
  -2.4841279e+01   9.6603319e-10
  -2.4779866e+01   1.0296811e-09
  -2.4718454e+01   1.0975340e-09
  -2.4657042e+01   1.1698705e-09
  -2.4595629e+01   1.2469876e-09
  -2.4534217e+01   1.3292022e-09
  -2.4472805e+01   1.4168522e-09
  -2.4411392e+01   1.5102979e-09
  -2.4349980e+01   1.6099236e-09
  -2.4288568e+01   1.7161393e-09
  -2.4227155e+01   1.8293820e-09
  -2.4165743e+01   1.9501180e-09
  -2.4104331e+01   2.0788444e-09
  -2.4042919e+01   2.2160917e-09
  -2.3981506e+01   2.3624254e-09
  -2.3920094e+01   2.5184489e-09
  -2.3858682e+01   2.6848054e-09
  -2.3797269e+01   2.8621815e-09
  -2.3735857e+01   3.0513089e-09
  -2.3674445e+01   3.2529686e-09
  -2.3613032e+01   3.4679933e-09
  -2.3551620e+01   3.6972713e-09
  -2.3490208e+01   3.9417502e-09
  -2.3428795e+01   4.2024405e-09
  -2.3367383e+01   4.4804204e-09
  -2.3305971e+01   4.7768399e-09
  -2.3244559e+01   5.0929255e-09
  -2.3183146e+01   5.4299859e-09
  -2.3121734e+01   5.7894169e-09
  -2.3060322e+01   6.1727074e-09
  -2.2998909e+01   6.5814459e-09
  -2.2937497e+01   7.0173267e-09
  -2.2876085e+01   7.4821576e-09
  -2.2814672e+01   7.9778667e-09
  -2.2753260e+01   8.5065112e-09
  -2.2691848e+01   9.0702858e-09
  -2.2630435e+01   9.6715316e-09
  -2.2569023e+01   1.0312746e-08
  -2.2507611e+01   1.0996595e-08
  -2.2446199e+01   1.1725920e-08
  -2.2384786e+01   1.2503754e-08
  -2.2323374e+01   1.3333334e-08
  -2.2261962e+01   1.4218111e-08
  -2.2200549e+01   1.5161769e-08
  -2.2139137e+01   1.6168238e-08
  -2.2077725e+01   1.7241711e-08
  -2.2016312e+01   1.8386660e-08
  -2.1954900e+01   1.9607861e-08
  -2.1893488e+01   2.0910404e-08
  -2.1832075e+01   2.2299724e-08
  -2.1770663e+01   2.3781619e-08
  -2.1709251e+01   2.5362276e-08
  -2.1647839e+01   2.7048295e-08
  -2.1586426e+01   2.8846720e-08
  -2.1525014e+01   3.0765068e-08
  -2.1463602e+01   3.2811357e-08
  -2.1402189e+01   3.4994146e-08
  -2.1340777e+01   3.7322566e-08
  -2.1279365e+01   3.9806362e-08
  -2.1217952e+01   4.2455933e-08
  -2.1156540e+01   4.5282374e-08
  -2.1095128e+01   4.8297526e-08
  -2.1033715e+01   5.1514027e-08
  -2.0972303e+01   5.4945361e-08
  -2.0910891e+01   5.8605918e-08
  -2.0849479e+01   6.2511055e-08
  -2.0788066e+01   6.6677163e-08
  -2.0726654e+01   7.1121731e-08
  -2.0665242e+01   7.5863426e-08
  -2.0603829e+01   8.0922169e-08
  -2.0542417e+01   8.6319221e-08
  -2.0481005e+01   9.2077271e-08
  -2.0419592e+01   9.8220536e-08
  -2.0358180e+01   1.0477486e-07
  -2.0296768e+01   1.1176784e-07
  -2.0235355e+01   1.1922890e-07
  -2.0173943e+01   1.2718947e-07
  -2.0112531e+01   1.3568309e-07
  -2.0051119e+01   1.4474556e-07
  -1.9989706e+01   1.5441508e-07
  -1.9928294e+01   1.6473244e-07
  -1.9866882e+01   1.7574116e-07
  -1.9805469e+01   1.8748771e-07
  -1.9744057e+01   2.0002168e-07
  -1.9682645e+01   2.1339600e-07
  -1.9621232e+01   2.2766719e-07
  -1.9559820e+01   2.4289556e-07
  -1.9498408e+01   2.5914549e-07
  -1.9436995e+01   2.7648571e-07
  -1.9375583e+01   2.9498958e-07
  -1.9314171e+01   3.1473542e-07
  -1.9252759e+01   3.3580682e-07
  -1.9191346e+01   3.5829304e-07
  -1.9129934e+01   3.8228933e-07
  -1.9068522e+01   4.0789740e-07
  -1.9007109e+01   4.3522582e-07
  -1.8945697e+01   4.6439049e-07
  -1.8884285e+01   4.9551515e-07
  -1.8822872e+01   5.2873189e-07
  -1.8761460e+01   5.6418174e-07
  -1.8700048e+01   6.0201525e-07
  -1.8638635e+01   6.4239317e-07
  -1.8577223e+01   6.8548709e-07
  -1.8515811e+01   7.3148022e-07
  -1.8454399e+01   7.8056818e-07
  -1.8392986e+01   8.3295980e-07
  -1.8331574e+01   8.8887805e-07
  -1.8270162e+01   9.4856099e-07
  -1.8208749e+01   1.0122628e-06
  -1.8147337e+01   1.0802548e-06
  -1.8085925e+01   1.1528269e-06
  -1.8024512e+01   1.2302884e-06
  -1.7963100e+01   1.3129696e-06
  -1.7901688e+01   1.4012232e-06
  -1.7840275e+01   1.4954260e-06
  -1.7778863e+01   1.5959799e-06
  -1.7717451e+01   1.7033145e-06
  -1.7656039e+01   1.8178883e-06
  -1.7594626e+01   1.9401908e-06
  -1.7533214e+01   2.0707450e-06
  -1.7471802e+01   2.2101089e-06
  -1.7410389e+01   2.3588789e-06
  -1.7348977e+01   2.5176915e-06
  -1.7287565e+01   2.6872265e-06
  -1.7226152e+01   2.8682099e-06
  -1.7164740e+01   3.0614169e-06
  -1.7103328e+01   3.2676753e-06
  -1.7041915e+01   3.4878693e-06
  -1.6980503e+01   3.7229429e-06
  -1.6919091e+01   3.9739045e-06
  -1.6857679e+01   4.2418309e-06
  -1.6796266e+01   4.5278718e-06
  -1.6734854e+01   4.8332556e-06
  -1.6673442e+01   5.1592937e-06
  -1.6612029e+01   5.5073869e-06
  -1.6550617e+01   5.8790313e-06
  -1.6489205e+01   6.2758245e-06
  -1.6427792e+01   6.6994731e-06
  -1.6366380e+01   7.1517994e-06
  -1.6304968e+01   7.6347502e-06
  -1.6243555e+01   8.1504043e-06
  -1.6182143e+01   8.7009824e-06
  -1.6120731e+01   9.2888560e-06
  -1.6059319e+01   9.9165583e-06
  -1.5997906e+01   1.0586795e-05
  -1.5936494e+01   1.1302456e-05
  -1.5875082e+01   1.2066629e-05
  -1.5813669e+01   1.2882609e-05
  -1.5752257e+01   1.3753920e-05
  -1.5690845e+01   1.4684322e-05
  -1.5629432e+01   1.5677835e-05
  -1.5568020e+01   1.6738750e-05
  -1.5506608e+01   1.7871652e-05
  -1.5445195e+01   1.9081439e-05
  -1.5383783e+01   2.0373342e-05
  -1.5322371e+01   2.1752950e-05
  -1.5260959e+01   2.3226232e-05
  -1.5199546e+01   2.4799565e-05
  -1.5138134e+01   2.6479761e-05
  -1.5076722e+01   2.8274099e-05
  -1.5015309e+01   3.0190352e-05
  -1.4953897e+01   3.2236824e-05
  -1.4892485e+01   3.4422389e-05
  -1.4831072e+01   3.6756524e-05
  -1.4769660e+01   3.9249354e-05
  -1.4708248e+01   4.1911697e-05
  -1.4646835e+01   4.4755110e-05
  -1.4585423e+01   4.7791938e-05
  -1.4524011e+01   5.1035373e-05
  -1.4462599e+01   5.4499505e-05
  -1.4401186e+01   5.8199390e-05
  -1.4339774e+01   6.2151113e-05
  -1.4278362e+01   6.6371860e-05
  -1.4216949e+01   7.0879991e-05
  -1.4155537e+01   7.5695123e-05
  -1.4094125e+01   8.0838214e-05
  -1.4032712e+01   8.6331659e-05
  -1.3971300e+01   9.2199383e-05
  -1.3909888e+01   9.8466950e-05
  -1.3848475e+01   1.0516167e-04
  -1.3787063e+01   1.1231274e-04
  -1.3725651e+01   1.1995133e-04
  -1.3664239e+01   1.2811077e-04
  -1.3602826e+01   1.3682665e-04
  -1.3541414e+01   1.4613702e-04
  -1.3480002e+01   1.5608252e-04
  -1.3418589e+01   1.6670659e-04
  -1.3357177e+01   1.7805564e-04
  -1.3295765e+01   1.9017926e-04
  -1.3234352e+01   2.0313044e-04
  -1.3172940e+01   2.1696580e-04
  -1.3111528e+01   2.3174587e-04
  -1.3050115e+01   2.4753529e-04
  -1.2988703e+01   2.6440317e-04
  -1.2927291e+01   2.8242333e-04
  -1.2865879e+01   3.0167469e-04
  -1.2804466e+01   3.2224156e-04
  -1.2743054e+01   3.4421405e-04
  -1.2681642e+01   3.6768844e-04
  -1.2620229e+01   3.9276765e-04
  -1.2558817e+01   4.1956165e-04
  -1.2497405e+01   4.4818794e-04
  -1.2435992e+01   4.7877214e-04
  -1.2374580e+01   5.1144845e-04
  -1.2313168e+01   5.4636032e-04
  -1.2251755e+01   5.8366106e-04
  -1.2190343e+01   6.2351450e-04
  -1.2128931e+01   6.6609573e-04
  -1.2067518e+01   7.1159189e-04
  -1.2006106e+01   7.6020298e-04
  -1.1944694e+01   8.1214274e-04
  -1.1883282e+01   8.6763963e-04
  -1.1821869e+01   9.2693781e-04
  -1.1760457e+01   9.9029823e-04
  -1.1699045e+01   1.0579998e-03
  -1.1637632e+01   1.1303406e-03
  -1.1576220e+01   1.2076393e-03
  -1.1514808e+01   1.2902365e-03
  -1.1453395e+01   1.3784960e-03
  -1.1391983e+01   1.4728069e-03
  -1.1330571e+01   1.5735851e-03
  -1.1269158e+01   1.6812750e-03
  -1.1207746e+01   1.7963517e-03
  -1.1146334e+01   1.9193229e-03
  -1.1084922e+01   2.0507314e-03
  -1.1023509e+01   2.1911574e-03
  -1.0962097e+01   2.3412209e-03
  -1.0900685e+01   2.5015849e-03
  -1.0839272e+01   2.6729578e-03
  -1.0777860e+01   2.8560970e-03
  -1.0716448e+01   3.0518121e-03
  -1.0655035e+01   3.2609685e-03
  -1.0593623e+01   3.4844911e-03
  -1.0532211e+01   3.7233689e-03
  -1.0470798e+01   3.9786588e-03
  -1.0409386e+01   4.2514908e-03
  -1.0347974e+01   4.5430726e-03
  -1.0286562e+01   4.8546955e-03
  -1.0225149e+01   5.1877397e-03
  -1.0163737e+01   5.5436806e-03
  -1.0102325e+01   5.9240954e-03
  -1.0040912e+01   6.3306704e-03
  -9.9795000e+00   6.7652078e-03
  -9.9180877e+00   7.2296346e-03
  -9.8566754e+00   7.7260105e-03
  -9.7952631e+00   8.2565375e-03
  -9.7338508e+00   8.8235695e-03
  -9.6724385e+00   9.4296229e-03
  -9.6110262e+00   1.0077388e-02
  -9.5496139e+00   1.0769740e-02
  -9.4882016e+00   1.1509754e-02
  -9.4267893e+00   1.2300715e-02
  -9.3653770e+00   1.3146138e-02
  -9.3039646e+00   1.4049777e-02
  -9.2425523e+00   1.5015647e-02
  -9.1811400e+00   1.6048040e-02
  -9.1197277e+00   1.7151542e-02
  -9.0583154e+00   1.8331059e-02
  -8.9969031e+00   1.9591832e-02
  -8.9354908e+00   2.0939463e-02
  -8.8740785e+00   2.2379941e-02
  -8.8126662e+00   2.3919667e-02
  -8.7512539e+00   2.5565482e-02
  -8.6898416e+00   2.7324697e-02
  -8.6284293e+00   2.9205126e-02
  -8.5670170e+00   3.1215117e-02
  -8.5056046e+00   3.3363593e-02
  -8.4441923e+00   3.5660085e-02
  -8.3827800e+00   3.8114775e-02
  -8.3213677e+00   4.0738542e-02
  -8.2599554e+00   4.3543004e-02
  -8.1985431e+00   4.6540567e-02
  -8.1371308e+00   4.9744477e-02
  -8.0757185e+00   5.3168876e-02
  -8.0143062e+00   5.6828854e-02
  -7.9528939e+00   6.0740513e-02
  -7.8914816e+00   6.4921028e-02
  -7.8300693e+00   6.9388710e-02
  -7.7686569e+00   7.4163079e-02
  -7.7072446e+00   7.9264924e-02
  -7.6458323e+00   8.4716385e-02
  -7.5844200e+00   9.0541018e-02
  -7.5230077e+00   9.6763871e-02
  -7.4615954e+00   1.0341156e-01
  -7.4001831e+00   1.1051232e-01
  -7.3387708e+00   1.1809611e-01
  -7.2773585e+00   1.2619465e-01
  -7.2159462e+00   1.3484146e-01
  -7.1545339e+00   1.4407194e-01
  -7.0931216e+00   1.5392338e-01
  -7.0317093e+00   1.6443496e-01
  -6.9702969e+00   1.7564777e-01
  -6.9088846e+00   1.8760471e-01
  -6.8474723e+00   2.0035046e-01
  -6.7860600e+00   2.1393130e-01
  -6.7246477e+00   2.2839493e-01
  -6.6632354e+00   2.4379018e-01
  -6.6018231e+00   2.6016669e-01
  -6.5404108e+00   2.7757435e-01
  -6.4789985e+00   2.9606276e-01
  -6.4175862e+00   3.1568042e-01
  -6.3561739e+00   3.3647379e-01
  -6.2947616e+00   3.5848610e-01
  -6.2333493e+00   3.8175595e-01
  -6.1719369e+00   4.0631558e-01
  -6.1105246e+00   4.3218886e-01
  -6.0491123e+00   4.5938894e-01
  -5.9877000e+00   4.8791551e-01
  -5.9262877e+00   5.1775174e-01
  -5.8648754e+00   5.4886077e-01
  -5.8034631e+00   5.8118197e-01
  -5.7420508e+00   6.1462692e-01
  -5.6806385e+00   6.4907522e-01
  -5.6192262e+00   6.8437039e-01
  -5.5578139e+00   7.2031603e-01
  -5.4964016e+00   7.5667260e-01
  -5.4349892e+00   7.9315510e-01
  -5.3735769e+00   8.2943231e-01
  -5.3121646e+00   8.6512771e-01
  -5.2507523e+00   8.9982294e-01
  -5.1893400e+00   9.3306393e-01
  -5.1279277e+00   9.6437004e-01
  -5.0665154e+00   9.9324636e-01
  -5.0051031e+00   1.0191989e+00
  -4.9436908e+00   1.0417522e+00
  -4.8822785e+00   1.0604682e+00
  -4.8208662e+00   1.0749655e+00
  -4.7594539e+00   1.0849376e+00
  -4.6980416e+00   1.0901678e+00
  -4.6366292e+00   1.0905412e+00
  -4.5752169e+00   1.0860503e+00
  -4.5138046e+00   1.0767956e+00
  -4.4523923e+00   1.0629803e+00
  -4.3909800e+00   1.0448997e+00
  -4.3295677e+00   1.0229260e+00
  -4.2681554e+00   9.9749097e-01
  -4.2067431e+00   9.6906652e-01
  -4.1453308e+00   9.3814571e-01
  -4.0839185e+00   9.0522486e-01
  -4.0225062e+00   8.7078806e-01
  -3.9610939e+00   8.3529439e-01
  -3.8996816e+00   7.9916836e-01
  -3.8382692e+00   7.6279330e-01
  -3.7768569e+00   7.2650765e-01
  -3.7154446e+00   6.9060361e-01
  -3.6540323e+00   6.5532773e-01
  -3.5926200e+00   6.2088304e-01
  -3.5312077e+00   5.8743218e-01
  -3.4697954e+00   5.5510115e-01
  -3.4083831e+00   5.2398341e-01
  -3.3469708e+00   4.9414405e-01
  -3.2855585e+00   4.6562388e-01
  -3.2241462e+00   4.3844318e-01
  -3.1627339e+00   4.1260530e-01
  -3.1013215e+00   3.8809972e-01
  -3.0399092e+00   3.6490491e-01
  -2.9784969e+00   3.4299068e-01
  -2.9170846e+00   3.2232031e-01
  -2.8556723e+00   3.0285223e-01
  -2.7942600e+00   2.8454157e-01
  -2.7328477e+00   2.6734129e-01
  -2.6714354e+00   2.5120325e-01
  -2.6100231e+00   2.3607896e-01
  -2.5486108e+00   2.2192022e-01
  -2.4871985e+00   2.0867965e-01
  -2.4257862e+00   1.9631108e-01
  -2.3643739e+00   1.8476982e-01
  -2.3029615e+00   1.7401289e-01
  -2.2415492e+00   1.6399916e-01
  -2.1801369e+00   1.5468948e-01
  -2.1187246e+00   1.4604673e-01
  -2.0573123e+00   1.3803584e-01
  -1.9959000e+00   1.3062377e-01
  -1.9344877e+00   1.2377956e-01
  -1.8730754e+00   1.1747424e-01
  -1.8116631e+00   1.1168082e-01
  -1.7502508e+00   1.0637423e-01
  -1.6888385e+00   1.0153125e-01
  -1.6274262e+00   9.7130501e-02
  -1.5660139e+00   9.3152332e-02
  -1.5046015e+00   8.9578805e-02
  -1.4431892e+00   8.6393617e-02
  -1.3817769e+00   8.3582054e-02
  -1.3203646e+00   8.1130939e-02
  -1.2589523e+00   7.9028584e-02
  -1.1975400e+00   7.7264747e-02
  -1.1361277e+00   7.5830589e-02
  -1.0747154e+00   7.4718640e-02
  -1.0133031e+00   7.3922766e-02
  -9.5189077e-01   7.3438142e-02
  -8.9047846e-01   7.3261227e-02
  -8.2906616e-01   7.3389746e-02
  -7.6765385e-01   7.3822674e-02
  -7.0624154e-01   7.4560225e-02
  -6.4482923e-01   7.5603844e-02
  -5.8341692e-01   7.6956207e-02
  -5.2200462e-01   7.8621220e-02
  -4.6059231e-01   8.0604025e-02
  -3.9918000e-01   8.2911006e-02
  -3.3776769e-01   8.5549804e-02
  -2.7635539e-01   8.8529332e-02
  -2.1494308e-01   9.1859787e-02
  -1.5353077e-01   9.5552680e-02
  -9.2118462e-02   9.9620851e-02
  -3.0706154e-02   1.0407849e-01
   3.0706154e-02   1.0894118e-01
   9.2118462e-02   1.1422590e-01
   1.5353077e-01   1.1995105e-01
   2.1494308e-01   1.2613649e-01
   2.7635539e-01   1.3280356e-01
   3.3776769e-01   1.3997505e-01
   3.9918000e-01   1.4767526e-01
   4.6059231e-01   1.5592997e-01
   5.2200462e-01   1.6476641e-01
   5.8341692e-01   1.7421327e-01
   6.4482923e-01   1.8430058e-01
   7.0624154e-01   1.9505969e-01
   7.6765385e-01   2.0652312e-01
   8.2906616e-01   2.1872443e-01
   8.9047846e-01   2.3169802e-01
   9.5189077e-01   2.4547884e-01
   1.0133031e+00   2.6010212e-01
   1.0747154e+00   2.7560296e-01
   1.1361277e+00   2.9201579e-01
   1.1975400e+00   3.0937384e-01
   1.2589523e+00   3.2770834e-01
   1.3203646e+00   3.4704772e-01
   1.3817769e+00   3.6741656e-01
   1.4431892e+00   3.8883437e-01
   1.5046015e+00   4.1131421e-01
   1.5660139e+00   4.3486108e-01
   1.6274262e+00   4.5947014e-01
   1.6888385e+00   4.8512461e-01
   1.7502508e+00   5.1179358e-01
   1.8116631e+00   5.3942960e-01
   1.8730754e+00   5.6796606e-01
   1.9344877e+00   5.9731462e-01
   1.9959000e+00   6.2736260e-01
   2.0573123e+00   6.5797048e-01
   2.1187246e+00   6.8896982e-01
   2.1801369e+00   7.2016165e-01
   2.2415492e+00   7.5131553e-01
   2.3029615e+00   7.8216976e-01
   2.3643739e+00   8.1243271e-01
   2.4257862e+00   8.4178573e-01
   2.4871985e+00   8.6988772e-01
   2.5486108e+00   8.9638148e-01
   2.6100231e+00   9.2090194e-01
   2.6714354e+00   9.4308600e-01
   2.7328477e+00   9.6258364e-01
   2.7942600e+00   9.7906999e-01
   2.8556723e+00   9.9225743e-01
   2.9170846e+00   1.0019072e+00
   2.9784969e+00   1.0078396e+00
   3.0399092e+00   1.0099417e+00
   3.1013215e+00   1.0081730e+00
   3.1627339e+00   1.0025666e+00
   3.2241462e+00   9.9322834e-01
   3.2855585e+00   9.8033138e-01
   3.3469708e+00   9.6410892e-01
   3.4083831e+00   9.4484398e-01
   3.4697954e+00   9.2285802e-01
   3.5312077e+00   8.9849879e-01
   3.5926200e+00   8.7212826e-01
   3.6540323e+00   8.4411136e-01
   3.7154446e+00   8.1480601e-01
   3.7768569e+00   7.8455473e-01
   3.8382692e+00   7.5367813e-01
   3.8996816e+00   7.2247014e-01
   3.9610939e+00   6.9119494e-01
   4.0225062e+00   6.6008550e-01
   4.0839185e+00   6.2934330e-01
   4.1453308e+00   5.9913914e-01
   4.2067431e+00   5.6961466e-01
   4.2681554e+00   5.4088446e-01
   4.3295677e+00   5.1303851e-01
   4.3909800e+00   4.8614476e-01
   4.4523923e+00   4.6025172e-01
   4.5138046e+00   4.3539111e-01
   4.5752169e+00   4.1158020e-01
   4.6366292e+00   3.8882413e-01
   4.6980416e+00   3.6711794e-01
   4.7594539e+00   3.4644838e-01
   4.8208662e+00   3.2679558e-01
   4.8822785e+00   3.0813440e-01
   4.9436908e+00   2.9043569e-01
   5.0051031e+00   2.7366731e-01
   5.0665154e+00   2.5779501e-01
   5.1279277e+00   2.4278315e-01
   5.1893400e+00   2.2859533e-01
   5.2507523e+00   2.1519486e-01
   5.3121646e+00   2.0254517e-01
   5.3735769e+00   1.9061015e-01
   5.4349892e+00   1.7935437e-01
   5.4964016e+00   1.6874329e-01
   5.5578139e+00   1.5874343e-01
   5.6192262e+00   1.4932242e-01
   5.6806385e+00   1.4044914e-01
   5.7420508e+00   1.3209370e-01
   5.8034631e+00   1.2422754e-01
   5.8648754e+00   1.1682335e-01
   5.9262877e+00   1.0985514e-01
   5.9877000e+00   1.0329817e-01
   6.0491123e+00   9.7128942e-02
   6.1105246e+00   9.1325176e-02
   6.1719369e+00   8.5865754e-02
   6.2333493e+00   8.0730687e-02
   6.2947616e+00   7.5901068e-02
   6.3561739e+00   7.1359030e-02
   6.4175862e+00   6.7087699e-02
   6.4789985e+00   6.3071146e-02
   6.5404108e+00   5.9294343e-02
   6.6018231e+00   5.5743120e-02
   6.6632354e+00   5.2404118e-02
   6.7246477e+00   4.9264748e-02
   6.7860600e+00   4.6313153e-02
   6.8474723e+00   4.3538165e-02
   6.9088846e+00   4.0929268e-02
   6.9702969e+00   3.8476564e-02
   7.0317093e+00   3.6170736e-02
   7.0931216e+00   3.4003015e-02
   7.1545339e+00   3.1965153e-02
   7.2159462e+00   3.0049388e-02
   7.2773585e+00   2.8248420e-02
   7.3387708e+00   2.6555380e-02
   7.4001831e+00   2.4963810e-02
   7.4615954e+00   2.3467635e-02
   7.5230077e+00   2.2061143e-02
   7.5844200e+00   2.0738962e-02
   7.6458323e+00   1.9496041e-02
   7.7072446e+00   1.8327631e-02
   7.7686569e+00   1.7229266e-02
   7.8300693e+00   1.6196748e-02
   7.8914816e+00   1.5226130e-02
   7.9528939e+00   1.4313702e-02
   8.0143062e+00   1.3455973e-02
   8.0757185e+00   1.2649666e-02
   8.1371308e+00   1.1891696e-02
   8.1985431e+00   1.1179164e-02
   8.2599554e+00   1.0509347e-02
   8.3213677e+00   9.8796827e-03
   8.3827800e+00   9.2877632e-03
   8.4441923e+00   8.7313252e-03
   8.5056046e+00   8.2082408e-03
   8.5670170e+00   7.7165101e-03
   8.6284293e+00   7.2542527e-03
   8.6898416e+00   6.8197013e-03
   8.7512539e+00   6.4111944e-03
   8.8126662e+00   6.0271704e-03
   8.8740785e+00   5.6661612e-03
   8.9354908e+00   5.3267867e-03
   8.9969031e+00   5.0077498e-03
   9.0583154e+00   4.7078310e-03
   9.1197277e+00   4.4258840e-03
   9.1811400e+00   4.1608315e-03
   9.2425523e+00   3.9116605e-03
   9.3039646e+00   3.6774188e-03
   9.3653770e+00   3.4572116e-03
   9.4267893e+00   3.2501974e-03
   9.4882016e+00   3.0555855e-03
   9.5496139e+00   2.8726323e-03
   9.6110262e+00   2.7006391e-03
   9.6724385e+00   2.5389489e-03
   9.7338508e+00   2.3869442e-03
   9.7952631e+00   2.2440445e-03
   9.8566754e+00   2.1097042e-03
   9.9180877e+00   1.9834101e-03
   9.9795000e+00   1.8646803e-03
   1.0040912e+01   1.7530613e-03
   1.0102325e+01   1.6481271e-03
   1.0163737e+01   1.5494771e-03
   1.0225149e+01   1.4567348e-03
   1.0286562e+01   1.3695462e-03
   1.0347974e+01   1.2875785e-03
   1.0409386e+01   1.2105189e-03
   1.0470798e+01   1.1380735e-03
   1.0532211e+01   1.0699657e-03
   1.0593623e+01   1.0059358e-03
   1.0655035e+01   9.4573935e-04
   1.0716448e+01   8.8914685e-04
   1.0777860e+01   8.3594238e-04
   1.0839272e+01   7.8592301e-04
   1.0900685e+01   7.3889797e-04
   1.0962097e+01   6.9468792e-04
   1.1023509e+01   6.5312426e-04
   1.1084922e+01   6.1404850e-04
   1.1146334e+01   5.7731165e-04
   1.1207746e+01   5.4277365e-04
   1.1269158e+01   5.1030282e-04
   1.1330571e+01   4.7977537e-04
   1.1391983e+01   4.5107494e-04
   1.1453395e+01   4.2409213e-04
   1.1514808e+01   3.9872410e-04
   1.1576220e+01   3.7487417e-04
   1.1637632e+01   3.5245144e-04
   1.1699045e+01   3.3137048e-04
   1.1760457e+01   3.1155095e-04
   1.1821869e+01   2.9291734e-04
   1.1883282e+01   2.7539865e-04
   1.1944694e+01   2.5892815e-04
   1.2006106e+01   2.4344309e-04
   1.2067518e+01   2.2888448e-04
   1.2128931e+01   2.1519687e-04
   1.2190343e+01   2.0232813e-04
   1.2251755e+01   1.9022925e-04
   1.2313168e+01   1.7885415e-04
   1.2374580e+01   1.6815952e-04
   1.2435992e+01   1.5810462e-04
   1.2497405e+01   1.4865118e-04
   1.2558817e+01   1.3976320e-04
   1.2620229e+01   1.3140685e-04
   1.2681642e+01   1.2355031e-04
   1.2743054e+01   1.1616367e-04
   1.2804466e+01   1.0921883e-04
   1.2865879e+01   1.0268934e-04
   1.2927291e+01   9.6550346e-05
   1.2988703e+01   9.0778495e-05
   1.3050115e+01   8.5351817e-05
   1.3111528e+01   8.0249662e-05
   1.3172940e+01   7.5452614e-05
   1.3234352e+01   7.0942421e-05
   1.3295765e+01   6.6701923e-05
   1.3357177e+01   6.2714987e-05
   1.3418589e+01   5.8966444e-05
   1.3480002e+01   5.5442036e-05
   1.3541414e+01   5.2128354e-05
   1.3602826e+01   4.9012795e-05
   1.3664239e+01   4.6083508e-05
   1.3725651e+01   4.3329353e-05
   1.3787063e+01   4.0739855e-05
   1.3848475e+01   3.8305167e-05
   1.3909888e+01   3.6016029e-05
   1.3971300e+01   3.3863737e-05
   1.4032712e+01   3.1840107e-05
   1.4094125e+01   2.9937446e-05
   1.4155537e+01   2.8148520e-05
   1.4216949e+01   2.6466526e-05
   1.4278362e+01   2.4885072e-05
   1.4339774e+01   2.3398145e-05
   1.4401186e+01   2.2000093e-05
   1.4462599e+01   2.0685602e-05
   1.4524011e+01   1.9449676e-05
   1.4585423e+01   1.8287618e-05
   1.4646835e+01   1.7195011e-05
   1.4708248e+01   1.6167702e-05
   1.4769660e+01   1.5201789e-05
   1.4831072e+01   1.4293601e-05
   1.4892485e+01   1.3439687e-05
   1.4953897e+01   1.2636801e-05
   1.5015309e+01   1.1881895e-05
   1.5076722e+01   1.1172099e-05
   1.5138134e+01   1.0504717e-05
   1.5199546e+01   9.8772145e-06
   1.5260959e+01   9.2872068e-06
   1.5322371e+01   8.7324531e-06
   1.5383783e+01   8.2108462e-06
   1.5445195e+01   7.7204049e-06
   1.5506608e+01   7.2592666e-06
   1.5568020e+01   6.8256798e-06
   1.5629432e+01   6.4179980e-06
   1.5690845e+01   6.0346729e-06
   1.5752257e+01   5.6742490e-06
   1.5813669e+01   5.3353575e-06
   1.5875082e+01   5.0167117e-06
   1.5936494e+01   4.7171018e-06
   1.5997906e+01   4.4353902e-06
   1.6059319e+01   4.1705073e-06
   1.6120731e+01   3.9214476e-06
   1.6182143e+01   3.6872656e-06
   1.6243555e+01   3.4670722e-06
   1.6304968e+01   3.2600316e-06
   1.6366380e+01   3.0653580e-06
   1.6427792e+01   2.8823124e-06
   1.6489205e+01   2.7102000e-06
   1.6550617e+01   2.5483678e-06
   1.6612029e+01   2.3962013e-06
   1.6673442e+01   2.2531233e-06
   1.6734854e+01   2.1185906e-06
   1.6796266e+01   1.9920928e-06
   1.6857679e+01   1.8731499e-06
   1.6919091e+01   1.7613106e-06
   1.6980503e+01   1.6561504e-06
   1.7041915e+01   1.5572704e-06
   1.7103328e+01   1.4642955e-06
   1.7164740e+01   1.3768729e-06
   1.7226152e+01   1.2946709e-06
   1.7287565e+01   1.2173776e-06
   1.7348977e+01   1.1447000e-06
   1.7410389e+01   1.0763623e-06
   1.7471802e+01   1.0121052e-06
   1.7533214e+01   9.5168506e-07
   1.7594626e+01   8.9487268e-07
   1.7656039e+01   8.4145259e-07
   1.7717451e+01   7.9122218e-07
   1.7778863e+01   7.4399095e-07
   1.7840275e+01   6.9957978e-07
   1.7901688e+01   6.5782024e-07
   1.7963100e+01   6.1855398e-07
   1.8024512e+01   5.8163210e-07
   1.8085925e+01   5.4691459e-07
   1.8147337e+01   5.1426982e-07
   1.8208749e+01   4.8357400e-07
   1.8270162e+01   4.5471076e-07
   1.8331574e+01   4.2757065e-07
   1.8392986e+01   4.0205078e-07
   1.8454399e+01   3.7805441e-07
   1.8515811e+01   3.5549056e-07
   1.8577223e+01   3.3427370e-07
   1.8638635e+01   3.1432339e-07
   1.8700048e+01   2.9556401e-07
   1.8761460e+01   2.7792446e-07
   1.8822872e+01   2.6133786e-07
   1.8884285e+01   2.4574135e-07
   1.8945697e+01   2.3107583e-07
   1.9007109e+01   2.1728569e-07
   1.9068522e+01   2.0431869e-07
   1.9129934e+01   1.9212568e-07
   1.9191346e+01   1.8066044e-07
   1.9252759e+01   1.6987953e-07
   1.9314171e+01   1.5974209e-07
   1.9375583e+01   1.5020972e-07
   1.9436995e+01   1.4124628e-07
   1.9498408e+01   1.3281782e-07
   1.9559820e+01   1.2489240e-07
   1.9621232e+01   1.1743999e-07
   1.9682645e+01   1.1043235e-07
   1.9744057e+01   1.0384293e-07
   1.9805469e+01   9.7646768e-08
   1.9866882e+01   9.1820391e-08
   1.9928294e+01   8.6341725e-08
   1.9989706e+01   8.1190014e-08
   2.0051119e+01   7.6345743e-08
   2.0112531e+01   7.1790560e-08
   2.0173943e+01   6.7507211e-08
   2.0235355e+01   6.3479471e-08
   2.0296768e+01   5.9692083e-08
   2.0358180e+01   5.6130702e-08
   2.0419592e+01   5.2781838e-08
   2.0481005e+01   4.9632808e-08
   2.0542417e+01   4.6671684e-08
   2.0603829e+01   4.3887253e-08
   2.0665242e+01   4.1268969e-08
   2.0726654e+01   3.8806915e-08
   2.0788066e+01   3.6491769e-08
   2.0849479e+01   3.4314763e-08
   2.0910891e+01   3.2267652e-08
   2.0972303e+01   3.0342686e-08
   2.1033715e+01   2.8532574e-08
   2.1095128e+01   2.6830462e-08
   2.1156540e+01   2.5229907e-08
   2.1217952e+01   2.3724846e-08
   2.1279365e+01   2.2309582e-08
   2.1340777e+01   2.0978757e-08
   2.1402189e+01   1.9727331e-08
   2.1463602e+01   1.8550566e-08
   2.1525014e+01   1.7444008e-08
   2.1586426e+01   1.6403467e-08
   2.1647839e+01   1.5425004e-08
   2.1709251e+01   1.4504915e-08
   2.1770663e+01   1.3639717e-08
   2.1832075e+01   1.2826134e-08
   2.1893488e+01   1.2061087e-08
   2.1954900e+01   1.1341680e-08
   2.2016312e+01   1.0665189e-08
   2.2077725e+01   1.0029055e-08
   2.2139137e+01   9.4308683e-09
   2.2200549e+01   8.8683661e-09
   2.2261962e+01   8.3394189e-09
   2.2323374e+01   7.8420248e-09
   2.2384786e+01   7.3743012e-09
   2.2446199e+01   6.9344781e-09
   2.2507611e+01   6.5208908e-09
   2.2569023e+01   6.1319741e-09
   2.2630435e+01   5.7662562e-09
   2.2691848e+01   5.4223530e-09
   2.2753260e+01   5.0989632e-09
   2.2814672e+01   4.7948630e-09
   2.2876085e+01   4.5089015e-09
   2.2937497e+01   4.2399968e-09
   2.2998909e+01   3.9871313e-09
   2.3060322e+01   3.7493482e-09
   2.3121734e+01   3.5257477e-09
   2.3183146e+01   3.3154839e-09
   2.3244559e+01   3.1177610e-09
   2.3305971e+01   2.9318311e-09
   2.3367383e+01   2.7569906e-09
   2.3428795e+01   2.5925781e-09
   2.3490208e+01   2.4379715e-09
   2.3551620e+01   2.2925859e-09
   2.3613032e+01   2.1558713e-09
   2.3674445e+01   2.0273103e-09
   2.3735857e+01   1.9064168e-09
   2.3797269e+01   1.7927333e-09
   2.3858682e+01   1.6858298e-09
   2.3920094e+01   1.5853019e-09
   2.3981506e+01   1.4907693e-09
   2.4042919e+01   1.4018744e-09
   2.4104331e+01   1.3182809e-09
   2.4165743e+01   1.2396726e-09
   2.4227155e+01   1.1657523e-09
   2.4288568e+01   1.0962402e-09
   2.4349980e+01   1.0308735e-09
   2.4411392e+01   9.6940493e-10
   2.4472805e+01   9.1160199e-10
   2.4534217e+01   8.5724607e-10
   2.4595629e+01   8.0613157e-10
   2.4657042e+01   7.5806517e-10
   2.4718454e+01   7.1286510e-10
   2.4779866e+01   6.7036039e-10
   2.4841279e+01   6.3039031e-10
   2.4902691e+01   5.9280368e-10
   2.4964103e+01   5.5745837e-10
   2.5025515e+01   5.2422071e-10
   2.5086928e+01   4.9296500e-10
   2.5148340e+01   4.6357305e-10
   2.5209752e+01   4.3593372e-10
   2.5271165e+01   4.0994247e-10
   2.5332577e+01   3.8550103e-10
   2.5393989e+01   3.6251697e-10
   2.5455402e+01   3.4090339e-10
   2.5516814e+01   3.2057856e-10
   2.5578226e+01   3.0146563e-10
   2.5639639e+01   2.8349232e-10
   2.5701051e+01   2.6659068e-10
   2.5762463e+01   2.5069681e-10
   2.5823875e+01   2.3575060e-10
   2.5885288e+01   2.2169555e-10
   2.5946700e+01   2.0847852e-10
   2.6008112e+01   1.9604953e-10
   2.6069525e+01   1.8436160e-10
   2.6130937e+01   1.7337054e-10
   2.6192349e+01   1.6303479e-10
   2.6253762e+01   1.5331528e-10
   2.6315174e+01   1.4417526e-10
   2.6376586e+01   1.3558018e-10
   2.6437999e+01   1.2749755e-10
   2.6499411e+01   1.1989681e-10
   2.6560823e+01   1.1274922e-10
   2.6622235e+01   1.0602777e-10
   2.6683648e+01   9.9707051e-11
   2.6745060e+01   9.3763166e-11
   2.6806472e+01   8.8173647e-11
   2.6867885e+01   8.2917366e-11
   2.6929297e+01   7.7974453e-11
   2.6990709e+01   7.3326225e-11
   2.7052122e+01   6.8955111e-11
   2.7113534e+01   6.4844589e-11
   2.7174946e+01   6.0979122e-11
   2.7236359e+01   5.7344100e-11
   2.7297771e+01   5.3925782e-11
   2.7359183e+01   5.0711249e-11
   2.7420595e+01   4.7688351e-11
   2.7482008e+01   4.4845663e-11
   2.7543420e+01   4.2172439e-11
   2.7604832e+01   3.9658578e-11
   2.7666245e+01   3.7294577e-11
   2.7727657e+01   3.5071503e-11
   2.7789069e+01   3.2980953e-11
   2.7850482e+01   3.1015027e-11
   2.7911894e+01   2.9166294e-11
   2.7973306e+01   2.7427769e-11
   2.8034719e+01   2.5792880e-11
   2.8096131e+01   2.4255450e-11
   2.8157543e+01   2.2809667e-11
   2.8218955e+01   2.1450069e-11
   2.8280368e+01   2.0171518e-11
   2.8341780e+01   1.8969181e-11
   2.8403192e+01   1.7838516e-11
   2.8464605e+01   1.6775249e-11
   2.8526017e+01   1.5775363e-11
   2.8587429e+01   1.4835079e-11
   2.8648842e+01   1.3950844e-11
   2.8710254e+01   1.3119318e-11
   2.8771666e+01   1.2337357e-11
   2.8833079e+01   1.1602007e-11
   2.8894491e+01   1.0910490e-11
   2.8955903e+01   1.0260192e-11
   2.9017315e+01   9.6486562e-12


==> my_figures/Data/signal_opt_t_epsilon-6.dat <==
  -2.9017315e+01   6.2766823e-12
  -2.8955903e+01   6.6503427e-12
  -2.8894491e+01   7.0459845e-12
  -2.8833079e+01   7.4648812e-12
  -2.8771666e+01   7.9083784e-12
  -2.8710254e+01   8.3778980e-12
  -2.8648842e+01   8.8749423e-12
  -2.8587429e+01   9.4010984e-12
  -2.8526017e+01   9.9580433e-12
  -2.8464605e+01   1.0547548e-11
  -2.8403192e+01   1.1171483e-11
  -2.8341780e+01   1.1831824e-11
  -2.8280368e+01   1.2530657e-11
  -2.8218955e+01   1.3270186e-11
  -2.8157543e+01   1.4052736e-11
  -2.8096131e+01   1.4880762e-11
  -2.8034719e+01   1.5756857e-11
  -2.7973306e+01   1.6683757e-11
  -2.7911894e+01   1.7664349e-11
  -2.7850482e+01   1.8701679e-11
  -2.7789069e+01   1.9798963e-11
  -2.7727657e+01   2.0959592e-11
  -2.7666245e+01   2.2187145e-11
  -2.7604832e+01   2.3485395e-11
  -2.7543420e+01   2.4858322e-11
  -2.7482008e+01   2.6310125e-11
  -2.7420595e+01   2.7845228e-11
  -2.7359183e+01   2.9468298e-11
  -2.7297771e+01   3.1184251e-11
  -2.7236359e+01   3.2998272e-11
  -2.7174946e+01   3.4915824e-11
  -2.7113534e+01   3.6942661e-11
  -2.7052122e+01   3.9084847e-11
  -2.6990709e+01   4.1348770e-11
  -2.6929297e+01   4.3741155e-11
  -2.6867885e+01   4.6269087e-11
  -2.6806472e+01   4.8940024e-11
  -2.6745060e+01   5.1761815e-11
  -2.6683648e+01   5.4742724e-11
  -2.6622235e+01   5.7891445e-11
  -2.6560823e+01   6.1217127e-11
  -2.6499411e+01   6.4729393e-11
  -2.6437999e+01   6.8438363e-11
  -2.6376586e+01   7.2354679e-11
  -2.6315174e+01   7.6489529e-11
  -2.6253762e+01   8.0854672e-11
  -2.6192349e+01   8.5462466e-11
  -2.6130937e+01   9.0325893e-11
  -2.6069525e+01   9.5458590e-11
  -2.6008112e+01   1.0087488e-10
  -2.5946700e+01   1.0658979e-10
  -2.5885288e+01   1.1261910e-10
  -2.5823875e+01   1.1897937e-10
  -2.5762463e+01   1.2568798e-10
  -2.5701051e+01   1.3276313e-10
  -2.5639639e+01   1.4022394e-10
  -2.5578226e+01   1.4809041e-10
  -2.5516814e+01   1.5638352e-10
  -2.5455402e+01   1.6512525e-10
  -2.5393989e+01   1.7433860e-10
  -2.5332577e+01   1.8404765e-10
  -2.5271165e+01   1.9427760e-10
  -2.5209752e+01   2.0505482e-10
  -2.5148340e+01   2.1640685e-10
  -2.5086928e+01   2.2836252e-10
  -2.5025515e+01   2.4095190e-10
  -2.4964103e+01   2.5420642e-10
  -2.4902691e+01   2.6815889e-10
  -2.4841279e+01   2.8284352e-10
  -2.4779866e+01   2.9829599e-10
  -2.4718454e+01   3.1455350e-10
  -2.4657042e+01   3.3165477e-10
  -2.4595629e+01   3.4964013e-10
  -2.4534217e+01   3.6855154e-10
  -2.4472805e+01   3.8843262e-10
  -2.4411392e+01   4.0932869e-10
  -2.4349980e+01   4.3128680e-10
  -2.4288568e+01   4.5435578e-10
  -2.4227155e+01   4.7858625e-10
  -2.4165743e+01   5.0403063e-10
  -2.4104331e+01   5.3074318e-10
  -2.4042919e+01   5.5877999e-10
  -2.3981506e+01   5.8819901e-10
  -2.3920094e+01   6.1906002e-10
  -2.3858682e+01   6.5142462e-10
  -2.3797269e+01   6.8535622e-10
  -2.3735857e+01   7.2092003e-10
  -2.3674445e+01   7.5818293e-10
  -2.3613032e+01   7.9721352e-10
  -2.3551620e+01   8.3808196e-10
  -2.3490208e+01   8.8085991e-10
  -2.3428795e+01   9.2562041e-10
  -2.3367383e+01   9.7243776e-10
  -2.3305971e+01   1.0213873e-09
  -2.3244559e+01   1.0725454e-09
  -2.3183146e+01   1.1259890e-09
  -2.3121734e+01   1.1817954e-09
  -2.3060322e+01   1.2400423e-09
  -2.2998909e+01   1.3008069e-09
  -2.2937497e+01   1.3641663e-09
  -2.2876085e+01   1.4301961e-09
  -2.2814672e+01   1.4989709e-09
  -2.2753260e+01   1.5705632e-09
  -2.2691848e+01   1.6450428e-09
  -2.2630435e+01   1.7224764e-09
  -2.2569023e+01   1.8029268e-09
  -2.2507611e+01   1.8864518e-09
  -2.2446199e+01   1.9731036e-09
  -2.2384786e+01   2.0629276e-09
  -2.2323374e+01   2.1559615e-09
  -2.2261962e+01   2.2522335e-09
  -2.2200549e+01   2.3517615e-09
  -2.2139137e+01   2.4545513e-09
  -2.2077725e+01   2.5605949e-09
  -2.2016312e+01   2.6698686e-09
  -2.1954900e+01   2.7823310e-09
  -2.1893488e+01   2.8979209e-09
  -2.1832075e+01   3.0165544e-09
  -2.1770663e+01   3.1381226e-09
  -2.1709251e+01   3.2624882e-09
  -2.1647839e+01   3.3894827e-09
  -2.1586426e+01   3.5189023e-09
  -2.1525014e+01   3.6505043e-09
  -2.1463602e+01   3.7840026e-09
  -2.1402189e+01   3.9190631e-09
  -2.1340777e+01   4.0552983e-09
  -2.1279365e+01   4.1922622e-09
  -2.1217952e+01   4.3294436e-09
  -2.1156540e+01   4.4662596e-09
  -2.1095128e+01   4.6020484e-09
  -2.1033715e+01   4.7360611e-09
  -2.0972303e+01   4.8674532e-09
  -2.0910891e+01   4.9952751e-09
  -2.0849479e+01   5.1184617e-09
  -2.0788066e+01   5.2358214e-09
  -2.0726654e+01   5.3460235e-09
  -2.0665242e+01   5.4475855e-09
  -2.0603829e+01   5.5388582e-09
  -2.0542417e+01   5.6180102e-09
  -2.0481005e+01   5.6830111e-09
  -2.0419592e+01   5.7316124e-09
  -2.0358180e+01   5.7613283e-09
  -2.0296768e+01   5.7694131e-09
  -2.0235355e+01   5.7528381e-09
  -2.0173943e+01   5.7082656e-09
  -2.0112531e+01   5.6320213e-09
  -2.0051119e+01   5.5200641e-09
  -1.9989706e+01   5.3679534e-09
  -1.9928294e+01   5.1708134e-09
  -1.9866882e+01   4.9232954e-09
  -1.9805469e+01   4.6195354e-09
  -1.9744057e+01   4.2531095e-09
  -1.9682645e+01   3.8169852e-09
  -1.9621232e+01   3.3034683e-09
  -1.9559820e+01   2.7041460e-09
  -1.9498408e+01   2.0098249e-09
  -1.9436995e+01   1.2104643e-09
  -1.9375583e+01   2.9510357e-10
  -1.9314171e+01   7.4821601e-10
  -1.9252759e+01   1.9325359e-09
  -1.9191346e+01   3.2720718e-09
  -1.9129934e+01   4.7823127e-09
  -1.9068522e+01   6.4801278e-09
  -1.9007109e+01   8.3838818e-09
  -1.8945697e+01   1.0513560e-08
  -1.8884285e+01   1.2890905e-08
  -1.8822872e+01   1.5539557e-08
  -1.8761460e+01   1.8485217e-08
  -1.8700048e+01   2.1755817e-08
  -1.8638635e+01   2.5381697e-08
  -1.8577223e+01   2.9395810e-08
  -1.8515811e+01   3.3833932e-08
  -1.8454399e+01   3.8734895e-08
  -1.8392986e+01   4.4140835e-08
  -1.8331574e+01   5.0097461e-08
  -1.8270162e+01   5.6654347e-08
  -1.8208749e+01   6.3865240e-08
  -1.8147337e+01   7.1788405e-08
  -1.8085925e+01   8.0486981e-08
  -1.8024512e+01   9.0029383e-08
  -1.7963100e+01   1.0048972e-07
  -1.7901688e+01   1.1194824e-07
  -1.7840275e+01   1.2449185e-07
  -1.7778863e+01   1.3821463e-07
  -1.7717451e+01   1.5321840e-07
  -1.7656039e+01   1.6961334e-07
  -1.7594626e+01   1.8751868e-07
  -1.7533214e+01   2.0706337e-07
  -1.7471802e+01   2.2838689e-07
  -1.7410389e+01   2.5164006e-07
  -1.7348977e+01   2.7698595e-07
  -1.7287565e+01   3.0460085e-07
  -1.7226152e+01   3.3467528e-07
  -1.7164740e+01   3.6741515e-07
  -1.7103328e+01   4.0304293e-07
  -1.7041915e+01   4.4179898e-07
  -1.6980503e+01   4.8394292e-07
  -1.6919091e+01   5.2975518e-07
  -1.6857679e+01   5.7953856e-07
  -1.6796266e+01   6.3362003e-07
  -1.6734854e+01   6.9235260e-07
  -1.6673442e+01   7.5611732e-07
  -1.6612029e+01   8.2532548e-07
  -1.6550617e+01   9.0042095e-07
  -1.6489205e+01   9.8188271e-07
  -1.6427792e+01   1.0702276e-06
  -1.6366380e+01   1.1660130e-06
  -1.6304968e+01   1.2698405e-06
  -1.6243555e+01   1.3823588e-06
  -1.6182143e+01   1.5042675e-06
  -1.6120731e+01   1.6363210e-06
  -1.6059319e+01   1.7793329e-06
  -1.5997906e+01   1.9341802e-06
  -1.5936494e+01   2.1018086e-06
  -1.5875082e+01   2.2832372e-06
  -1.5813669e+01   2.4795647e-06
  -1.5752257e+01   2.6919753e-06
  -1.5690845e+01   2.9217448e-06
  -1.5629432e+01   3.1702482e-06
  -1.5568020e+01   3.4389671e-06
  -1.5506608e+01   3.7294977e-06
  -1.5445195e+01   4.0435593e-06
  -1.5383783e+01   4.3830044e-06
  -1.5322371e+01   4.7498279e-06
  -1.5260959e+01   5.1461788e-06
  -1.5199546e+01   5.5743712e-06
  -1.5138134e+01   6.0368971e-06
  -1.5076722e+01   6.5364401e-06
  -1.5015309e+01   7.0758893e-06
  -1.4953897e+01   7.6583556e-06
  -1.4892485e+01   8.2871877e-06
  -1.4831072e+01   8.9659908e-06
  -1.4769660e+01   9.6986453e-06
  -1.4708248e+01   1.0489328e-05
  -1.4646835e+01   1.1342534e-05
  -1.4585423e+01   1.2263102e-05
  -1.4524011e+01   1.3256238e-05
  -1.4462599e+01   1.4327543e-05
  -1.4401186e+01   1.5483047e-05
  -1.4339774e+01   1.6729235e-05
  -1.4278362e+01   1.8073085e-05
  -1.4216949e+01   1.9522105e-05
  -1.4155537e+01   2.1084370e-05
  -1.4094125e+01   2.2768566e-05
  -1.4032712e+01   2.4584039e-05
  -1.3971300e+01   2.6540839e-05
  -1.3909888e+01   2.8649775e-05
  -1.3848475e+01   3.0922472e-05
  -1.3787063e+01   3.3371432e-05
  -1.3725651e+01   3.6010099e-05
  -1.3664239e+01   3.8852928e-05
  -1.3602826e+01   4.1915464e-05
  -1.3541414e+01   4.5214420e-05
  -1.3480002e+01   4.8767763e-05
  -1.3418589e+01   5.2594811e-05
  -1.3357177e+01   5.6716333e-05
  -1.3295765e+01   6.1154653e-05
  -1.3234352e+01   6.5933770e-05
  -1.3172940e+01   7.1079478e-05
  -1.3111528e+01   7.6619505e-05
  -1.3050115e+01   8.2583651e-05
  -1.2988703e+01   8.9003944e-05
  -1.2927291e+01   9.5914807e-05
  -1.2865879e+01   1.0335323e-04
  -1.2804466e+01   1.1135896e-04
  -1.2743054e+01   1.1997473e-04
  -1.2681642e+01   1.2924643e-04
  -1.2620229e+01   1.3922338e-04
  -1.2558817e+01   1.4995858e-04
  -1.2497405e+01   1.6150896e-04
  -1.2435992e+01   1.7393570e-04
  -1.2374580e+01   1.8730451e-04
  -1.2313168e+01   2.0168601e-04
  -1.2251755e+01   2.1715603e-04
  -1.2190343e+01   2.3379606e-04
  -1.2128931e+01   2.5169360e-04
  -1.2067518e+01   2.7094268e-04
  -1.2006106e+01   2.9164427e-04
  -1.1944694e+01   3.1390683e-04
  -1.1883282e+01   3.3784685e-04
  -1.1821869e+01   3.6358943e-04
  -1.1760457e+01   3.9126894e-04
  -1.1699045e+01   4.2102969e-04
  -1.1637632e+01   4.5302663e-04
  -1.1576220e+01   4.8742617e-04
  -1.1514808e+01   5.2440703e-04
  -1.1453395e+01   5.6416108e-04
  -1.1391983e+01   6.0689437e-04
  -1.1330571e+01   6.5282814e-04
  -1.1269158e+01   7.0219995e-04
  -1.1207746e+01   7.5526485e-04
  -1.1146334e+01   8.1229667e-04
  -1.1084922e+01   8.7358941e-04
  -1.1023509e+01   9.3945872e-04
  -1.0962097e+01   1.0102434e-03
  -1.0900685e+01   1.0863074e-03
  -1.0839272e+01   1.1680410e-03
  -1.0777860e+01   1.2558635e-03
  -1.0716448e+01   1.3502250e-03
  -1.0655035e+01   1.4516084e-03
  -1.0593623e+01   1.5605322e-03
  -1.0532211e+01   1.6775530e-03
  -1.0470798e+01   1.8032682e-03
  -1.0409386e+01   1.9383188e-03
  -1.0347974e+01   2.0833931e-03
  -1.0286562e+01   2.2392295e-03
  -1.0225149e+01   2.4066207e-03
  -1.0163737e+01   2.5864174e-03
  -1.0102325e+01   2.7795325e-03
  -1.0040912e+01   2.9869458e-03
  -9.9795000e+00   3.2097086e-03
  -9.9180877e+00   3.4489492e-03
  -9.8566754e+00   3.7058783e-03
  -9.7952631e+00   3.9817950e-03
  -9.7338508e+00   4.2780935e-03
  -9.6724385e+00   4.5962696e-03
  -9.6110262e+00   4.9379283e-03
  -9.5496139e+00   5.3047918e-03
  -9.4882016e+00   5.6987078e-03
  -9.4267893e+00   6.1216589e-03
  -9.3653770e+00   6.5757720e-03
  -9.3039646e+00   7.0633292e-03
  -9.2425523e+00   7.5867788e-03
  -9.1811400e+00   8.1487471e-03
  -9.1197277e+00   8.7520519e-03
  -9.0583154e+00   9.3997159e-03
  -8.9969031e+00   1.0094982e-02
  -8.9354908e+00   1.0841328e-02
  -8.8740785e+00   1.1642485e-02
  -8.8126662e+00   1.2502455e-02
  -8.7512539e+00   1.3425531e-02
  -8.6898416e+00   1.4416318e-02
  -8.6284293e+00   1.5479753e-02
  -8.5670170e+00   1.6621134e-02
  -8.5056046e+00   1.7846138e-02
  -8.4441923e+00   1.9160860e-02
  -8.3827800e+00   2.0571829e-02
  -8.3213677e+00   2.2086050e-02
  -8.2599554e+00   2.3711034e-02
  -8.1985431e+00   2.5454833e-02
  -8.1371308e+00   2.7326079e-02
  -8.0757185e+00   2.9334026e-02
  -8.0143062e+00   3.1488595e-02
  -7.9528939e+00   3.3800418e-02
  -7.8914816e+00   3.6280889e-02
  -7.8300693e+00   3.8942216e-02
  -7.7686569e+00   4.1797482e-02
  -7.7072446e+00   4.4860700e-02
  -7.6458323e+00   4.8146876e-02
  -7.5844200e+00   5.1672081e-02
  -7.5230077e+00   5.5453519e-02
  -7.4615954e+00   5.9509602e-02
  -7.4001831e+00   6.3860029e-02
  -7.3387708e+00   6.8525867e-02
  -7.2773585e+00   7.3529638e-02
  -7.2159462e+00   7.8895408e-02
  -7.1545339e+00   8.4648878e-02
  -7.0931216e+00   9.0817477e-02
  -7.0317093e+00   9.7430456e-02
  -6.9702969e+00   1.0451898e-01
  -6.9088846e+00   1.1211623e-01
  -6.8474723e+00   1.2025749e-01
  -6.7860600e+00   1.2898020e-01
  -6.7246477e+00   1.3832408e-01
  -6.6632354e+00   1.4833114e-01
  -6.6018231e+00   1.5904576e-01
  -6.5404108e+00   1.7051467e-01
  -6.4789985e+00   1.8278695e-01
  -6.4175862e+00   1.9591395e-01
  -6.3561739e+00   2.0994921e-01
  -6.2947616e+00   2.2494821e-01
  -6.2333493e+00   2.4096816e-01
  -6.1719369e+00   2.5806755e-01
  -6.1105246e+00   2.7630571e-01
  -6.0491123e+00   2.9574208e-01
  -5.9877000e+00   3.1643538e-01
  -5.9262877e+00   3.3844247e-01
  -5.8648754e+00   3.6181706e-01
  -5.8034631e+00   3.8660796e-01
  -5.7420508e+00   4.1285707e-01
  -5.6806385e+00   4.4059697e-01
  -5.6192262e+00   4.6984796e-01
  -5.5578139e+00   5.0061474e-01
  -5.4964016e+00   5.3288248e-01
  -5.4349892e+00   5.6661250e-01
  -5.3735769e+00   6.0173739e-01
  -5.3121646e+00   6.3815583e-01
  -5.2507523e+00   6.7572720e-01
  -5.1893400e+00   7.1426622e-01
  -5.1279277e+00   7.5353792e-01
  -5.0665154e+00   7.9325347e-01
  -5.0051031e+00   8.3306732e-01
  -4.9436908e+00   8.7257631e-01
  -4.8822785e+00   9.1132143e-01
  -4.8208662e+00   9.4879287e-01
  -4.7594539e+00   9.8443891e-01
  -4.6980416e+00   1.0176790e+00
  -4.6366292e+00   1.0479210e+00
  -4.5752169e+00   1.0745822e+00
  -4.5138046e+00   1.0971129e+00
  -4.4523923e+00   1.1150218e+00
  -4.3909800e+00   1.1278999e+00
  -4.3295677e+00   1.1354430e+00
  -4.2681554e+00   1.1374681e+00
  -4.2067431e+00   1.1339242e+00
  -4.1453308e+00   1.1248955e+00
  -4.0839185e+00   1.1105960e+00
  -4.0225062e+00   1.0913574e+00
  -3.9610939e+00   1.0676106e+00
  -3.8996816e+00   1.0398631e+00
  -3.8382692e+00   1.0086742e+00
  -3.7768569e+00   9.7463012e-01
  -3.7154446e+00   9.3832062e-01
  -3.6540323e+00   9.0031923e-01
  -3.5926200e+00   8.6116686e-01
  -3.5312077e+00   8.2135984e-01
  -3.4697954e+00   7.8134208e-01
  -3.4083831e+00   7.4150087e-01
  -3.3469708e+00   7.0216588e-01
  -3.2855585e+00   6.6361061e-01
  -3.2241462e+00   6.2605565e-01
  -3.1627339e+00   5.8967309e-01
  -3.1013215e+00   5.5459169e-01
  -3.0399092e+00   5.2090223e-01
  -2.9784969e+00   4.8866291e-01
  -2.9170846e+00   4.5790443e-01
  -2.8556723e+00   4.2863473e-01
  -2.7942600e+00   4.0084322e-01
  -2.7328477e+00   3.7450452e-01
  -2.6714354e+00   3.4958172e-01
  -2.6100231e+00   3.2602913e-01
  -2.5486108e+00   3.0379461e-01
  -2.4871985e+00   2.8282153e-01
  -2.4257862e+00   2.6305031e-01
  -2.3643739e+00   2.4441974e-01
  -2.3029615e+00   2.2686798e-01
  -2.2415492e+00   2.1033335e-01
  -2.1801369e+00   1.9475498e-01
  -2.1187246e+00   1.8007325e-01
  -2.0573123e+00   1.6623017e-01
  -1.9959000e+00   1.5316954e-01
  -1.9344877e+00   1.4083719e-01
  -1.8730754e+00   1.2918103e-01
  -1.8116631e+00   1.1815107e-01
  -1.7502508e+00   1.0769945e-01
  -1.6888385e+00   9.7780385e-02
  -1.6274262e+00   8.8350109e-02
  -1.5660139e+00   7.9366785e-02
  -1.5046015e+00   7.0790420e-02
  -1.4431892e+00   6.2582758e-02
  -1.3817769e+00   5.4707167e-02
  -1.3203646e+00   4.7128530e-02
  -1.2589523e+00   3.9813121e-02
  -1.1975400e+00   3.2728491e-02
  -1.1361277e+00   2.5843347e-02
  -1.0747154e+00   1.9127435e-02
  -1.0133031e+00   1.2551426e-02
  -9.5189077e-01   6.0867968e-03
  -8.9047846e-01   2.9427571e-04
  -8.2906616e-01   6.6190290e-03
  -7.6765385e-01   1.2914221e-02
  -7.0624154e-01   1.9206233e-02
  -6.4482923e-01   2.5521176e-02
  -5.8341692e-01   3.1884988e-02
  -5.2200462e-01   3.8323531e-02
  -4.6059231e-01   4.4862687e-02
  -3.9918000e-01   5.1528452e-02
  -3.3776769e-01   5.8347021e-02
  -2.7635539e-01   6.5344877e-02
  -2.1494308e-01   7.2548875e-02
  -1.5353077e-01   7.9986318e-02
  -9.2118462e-02   8.7685034e-02
  -3.0706154e-02   9.5673442e-02
   3.0706154e-02   1.0398062e-01
   9.2118462e-02   1.1263635e-01
   1.5353077e-01   1.2167117e-01
   2.1494308e-01   1.3111643e-01
   2.7635539e-01   1.4100425e-01
   3.3776769e-01   1.5136760e-01
   3.9918000e-01   1.6224025e-01
   4.6059231e-01   1.7365670e-01
   5.2200462e-01   1.8565216e-01
   5.8341692e-01   1.9826244e-01
   6.4482923e-01   2.1152377e-01
   7.0624154e-01   2.2547264e-01
   7.6765385e-01   2.4014554e-01
   8.2906616e-01   2.5557864e-01
   8.9047846e-01   2.7180739e-01
   9.5189077e-01   2.8886604e-01
   1.0133031e+00   3.0678705e-01
   1.0747154e+00   3.2560034e-01
   1.1361277e+00   3.4533251e-01
   1.1975400e+00   3.6600578e-01
   1.2589523e+00   3.8763690e-01
   1.3203646e+00   4.1023573e-01
   1.3817769e+00   4.3380381e-01
   1.4431892e+00   4.5833260e-01
   1.5046015e+00   4.8380161e-01
   1.5660139e+00   5.1017635e-01
   1.6274262e+00   5.3740611e-01
   1.6888385e+00   5.6542170e-01
   1.7502508e+00   5.9413312e-01
   1.8116631e+00   6.2342732e-01
   1.8730754e+00   6.5316616e-01
   1.9344877e+00   6.8318470e-01
   1.9959000e+00   7.1329001e-01
   2.0573123e+00   7.4326076e-01
   2.1187246e+00   7.7284767e-01
   2.1801369e+00   8.0177518e-01
   2.2415492e+00   8.2974448e-01
   2.3029615e+00   8.5643798e-01
   2.3643739e+00   8.8152542e-01
   2.4257862e+00   9.0467151e-01
   2.4871985e+00   9.2554487e-01
   2.5486108e+00   9.4382809e-01
   2.6100231e+00   9.5922845e-01
   2.6714354e+00   9.7148851e-01
   2.7328477e+00   9.8039625e-01
   2.7942600e+00   9.8579374e-01
   2.8556723e+00   9.8758392e-01
   2.9170846e+00   9.8573489e-01
   2.9784969e+00   9.8028129e-01
   3.0399092e+00   9.7132281e-01
   3.1013215e+00   9.5901985e-01
   3.1627339e+00   9.4358664e-01
   3.2241462e+00   9.2528252e-01
   3.2855585e+00   9.0440180e-01
   3.3469708e+00   8.8126312e-01
   3.4083831e+00   8.5619875e-01
   3.4697954e+00   8.2954463e-01
   3.5312077e+00   8.0163136e-01
   3.5926200e+00   7.7277668e-01
   3.6540323e+00   7.4327943e-01
   3.7154446e+00   7.1341506e-01
   3.7768569e+00   6.8343272e-01
   3.8382692e+00   6.5355362e-01
   3.8996816e+00   6.2397058e-01
   3.9610939e+00   5.9484850e-01
   4.0225062e+00   5.6632559e-01
   4.0839185e+00   5.3851506e-01
   4.1453308e+00   5.1150719e-01
   4.2067431e+00   4.8537160e-01
   4.2681554e+00   4.6015955e-01
   4.3295677e+00   4.3590622e-01
   4.3909800e+00   4.1263293e-01
   4.4523923e+00   3.9034921e-01
   4.5138046e+00   3.6905464e-01
   4.5752169e+00   3.4874061e-01
   4.6366292e+00   3.2939181e-01
   4.6980416e+00   3.1098755e-01
   4.7594539e+00   2.9350298e-01
   4.8208662e+00   2.7691001e-01
   4.8822785e+00   2.6117823e-01
   4.9436908e+00   2.4627560e-01
   5.0051031e+00   2.3216903e-01
   5.0665154e+00   2.1882492e-01
   5.1279277e+00   2.0620953e-01
   5.1893400e+00   1.9428935e-01
   5.2507523e+00   1.8303130e-01
   5.3121646e+00   1.7240301e-01
   5.3735769e+00   1.6237294e-01
   5.4349892e+00   1.5291051e-01
   5.4964016e+00   1.4398616e-01
   5.5578139e+00   1.3557146e-01
   5.6192262e+00   1.2763912e-01
   5.6806385e+00   1.2016300e-01
   5.7420508e+00   1.1311813e-01
   5.8034631e+00   1.0648068e-01
   5.8648754e+00   1.0022800e-01
   5.9262877e+00   9.4338514e-02
   5.9877000e+00   8.8791752e-02
   6.0491123e+00   8.3568293e-02
   6.1105246e+00   7.8649729e-02
   6.1719369e+00   7.4018632e-02
   6.2333493e+00   6.9658508e-02
   6.2947616e+00   6.5553762e-02
   6.3561739e+00   6.1689653e-02
   6.4175862e+00   5.8052258e-02
   6.4789985e+00   5.4628429e-02
   6.5404108e+00   5.1405757e-02
   6.6018231e+00   4.8372533e-02
   6.6632354e+00   4.5517713e-02
   6.7246477e+00   4.2830883e-02
   6.7860600e+00   4.0302223e-02
   6.8474723e+00   3.7922480e-02
   6.9088846e+00   3.5682931e-02
   6.9702969e+00   3.3575359e-02
   7.0317093e+00   3.1592020e-02
   7.0931216e+00   2.9725622e-02
   7.1545339e+00   2.7969296e-02
   7.2159462e+00   2.6316571e-02
   7.2773585e+00   2.4761357e-02
   7.3387708e+00   2.3297916e-02
   7.4001831e+00   2.1920847e-02
   7.4615954e+00   2.0625066e-02
   7.5230077e+00   1.9405784e-02
   7.5844200e+00   1.8258494e-02
   7.6458323e+00   1.7178955e-02
   7.7072446e+00   1.6163173e-02
   7.7686569e+00   1.5207389e-02
   7.8300693e+00   1.4308066e-02
   7.8914816e+00   1.3461872e-02
   7.9528939e+00   1.2665673e-02
   8.0143062e+00   1.1916521e-02
   8.0757185e+00   1.1211639e-02
   8.1371308e+00   1.0548413e-02
   8.1985431e+00   9.9243865e-03
   8.2599554e+00   9.3372438e-03
   8.3213677e+00   8.7848078e-03
   8.3827800e+00   8.2650292e-03
   8.4441923e+00   7.7759794e-03
   8.5056046e+00   7.3158438e-03
   8.5670170e+00   6.8829145e-03
   8.6284293e+00   6.4755845e-03
   8.6898416e+00   6.0923416e-03
   8.7512539e+00   5.7317626e-03
   8.8126662e+00   5.3925087e-03
   8.8740785e+00   5.0733196e-03
   8.9354908e+00   4.7730098e-03
   8.9969031e+00   4.4904636e-03
   9.0583154e+00   4.2246311e-03
   9.1197277e+00   3.9745245e-03
   9.1811400e+00   3.7392142e-03
   9.2425523e+00   3.5178256e-03
   9.3039646e+00   3.3095358e-03
   9.3653770e+00   3.1135703e-03
   9.4267893e+00   2.9292005e-03
   9.4882016e+00   2.7557407e-03
   9.5496139e+00   2.5925460e-03
   9.6110262e+00   2.4390092e-03
   9.6724385e+00   2.2945593e-03
   9.7338508e+00   2.1586588e-03
   9.7952631e+00   2.0308022e-03
   9.8566754e+00   1.9105136e-03
   9.9180877e+00   1.7973454e-03
   9.9795000e+00   1.6908765e-03
   1.0040912e+01   1.5907105e-03
   1.0102325e+01   1.4964745e-03
   1.0163737e+01   1.4078178e-03
   1.0225149e+01   1.3244103e-03
   1.0286562e+01   1.2459413e-03
   1.0347974e+01   1.1721187e-03
   1.0409386e+01   1.1026675e-03
   1.0470798e+01   1.0373290e-03
   1.0532211e+01   9.7585991e-04
   1.0593623e+01   9.1803116e-04
   1.0655035e+01   8.6362732e-04
   1.0716448e+01   8.1244568e-04
   1.0777860e+01   7.6429552e-04
   1.0839272e+01   7.1899740e-04
   1.0900685e+01   6.7638250e-04
   1.0962097e+01   6.3629197e-04
   1.1023509e+01   5.9857638e-04
   1.1084922e+01   5.6309511e-04
   1.1146334e+01   5.2971590e-04
   1.1207746e+01   4.9831427e-04
   1.1269158e+01   4.6877314e-04
   1.1330571e+01   4.4098233e-04
   1.1391983e+01   4.1483822e-04
   1.1453395e+01   3.9024327e-04
   1.1514808e+01   3.6710575e-04
   1.1576220e+01   3.4533934e-04
   1.1637632e+01   3.2486285e-04
   1.1699045e+01   3.0559987e-04
   1.1760457e+01   2.8747852e-04
   1.1821869e+01   2.7043119e-04
   1.1883282e+01   2.5439425e-04
   1.1944694e+01   2.3930786e-04
   1.2006106e+01   2.2511570e-04
   1.2067518e+01   2.1176480e-04
   1.2128931e+01   1.9920531e-04
   1.2190343e+01   1.8739035e-04
   1.2251755e+01   1.7627581e-04
   1.2313168e+01   1.6582019e-04
   1.2374580e+01   1.5598444e-04
   1.2435992e+01   1.4673184e-04
   1.2497405e+01   1.3802782e-04
   1.2558817e+01   1.2983988e-04
   1.2620229e+01   1.2213744e-04
   1.2681642e+01   1.1489172e-04
   1.2743054e+01   1.0807565e-04
   1.2804466e+01   1.0166377e-04
   1.2865879e+01   9.5632129e-05
   1.2927291e+01   8.9958182e-05
   1.2988703e+01   8.4620730e-05
   1.3050115e+01   7.9599825e-05
   1.3111528e+01   7.4876703e-05
   1.3172940e+01   7.0433713e-05
   1.3234352e+01   6.6254247e-05
   1.3295765e+01   6.2322681e-05
   1.3357177e+01   5.8624320e-05
   1.3418589e+01   5.5145337e-05
   1.3480002e+01   5.1872724e-05
   1.3541414e+01   4.8794246e-05
   1.3602826e+01   4.5898392e-05
   1.3664239e+01   4.3174333e-05
   1.3725651e+01   4.0611881e-05
   1.3787063e+01   3.8201454e-05
   1.3848475e+01   3.5934036e-05
   1.3909888e+01   3.3801147e-05
   1.3971300e+01   3.1794807e-05
   1.4032712e+01   2.9907512e-05
   1.4094125e+01   2.8132202e-05
   1.4155537e+01   2.6462234e-05
   1.4216949e+01   2.4891360e-05
   1.4278362e+01   2.3413703e-05
   1.4339774e+01   2.2023734e-05
   1.4401186e+01   2.0716250e-05
   1.4462599e+01   1.9486359e-05
   1.4524011e+01   1.8329459e-05
   1.4585423e+01   1.7241219e-05
   1.4646835e+01   1.6217565e-05
   1.4708248e+01   1.5254667e-05
   1.4769660e+01   1.4348919e-05
   1.4831072e+01   1.3496932e-05
   1.4892485e+01   1.2695515e-05
   1.4953897e+01   1.1941668e-05
   1.5015309e+01   1.1232568e-05
   1.5076722e+01   1.0565560e-05
   1.5138134e+01   9.9381470e-06
   1.5199546e+01   9.3479790e-06
   1.5260959e+01   8.7928459e-06
   1.5322371e+01   8.2706687e-06
   1.5383783e+01   7.7794916e-06
   1.5445195e+01   7.3174750e-06
   1.5506608e+01   6.8828882e-06
   1.5568020e+01   6.4741033e-06
   1.5629432e+01   6.0895890e-06
   1.5690845e+01   5.7279048e-06
   1.5752257e+01   5.3876957e-06
   1.5813669e+01   5.0676870e-06
   1.5875082e+01   4.7666797e-06
   1.5936494e+01   4.4835459e-06
   1.5997906e+01   4.2172247e-06
   1.6059319e+01   3.9667181e-06
   1.6120731e+01   3.7310873e-06
   1.6182143e+01   3.5094493e-06
   1.6243555e+01   3.3009733e-06
   1.6304968e+01   3.1048780e-06
   1.6366380e+01   2.9204284e-06
   1.6427792e+01   2.7469331e-06
   1.6489205e+01   2.5837418e-06
   1.6550617e+01   2.4302426e-06
   1.6612029e+01   2.2858601e-06
   1.6673442e+01   2.1500531e-06
   1.6734854e+01   2.0223124e-06
   1.6796266e+01   1.9021590e-06
   1.6857679e+01   1.7891424e-06
   1.6919091e+01   1.6828388e-06
   1.6980503e+01   1.5828496e-06
   1.7041915e+01   1.4887999e-06
   1.7103328e+01   1.4003369e-06
   1.7164740e+01   1.3171289e-06
   1.7226152e+01   1.2388638e-06
   1.7287565e+01   1.1652480e-06
   1.7348977e+01   1.0960056e-06
   1.7410389e+01   1.0308766e-06
   1.7471802e+01   9.6961685e-07
   1.7533214e+01   9.1199653e-07
   1.7594626e+01   8.5779947e-07
   1.7656039e+01   8.0682237e-07
   1.7717451e+01   7.5887395e-07
   1.7778863e+01   7.1377435e-07
   1.7840275e+01   6.7135433e-07
   1.7901688e+01   6.3145474e-07
   1.7963100e+01   5.9392587e-07
   1.8024512e+01   5.5862688e-07
   1.8085925e+01   5.2542533e-07
   1.8147337e+01   4.9419662e-07
   1.8208749e+01   4.6482355e-07
   1.8270162e+01   4.3719588e-07
   1.8331574e+01   4.1120994e-07
   1.8392986e+01   3.8676818e-07
   1.8454399e+01   3.6377888e-07
   1.8515811e+01   3.4215573e-07
   1.8577223e+01   3.2181758e-07
   1.8638635e+01   3.0268808e-07
   1.8700048e+01   2.8469542e-07
   1.8761460e+01   2.6777207e-07
   1.8822872e+01   2.5185447e-07
   1.8884285e+01   2.3688289e-07
   1.8945697e+01   2.2280110e-07
   1.9007109e+01   2.0955624e-07
   1.9068522e+01   1.9709858e-07
   1.9129934e+01   1.8538134e-07
   1.9191346e+01   1.7436053e-07
   1.9252759e+01   1.6399476e-07
   1.9314171e+01   1.5424511e-07
   1.9375583e+01   1.4507496e-07
   1.9436995e+01   1.3644989e-07
   1.9498408e+01   1.2833749e-07
   1.9559820e+01   1.2070731e-07
   1.9621232e+01   1.1353067e-07
   1.9682645e+01   1.0678064e-07
   1.9744057e+01   1.0043186e-07
   1.9805469e+01   9.4460473e-08
   1.9866882e+01   8.8844061e-08
   1.9928294e+01   8.3561523e-08
   1.9989706e+01   7.8593017e-08
   2.0051119e+01   7.3919878e-08
   2.0112531e+01   6.9524551e-08
   2.0173943e+01   6.5390523e-08
   2.0235355e+01   6.1502264e-08
   2.0296768e+01   5.7845167e-08
   2.0358180e+01   5.4405490e-08
   2.0419592e+01   5.1170311e-08
   2.0481005e+01   4.8127474e-08
   2.0542417e+01   4.5265546e-08
   2.0603829e+01   4.2573774e-08
   2.0665242e+01   4.0042043e-08
   2.0726654e+01   3.7660839e-08
   2.0788066e+01   3.5421215e-08
   2.0849479e+01   3.3314754e-08
   2.0910891e+01   3.1333540e-08
   2.0972303e+01   2.9470128e-08
   2.1033715e+01   2.7717514e-08
   2.1095128e+01   2.6069112e-08
   2.1156540e+01   2.4518727e-08
   2.1217952e+01   2.3060530e-08
   2.1279365e+01   2.1689042e-08
   2.1340777e+01   2.0399108e-08
   2.1402189e+01   1.9185878e-08
   2.1463602e+01   1.8044794e-08
   2.1525014e+01   1.6971564e-08
   2.1586426e+01   1.5962155e-08
   2.1647839e+01   1.5012773e-08
   2.1709251e+01   1.4119849e-08
   2.1770663e+01   1.3280025e-08
   2.1832075e+01   1.2490144e-08
   2.1893488e+01   1.1747238e-08
   2.1954900e+01   1.1048512e-08
   2.2016312e+01   1.0391340e-08
   2.2077725e+01   9.7732509e-09
   2.2139137e+01   9.1919210e-09
   2.2200549e+01   8.6451645e-09
   2.2261962e+01   8.1309254e-09
   2.2323374e+01   7.6472702e-09
   2.2384786e+01   7.1923803e-09
   2.2446199e+01   6.7645450e-09
   2.2507611e+01   6.3621557e-09
   2.2569023e+01   5.9836990e-09
   2.2630435e+01   5.6277518e-09
   2.2691848e+01   5.2929756e-09
   2.2753260e+01   4.9781112e-09
   2.2814672e+01   4.6819747e-09
   2.2876085e+01   4.4034522e-09
   2.2937497e+01   4.1414962e-09
   2.2998909e+01   3.8951215e-09
   2.3060322e+01   3.6634015e-09
   2.3121734e+01   3.4454645e-09
   2.3183146e+01   3.2404910e-09
   2.3244559e+01   3.0477099e-09
   2.3305971e+01   2.8663961e-09
   2.3367383e+01   2.6958675e-09
   2.3428795e+01   2.5354828e-09
   2.3490208e+01   2.3846386e-09
   2.3551620e+01   2.2427674e-09
   2.3613032e+01   2.1093356e-09
   2.3674445e+01   1.9838412e-09
   2.3735857e+01   1.8658121e-09
   2.3797269e+01   1.7548043e-09
   2.3858682e+01   1.6504002e-09
   2.3920094e+01   1.5522070e-09
   2.3981506e+01   1.4598552e-09
   2.4042919e+01   1.3729974e-09
   2.4104331e+01   1.2913068e-09
   2.4165743e+01   1.2144760e-09
   2.4227155e+01   1.1422160e-09
   2.4288568e+01   1.0742549e-09
   2.4349980e+01   1.0103369e-09
   2.4411392e+01   9.5022164e-10
   2.4472805e+01   8.9368281e-10
   2.4534217e+01   8.4050769e-10
   2.4595629e+01   7.9049618e-10
   2.4657042e+01   7.4346010e-10
   2.4718454e+01   6.9922244e-10
   2.4779866e+01   6.5761674e-10
   2.4841279e+01   6.1848641e-10
   2.4902691e+01   5.8168420e-10
   2.4964103e+01   5.4707163e-10
   2.5025515e+01   5.1451841e-10
   2.5086928e+01   4.8390205e-10
   2.5148340e+01   4.5510731e-10
   2.5209752e+01   4.2802583e-10
   2.5271165e+01   4.0255569e-10
   2.5332577e+01   3.7860101e-10
   2.5393989e+01   3.5607164e-10
   2.5455402e+01   3.3488278e-10
   2.5516814e+01   3.1495469e-10
   2.5578226e+01   2.9621234e-10
   2.5639639e+01   2.7858521e-10
   2.5701051e+01   2.6200693e-10
   2.5762463e+01   2.4641511e-10
   2.5823875e+01   2.3175105e-10
   2.5885288e+01   2.1795955e-10
   2.5946700e+01   2.0498871e-10
   2.6008112e+01   1.9278969e-10
   2.6069525e+01   1.8131657e-10
   2.6130937e+01   1.7052616e-10
   2.6192349e+01   1.6037785e-10
   2.6253762e+01   1.5083342e-10
   2.6315174e+01   1.4185694e-10
   2.6376586e+01   1.3341463e-10
   2.6437999e+01   1.2547470e-10
   2.6499411e+01   1.1800725e-10
   2.6560823e+01   1.1098418e-10
   2.6622235e+01   1.0437904e-10
   2.6683648e+01   9.8166968e-11
   2.6745060e+01   9.2324569e-11
   2.6806472e+01   8.6829848e-11
   2.6867885e+01   8.1662118e-11
   2.6929297e+01   7.6801921e-11
   2.6990709e+01   7.2230958e-11
   2.7052122e+01   6.7932018e-11
   2.7113534e+01   6.3888915e-11
   2.7174946e+01   6.0086423e-11
   2.7236359e+01   5.6510226e-11
   2.7297771e+01   5.3146857e-11
   2.7359183e+01   4.9983653e-11
   2.7420595e+01   4.7008700e-11
   2.7482008e+01   4.4210798e-11
   2.7543420e+01   4.1579410e-11
   2.7604832e+01   3.9104627e-11
   2.7666245e+01   3.6777129e-11
   2.7727657e+01   3.4588153e-11
   2.7789069e+01   3.2529454e-11
   2.7850482e+01   3.0593280e-11
   2.7911894e+01   2.8772339e-11
   2.7973306e+01   2.7059773e-11
   2.8034719e+01   2.5449134e-11
   2.8096131e+01   2.3934355e-11
   2.8157543e+01   2.2509732e-11
   2.8218955e+01   2.1169898e-11
   2.8280368e+01   1.9909809e-11
   2.8341780e+01   1.8724718e-11
   2.8403192e+01   1.7610162e-11
   2.8464605e+01   1.6561943e-11
   2.8526017e+01   1.5576113e-11
   2.8587429e+01   1.4648959e-11
   2.8648842e+01   1.3776989e-11
   2.8710254e+01   1.2956918e-11
   2.8771666e+01   1.2185659e-11
   2.8833079e+01   1.1460305e-11
   2.8894491e+01   1.0778126e-11
   2.8955903e+01   1.0136550e-11
   2.9017315e+01   9.5331620e-12

